Minibatch Selection for Language Models via Partition Matroid Constrained Gradient Matching

Training large language models (LLMs) on heterogeneous data requires selecting minibatches that balance convergence speed with coverage across domains. Existing methods either select samples independently within each domain or rely on computationally expensive proxy models to learn continuous domain weights. We propose PartitionSel, a cross-domain minibatch selection approach that maximizes a validation-guided gradient-matching utility under per-domain budgets encoded as a partition-matroid constraint. By coupling the per-domain budgets through a single utility, PartitionSel is designed to reduce redundancy in selections across domains. The proposed objective is weakly submodular and admits an orthogonal matching pursuit algorithm with provable approximation guarantees. Empirically, we evaluate PartitionSel for minibatch selection during the fine-tuning of Qwen2.5 and Llama-3 on MetaMathQA and Mol-Instructions. PartitionSel achieves robust gains over per-domain and domain-agnostic baselines on both benchmarks. It also reduces the number of conflicting gradient pairs within each batch, indicating that the cross-domain coupling translates into more compatible training updates.

==> icml2026/data/ablation_grads/grad1.dat <==
32 0.15079917013645172
64 0.15088977813720703
96 0.1507857671380043
128 0.15061763355135918
160 0.15062710132300852
192 0.15020333516091108
224 0.15010165829202532
256 0.14978729628390966
288 0.1491446951884052
320 0.1489232712857146
352 0.14852538858701755
384 0.14817645241185998
416 0.14754239251641907
448 0.14736932841326425
480 0.14717018896984127
512 0.14699500466567636


==> icml2026/data/ablation_grads/grads3.dat <==
32 0.14985275268554688
64 0.14980481415987015
96 0.1498545841872692
128 0.14962862907350064
160 0.1497089965209365
192 0.14932525185331705
224 0.14905380184279385
256 0.14888429321193547
288 0.14831176856765613
320 0.14814506584056733
352 0.1478039006619023
384 0.14751585992232263
416 0.14689282630731434
448 0.14672308762237224
480 0.1465568655672502
512 0.14641833579029126


==> icml2026/data/conflict_colm.dat <==
0 15.0
1 15.2
2 15.48
3 14.832
4 15.148800000000001
5 14.733920000000001
6 16.660528
7 18.894475200000002
8 20.50502768
9 23.954524912
10 27.2590724208
11 30.53316517872
12 34.079848660848
13 37.2718637947632
14 39.64467741528688
15 40.980209673758196
16 43.18218870638238
17 44.563969835744146
18 46.307572852169734
19 46.976815566952766
20 48.07913401025749
21 49.67122060923174
22 50.50409854830856
23 51.85368869347771
24 52.36831982412994
25 52.031487841716945
26 52.02833905754525
27 52.42550515179073
28 52.78295463661166
29 52.904659172950495
30 53.41419325565545
31 54.1727739300899
32 55.755496537080916
33 55.87994688337283
34 55.69195219503555
35 56.72275697553199
36 56.450481277978795
37 56.90543315018092
38 57.71488983516283
39 57.943400851646544
40 58.44906076648189
41 58.604154689833706
43 59.679365298765305
44 59.311428768888774
45 59.4802858919999
46 59.33225730279992
47 59.19903157251993
48 59.47912841526794
49 59.03121557374114
50 59.82809401636703
51 59.44528461473033
52 59.9007561532573
53 59.91068053793157
54 59.91961248413841
55 58.62765123572458
56 59.36488611215212
57 59.52839750093691
58 59.675557750843225
59 59.90800197575891
60 59.61720177818302
61 59.55548160036472
62 59.899933440328255
63 59.60994009629543
64 59.948946086665885
65 58.4540514779993
66 59.10864633019937
67 59.39778169717944
68 59.3580035274615
69 58.82220317471535
70 59.23998285724382
71 59.715984571519435
72 58.9443861143675
73 59.04994750293075
74 58.84495275263768
75 58.26045747737392
76 58.63441172963653
77 58.37097055667288
78 58.43387350100559
79 58.590486150905036
80 58.93143753581454
81 58.33829378223308
82 57.604464404009775
83 58.0440179636088
84 58.839616167247925
86 59.04008909547083
87 58.43608018592376
88 58.19247216733138
89 57.87322495059824
90 58.58590245553842
91 58.42731220998458
92 59.68458098898612
93 60.016122890087516
94 60.01451060107877
95 60.91305954097089
96 61.321753586873804
97 60.38957822818643
98 61.75062040536778
99 61.27555836483101
100 61.64800252834791
101 60.78320227551312
102 60.10488204796181
103 59.994393843165625
104 59.69495445884907
105 60.02545901296416
106 60.22291311166775
107 59.80062180050098
108 60.42055962045088
109 60.37850365840579
110 60.340653292565214
111 60.70658796330869
112 61.135929166977824
113 61.12233625028004
114 61.71010262525204
115 62.23909236272684
116 62.41518312645416
117 62.373664813808745
118 61.93629833242787
119 61.74266849918508
120 62.06840164926657
121 61.96156148433992
122 61.765405335905925
123 61.18886480231534
124 60.76997832208381
125 60.19298048987543
126 59.87368244088789
128 60.8676827771192
129 60.18091449940728
130 60.262823049466554
131 59.7365407445199
132 60.06288667006791
133 60.05659800306112
134 60.350938202755
135 60.915844382479506
136 60.52425994423156
137 61.27183394980841
138 62.04465055482757
139 61.84018549934481
140 61.156166949410334
141 61.740550254469305
142 62.06649522902237
143 61.559845706120136
144 61.70386113550812
145 60.53347502195731
146 60.48012751976158
147 60.43211476778542
148 61.18890329100688
149 61.2700129619062
150 60.643011665715576
151 60.37871049914402
152 60.14083944922962
153 59.926755504306655
154 59.934079953875994
155 59.940671958488394
156 60.54660476263956
157 60.891944286375605
158 61.502749857738046
159 61.55247487196424
160 61.297227384767815
161 60.76750464629104
162 61.19075418166194
163 61.57167876349575
164 60.714510887146176
165 60.64305979843156
166 60.278753818588406
167 60.350878436729566
168 60.615790593056616
169 60.45421153375096
170 60.50879038037586
172 59.942120208104456
173 59.647908187294014
174 58.88311736856462
175 59.39480563170816
176 59.35532506853734
177 59.41979256168361
178 60.67781330551525
179 61.110031974963725
180 61.09902877746735
181 60.48912589972062
182 61.64021330974856
183 61.27619197877371
184 60.24857278089634
185 60.92371550280671
186 60.83134395252604
187 61.14820955727344
188 61.43338860154609
189 61.59004974139148
190 61.93104476725234
191 61.737940290527106
192 61.3641462614744
193 61.427731635326964
194 61.78495847179427
195 61.806462624614845
196 61.02581636215336
197 61.42323472593802
198 61.28091125334422
199 61.3528201280098
200 61.41753811520883
201 61.47578430368795
202 60.62820587331916
203 61.06538528598725
204 60.85884675738852
205 60.87296208164967
206 60.385665873484704
207 60.64709928613624
208 60.28238935752262
209 60.95415042177036
210 61.158735379593324
211 61.04286184163399
213 62.024718091723535
214 61.822246282551184
215 61.54002165429606
216 61.686019488866464
217 62.71741753997982
218 62.44567578598184
219 62.201108207383655
220 61.88099738664529
221 62.292897647980766
222 61.96360788318269
223 62.367247094864425
224 61.930522385377984
225 62.33747014684019
226 62.50372313215617
227 62.253350818940554
228 62.228015737046505
229 62.20521416334186
230 62.78469274700767
231 63.0062234723069
232 63.00560112507621
233 64.0050410125686
234 63.80453691131174
235 63.32408322018057
236 63.491674898162515
237 63.64250740834626
238 62.878256667511636
239 62.590431000760475
240 62.63138790068443
241 62.96824911061599
242 62.97142419955439
243 62.974281779598954
244 63.37685360163906
245 62.93916824147516
246 62.345251417327646
247 62.71072627559489
248 62.1396536480354
249 62.325688283231855
250 62.39311945490867
251 61.9538075094178
252 61.65842675847602
253 62.19258408262842
254 61.173325674365586
255 60.75599310692903
257 61.272354416612515
258 60.14511897495127
259 60.03060707745614
260 59.92754636971053
261 60.03479173273948
262 60.33131255946553
263 60.89818130351898
264 60.208363173167086
265 60.18752685585038
266 60.46877417026535
267 61.02189675323881
268 61.21970707791493
269 61.89773637012344
270 61.0079627331111
271 60.60716645979999
272 60.24644981381999
273 60.721804832437996
274 60.1496243491942
275 60.13466191427478
276 61.32119572284731
277 60.78907615056258
278 60.21016853550632
279 60.28915168195569
280 60.96023651376012
281 61.364212862384115
282 61.727791576145705
283 60.95501241853113
284 60.55951117667802
285 61.10356005901022
286 61.093204053109204
287 60.28388364779829
288 59.65549528301846
289 59.989945754716615
290 59.49095117924495
291 59.24185606132046
292 59.01767045518842
293 59.31590340966959
294 59.684313068702636
295 60.015881761832375
296 60.11429358564914
297 60.60286422708423
299 60.57832002393823
300 60.02048802154441
301 60.61843921938997
302 60.956595297450974
303 60.96093576770588
304 60.96484219093529
305 60.268357971841766
306 60.54152217465759
307 60.48736995719183
308 60.63863296147265
309 60.17476966532539
310 60.357292698792854
311 60.02156342891357
312 60.21940708602222
313 59.89746637742
314 60.207719739678
315 59.7869477657102
316 60.10825298913919
317 60.597427690225274
318 59.63768492120275
319 59.37391642908248
320 59.636524786174235
321 58.77287230755682
322 59.39558507680113
323 59.55602656912102
324 59.200423912208926
325 59.48038152098804
326 59.932343368889235
327 59.93910903200031
328 59.84519812880028
329 60.26067831592025
330 59.93461048432823
331 59.94114943589541
332 60.047034492305876
333 60.542331043075286
334 60.68809793876776
335 60.21928814489099
336 60.49735933040189
337 59.147623397361706
338 60.43286105762554
339 60.28957495186298
341 60.14455571100901
342 60.53010013990811
343 60.2770901259173
344 60.049381113325566
345 59.74444300199301
346 60.36999870179371
347 60.53299883161434
348 60.879698948452905
349 60.09172905360762
350 59.38255614824686
351 59.44430053342218
352 59.99987048007996
353 59.89988343207197
354 59.70989508886477
355 59.53890557997829
356 59.68501502198046
357 59.41651351978242
358 59.07486216780418
359 59.76737595102376
360 60.39063835592138
361 60.75157452032924
362 60.976417068296314
363 61.57877536146669
364 61.72089782532002
365 60.548808042788025
366 60.29392723850923
367 60.76453451465831
368 60.98808106319248
369 61.28927295687323
370 60.760345661185916
371 60.58431109506732
372 60.625879985560594
373 60.263291987004536
374 59.63696278830408
375 60.77326650947368
376 60.39593985852631
377 60.35634587267368
378 60.620711285406315
379 60.558640156865685
380 60.60277614117912
381 60.54249852706121
382 60.48824867435509
384 61.275481426227635
385 60.347933283604874
386 60.81313995524439
387 61.03182595971995
388 61.72864336374796
389 62.15577902737317
390 61.64020112463586
391 61.77618101217227
392 61.39856291095505
393 61.85870661985955
394 61.672835957873595
395 61.005552362086235
396 61.20499712587761
397 60.88449741328985
398 60.896047671960865
399 60.90644290476478
400 60.915798614288306
401 60.62421875285948
402 61.461796877573526
403 61.21561718981617
404 61.594055470834554
405 61.634649923751105
406 61.271184931376
407 60.944066438238394
408 60.749659794414555
409 60.5746938149731
410 60.417224433475795
411 60.07550199012822
412 59.7679517911154
413 60.29115661200386
414 60.262040950803474
415 60.53583685572313
416 60.98225317015082
417 60.28402785313574
418 60.55562506782216
419 60.20006256103995
420 60.68005630493595
421 60.21205067444236
422 60.690845606998124
423 60.421761046298315
424 60.27958494166848
426 61.016463802751474
427 60.71481742247633
428 59.9433356802287
429 58.549002112205834
430 58.394101900985255
431 58.05469171088673
432 59.04922253979805
433 58.64430028581825
434 59.279870257236425
435 58.95188323151279
436 58.75669490836151
437 59.08102541752536
438 59.472922875772824
439 59.72563058819554
440 59.75306752937599
441 59.577760776438396
442 60.01998469879456
443 60.11798622891511
444 60.006187606023595
445 60.305568845421234
446 60.475011960879115
447 61.227510764791205
448 60.30475968831209
449 61.17428371948088
450 61.2568553475328
451 61.431169812779515
452 62.38805283150157
453 61.44924754835141
454 60.604322793516275
455 60.94389051416465
456 59.54950146274819
457 57.794551316473374
458 58.015096184826035
459 57.81358656634343
460 57.732227909709096
461 58.25900511873819
462 58.23310460686437
463 58.70979414617794
464 58.03881473156015
465 58.23493325840414
466 58.81143993256373
467 59.03029593930736
468 59.527266345376624
470 59.89708573975507
471 60.007377165779566
472 59.906639449201606
473 60.01597550428145
474 60.11437795385331
475 60.20294015846798
476 60.582646142621186
477 60.92438152835907
478 60.731943375523166
479 60.75874903797085
480 60.182874134173765
481 59.86458672075639
482 59.87812804868076
483 59.69031524381268
484 58.82128371943141
485 58.33915534748827
486 58.70523981273945
487 58.83471583146551
488 57.851244248318956
489 58.166119823487065
490 58.24950784113836
491 58.42455705702452
492 58.88210135132208
493 59.29389121618988
494 59.96450209457089
495 60.5680518851138
496 60.71124669660243
497 60.64012202694219
498 61.67610982424797
499 61.60849884182318
500 61.14764895764086
501 62.33288406187678
502 61.39959565568911
503 61.2596360901202
504 60.73367248110819
505 60.86030523299737
506 60.57427470969763
507 60.21684723872787
508 59.99516251485508
509 59.695646263369575
511 60.13347347332937
512 60.42012612599643
513 60.97811351339679
514 60.88030216205711
515 60.59227194585141
516 60.73304475126627
517 59.55974027613964
518 59.70376624852568
519 60.23338962367311
520 61.2100506613058
521 60.88904559517522
522 61.300141035657695
523 61.570126932091924
524 61.11311423888274
525 60.40180281499446
526 60.66162253349502
527 60.09546028014552
528 59.98591425213097
529 60.28732282691787
530 60.75859054422609
531 60.68273148980348
532 60.91445834082313
533 61.42301250674082
534 59.98071125606674
535 60.78264013046007
536 60.804376117414066
537 60.22393850567266
538 59.8015446551054
539 59.321390189594865
540 59.78925117063538
541 59.71032605357184
542 58.93929344821466
543 58.845364103393194
544 58.96082769305388
545 59.56474492374849
546 59.10827043137365
547 59.09744338823628
548 59.78769904941265
549 59.50892914447139
550 60.15803623002425
551 60.142232607021825
552 60.228009346319645
553 59.90520841168768
555 60.78321881346702
556 60.50489693212032
557 60.45440723890829
558 60.40896651501746
559 60.76806986351571
560 60.09126287716414
561 60.882136589447725
562 61.19392293050295
563 61.97453063745265
564 62.177077573707386
565 61.259369816336644
566 61.23343283470298
567 60.41008955123269
568 60.96908059610942
569 61.67217253649848
570 61.504955282848634
571 61.75445975456377
572 61.97901377910739
573 62.08111240119665
574 61.873001161076985
575 61.88570104496929
576 61.99713094047236
577 62.29741784642513
578 62.167676061782615
579 62.25090845560436
580 61.82581761004393
581 61.94323584903954
582 62.04891226413558
583 61.14402103772203
584 60.82961893394983
585 61.14665704055485
586 61.53199133649937
587 61.978792202849434
588 61.4809129825645
589 61.73282168430805
590 61.959539515877246
591 60.963585564289524
592 61.167227007860575
593 60.65050430707452
594 60.08545387636707
595 59.97690848873036
596 59.979217639857325
598 59.413166288284444
599 60.171849659456
600 59.254664693510406
601 59.22919822415937
602 60.20627840174343
603 59.78565056156909
604 59.507085505412185
605 59.85637695487097
606 60.07073925938388
607 60.863665333445496
608 60.27729880010095
609 60.24956892009086
610 60.62461202808177
611 60.8621508252736
612 60.975935742746245
613 61.47834216847162
614 61.83050795162446
615 60.74745715646202
616 60.17271144081582
617 60.05544029673423
618 60.349896267060814
619 60.41490664035474
620 59.57341597631927
621 59.116074378687344
622 58.60446694081861
623 59.24402024673675
624 59.41961822206308
625 59.77765639985677
626 59.49989075987109
627 59.349901683883985
628 59.61491151549559
629 59.853420363946036
630 59.86807832755143
631 60.38127049479629
632 60.14314344531667
633 60.628829100785005
634 60.66594619070651
635 60.29935157163586
636 60.96941641447228
637 61.07247477302506
638 61.26522729572255
640 60.14483410953528
641 60.43035069858176
642 61.08731562872359
643 60.278584065851234
644 60.75072565926611
645 59.6756530933395
646 60.00808778400555
647 60.307279005605
648 60.676551105044496
649 60.80889599454005
650 61.22800639508605
651 60.40520575557744
652 60.1646851800197
653 60.44821666201773
654 60.50339499581596
655 60.85305549623436
656 61.76774994661093
657 61.290974951949835
658 61.861877456754854
659 62.07568971107937
660 62.068120739971434
661 62.061308665974295
662 61.25517779937687
663 61.62966001943918
664 62.26669401749527
665 62.740024615745746
666 62.36602215417117
667 62.32941993875406
668 62.19647794487865
669 63.27683015039079
670 63.349147135351714
671 62.71423242181655
672 62.84280917963489
673 62.85852826167141
674 62.772675435504276
675 62.895407891953845
676 63.00586710275846
677 62.705280392482614
678 62.93475235323435
679 62.74127711791092
680 61.56714940611983
682 60.82939101895707
683 61.346451917061366
684 62.21180672535523
685 62.790626052819704
686 63.11156344753773
687 62.10040710278396
688 62.39036639250557
689 61.95132975325501
690 61.95619677792951
691 61.760577100136565
692 60.884519390122904
693 60.99606745111062
694 60.79646070599956
695 61.416814635399604
696 61.57513317185965
697 61.51761985467368
698 62.265857869206314
699 62.83927208228569
700 62.45534487405712
701 62.109810386651404
702 61.998829347986266
703 62.09894641318765
704 61.98905177186889
705 61.990146594682
706 61.89113193521381
707 61.70201874169243
708 61.83181686752319
709 61.34863518077087
710 61.31377166269379
711 60.78239449642441
712 60.90415504678197
713 60.313739542103775
714 60.582365587893406
715 61.02412902910407
716 61.92171612619366
717 61.9295445135743
718 62.43659006221687
719 62.39293105599519
720 61.953637950395674
721 61.758274155356105
722 61.482446739820496
723 61.33420206583845
725 61.840703673329145
726 61.85663330599623
727 61.57096997539661
728 61.71387297785695
729 62.04248568007126
730 62.238237112064134
731 62.71441340085772
732 63.24297206077195
733 63.218674854694754
734 61.59680736922528
735 61.93712663230276
736 61.64341396907248
737 61.17907257216524
738 61.76116531494872
739 60.885048783453854
740 60.39654390510847
741 61.05688951459763
742 60.95120056313787
743 60.55608050682408
744 60.30047245614168
745 60.07042521052752
746 59.063382689474764
747 59.15704442052729
748 59.441339978474566
749 59.49720598062711
750 59.8474853825644
751 59.96273684430796
752 60.16646315987717
753 60.34981684388946
754 61.014835159500514
755 60.513351643550465
756 60.762016479195424
757 61.58581483127588
758 62.5272333481483
759 61.87451001333347
760 61.48705901200013
761 60.33835311080012
762 60.50451779972011
763 61.25406601974811
764 61.2286594177733
765 61.205793475995975
767 61.26669271555675
768 61.740023444001075
769 62.26602109960097
770 62.03941898964087
771 61.73547709067678
772 62.161929381609106
773 61.0457364434482
774 61.24116279910338
775 61.31704651919304
776 61.08534186727374
777 61.376807680546364
778 61.33912691249173
779 61.005214221242554
780 61.9046927991183
781 61.61422351920647
782 61.35280116728582
783 61.61752105055724
784 61.255768945501515
785 60.93019205095136
786 61.23717284585623
787 61.41345556127061
788 61.372110005143554
789 60.9348990046292
790 60.94140910416628
791 61.44726819374966
792 60.602541374374695
793 59.342287236937224
794 59.3080585132435
795 59.87725266191915
796 59.389527395727235
797 59.25057465615451
798 60.02551719053906
799 60.62296547148516
800 61.26066892433665
801 60.93460203190298
802 60.64114182871269
803 61.077027645841426
804 62.06932488125729
805 62.06239239313156
806 61.956153153818406
807 61.560537838436574
808 61.30448405459292
810 60.34663208422027
811 60.511968875798246
812 61.06077198821843
813 61.35469478939658
814 60.51922531045693
815 60.36730277941124
816 60.53057250147012
817 60.67751525132311
818 60.6097637261908
819 61.24878735357172
820 60.52390861821455
821 60.6715177563931
822 61.80436598075379
823 62.323929382678415
824 61.99153644441057
825 62.89238279996952
826 63.10314451997257
827 63.092830067975314
828 62.48354706117779
829 62.635192355060006
830 62.171673119554
831 62.254505807598605
832 62.629055226838744
833 62.96614970415487
834 62.469534733739394
835 62.42258126036546
836 62.680323134328916
837 62.21229082089603
838 61.89106173880643
839 62.10195556492579
840 62.09176000843321
841 62.48258400758989
842 61.93432560683091
843 61.84089304614782
844 62.15680374153304
845 62.24112336737974
846 62.41701103064177
847 62.57530992757759
848 61.61777893481984
849 61.356001041337855
850 61.32040093720407
851 61.88836084348367
853 60.64957228322177
854 60.98461505489959
855 61.08615354940964
856 61.07753819446867
857 60.96978437502181
858 61.37280593751963
859 61.43552534376767
860 61.39197280939091
861 61.35277552845182
862 60.91749797560664
863 59.725748178045976
864 59.25317336024138
865 59.42785602421724
866 59.285070421795524
867 59.656563379615974
868 59.69090704165438
869 59.82181633748894
870 59.43963470374005
871 59.495671233366046
872 60.54610411002944
873 60.6914936990265
874 60.42234432912386
875 61.180109896211476
876 61.76209890659033
877 61.0858890159313
878 61.17730011433817
879 61.25957010290436
880 61.13361309261393
881 60.620251783352536
882 60.95822660501728
883 61.16240394451556
884 61.04616355006401
885 60.84154719505761
886 60.657392475551845
887 60.99165322799666
888 61.392487905196994
889 61.0532391146773
890 61.14791520320957
891 61.533123682888615
892 62.07981131459976
893 61.97183018313979
895 61.51718244834323
896 60.86546420350891
897 61.07891778315802
898 61.67102600484222
899 61.903923404358
900 61.8135310639222
901 61.232177957529984
902 62.00896016177698
903 61.80806414559929
904 60.82725773103937
905 60.94453195793543
906 60.95007876214189
907 61.955070885927704
908 62.15956379733493
909 62.643607417601444
910 61.8792466758413
911 61.59132200825717
912 61.832189807431455
913 61.04897082668831
914 61.14407374401949
915 61.52966636961754
916 61.57669973265579
917 61.71902975939021
918 61.04712678345119
919 61.442414105106074
920 61.49817269459547
921 61.548355425135924
922 61.393519882622336
923 62.054167894360106
924 62.3487511049241
925 62.513875994431686
926 62.762488394988516
927 62.68623955548967
928 62.517615599940704
929 61.06585403994663
930 61.15926863595197
931 61.54334177235677
932 61.089007595121096
933 61.380106835608984
934 61.342096152048086
935 61.707886536843276
937 62.52338809484306
938 62.27104928535875
939 61.343944356822874
940 62.00954992114059
941 62.20859492902653
942 61.08773543612388
943 61.47896189251149
944 61.931065703260344
945 62.43795913293432
946 62.39416321964089
947 61.354746897676804
948 62.019272207909125
949 61.517344987118214
950 60.865610488406396
951 60.579049439565765
952 61.52114449560919
953 61.76903004604827
954 61.19212704144345
955 61.4729143372991
956 61.125622903569194
957 61.11306061321228
958 61.00175455189105
959 60.901579096701944
960 60.711421187031746
961 59.54027906832857
962 59.88625116149572
963 60.39762604534615
964 60.25786344081153
965 60.83207709673038
966 60.74886938705734
967 59.77398244835161
968 60.09658420351646
969 59.986925783164814
970 59.588233204848336
971 59.729409884363506
972 60.35646889592716
973 59.820822006334446
974 60.238739805701
975 60.2148658251309
976 59.89337924261781
977 59.80404131835603
978 59.92363718652043
979 60.43127346786839
981 62.339331508973395
982 62.405398358076056
983 62.16485852226845
984 62.248372670041604
985 62.223535403037445
986 61.4011818627337
987 60.76106367646033
988 60.9849573088143
989 60.48646157793287
990 61.73781542013958
991 62.16403387812563
992 61.94763049031307
993 61.05286744128176
994 61.14758069715359
995 61.73282262743824
996 61.95954036469441
997 61.56358632822497
998 61.00722769540248
999 60.706504925862234
1000 61.13585443327601
1001 60.92226898994841
1002 60.630042090953566
1003 60.36703788185821
1004 60.83033409367239
1005 61.24730068430515
1006 61.22257061587464
1007 61.000313554287175
1008 60.70028219885846
1009 59.930253978972615
1010 60.137228581075355
1011 60.12350572296782
1012 60.11115515067104
1013 60.700039635603936
1014 60.430035672043545
1015 60.68703210483919
1016 60.218328894355274
1017 61.59649600491974
1018 61.03684640442777
1019 61.03316176398499
1020 60.229845587586496
1021 59.806861028827846
1023 60.48355743335056


==> icml2026/data/conflict_id.dat <==
0 22.0
1 21.900000000000002
2 22.310000000000002
3 21.879000000000005
4 20.891100000000005
5 23.101990000000004
6 24.591791000000004
7 26.432611900000005
8 27.989350710000004
9 30.790415639000006
10 33.11137407510001
11 35.20023666759001
12 37.38021300083101
13 39.94219170074791
14 41.34797253067312
15 44.113175277605805
16 46.40185774984523
17 48.0616719748607
18 49.25550477737463
19 50.529954299637176
20 51.67695886967346
21 52.809262982706116
22 53.52833668443551
23 55.27550301599196
24 55.94795271439277
25 55.753157442953494
26 57.37784169865815
27 57.44005752879234
28 57.79605177591311
29 58.6164465983218
30 59.454801938489624
31 59.60932174464067
32 60.5483895701766
33 60.89355061315894
34 61.30419555184305
35 61.073775996658746
36 60.566398396992874
37 61.70975855729359
38 61.43878270156423
39 60.49490443140781
40 60.44541398826703
41 59.400872589440326
42 60.36078533049629
44 60.49223611770201
45 58.943012505931804
46 58.44871125533862
47 58.60384012980476
48 58.94345611682429
49 59.14911050514186
50 59.13419945462768
51 59.62077950916491
52 60.45870155824842
53 60.712831402423575
54 60.34154826218122
55 60.9073934359631
56 60.01665409236679
57 59.614988683130115
58 60.15348981481711
59 59.5381408333354
60 58.38432675000186
61 58.34589407500168
62 59.111304667501514
63 59.00017420075136
64 59.10015678067622
65 59.5901411026086
66 58.83112699234774
67 58.54801429311297
68 58.693212863801676
69 58.423891577421514
70 57.881502419679364
71 58.49335217771143
72 58.944016959940285
73 58.14961526394626
74 58.034653737551636
75 58.93118836379648
76 58.73806952741683
77 58.66426257467515
78 59.397836317207634
79 59.45805268548687
80 59.01224741693818
81 58.91102267524437
82 58.61992040771993
83 59.557928366947934
84 59.202135530253145
85 58.28192197722783
87 58.808356801554545
88 59.42752112139909
89 59.88476900925918
90 59.29629210833326
91 58.96666289749994
92 59.36999660774994
93 59.932996946974946
94 60.13969725227746
95 59.72572752704971
96 59.75315477434474
97 59.57783929691027
98 59.42005536721925
99 58.978049830497326
100 59.1802448474476
101 58.26222036270284
102 58.43599832643256
103 58.692398493789305
104 59.02315864441038
105 58.92084277996935
106 58.828758501972416
107 59.44588265177518
108 60.30129438659766
109 60.5711649479379
110 60.91404845314411
111 61.6226436078297
112 61.56037924704673
113 61.70434132234206
114 61.73390719010786
115 62.560516471097074
116 62.80446482398737
117 62.324018341588626
118 61.99161650742976
119 61.092454856686786
120 61.383209371018104
121 61.244888433916294
122 60.52039959052466
123 60.768359631472194
124 60.591523668324974
125 59.93237130149247
126 59.13913417134323
128 58.94269867878802
129 59.748428810909225
130 59.57358592981831
131 59.61622733683648
132 59.65460460315283
133 60.28914414283755
134 59.3602297285538
135 59.32420675569842
136 59.291786080128574
137 59.662607472115724
138 59.796346724904154
139 59.116712052413746
140 59.10504084717237
141 60.09453676245513
142 61.085083086209615
143 60.87657477758865
144 60.98891729982979
145 60.99002556984681
146 60.89102301286213
147 60.80192071157592
148 60.92172864041833
149 60.62955577637649
150 60.26660019873885
151 59.339940178864964
152 60.10594616097847
153 60.395351544880626
154 61.25581639039256
155 61.530234751353305
156 61.47721127621798
157 61.32949014859618
158 60.99654113373656
159 61.2968870203629
160 61.46719831832661
161 60.92047848649395
162 60.428430637844556
163 60.585587574060106
164 60.927028816654094
165 60.834325934988684
166 60.250893341489814
167 60.725804007340834
168 60.853223606606754
169 61.36790124594608
171 61.76800000921632
172 61.49120000829469
173 61.74208000746522
174 61.6678720067187
175 61.80108480604683
176 61.420976325442155
177 61.17887869289794
178 60.76099082360815
179 60.684891741247334
180 62.5164025671226
181 62.16476231041034
182 62.24828607936931
183 62.92345747143238
184 61.73111172428914
185 62.258000551860235
186 61.93220049667421
187 61.53898044700679
188 61.28508240230612
189 61.056574162075506
190 60.55091674586796
191 60.29582507128116
192 60.56624256415304
193 60.90961830773774
194 60.818656476963966
195 61.43679082926757
196 60.993111746340816
197 61.59380057170674
198 61.434420514536065
199 61.29097846308246
200 61.46188061677421
201 61.81569255509679
202 61.53412329958711
203 61.0807109696284
204 62.272639872665565
205 61.44537588539901
206 61.70083829685911
207 61.5307544671732
208 61.07767902045589
209 61.269911118410306
210 61.042920006569275
211 60.73862800591235
212 60.964765205321115
214 60.53145981631011
215 61.0783138346791
216 61.07048245121119
217 61.96343420609007
218 61.46709078548107
219 61.520381706932966
220 61.76834353623967
221 62.5915091826157
222 62.432358264354136
223 61.089122437918725
224 60.88021019412685
225 61.592189174714164
226 61.03297025724275
227 62.12967323151848
228 62.316705908366636
229 62.48503531752997
230 62.636531785776974
231 62.67287860719928
232 62.20559074647936
233 63.08503167183142
234 62.876528504648284
235 62.48887565418345
236 63.039988088765114
237 63.33598927988861
238 63.00239035189975
239 62.60215131670977
240 63.241936185038796
241 63.61774256653492
242 62.75596830988143
243 62.68037147889329
244 62.91233433100396
245 63.22110089790357
246 62.69899080811321
247 62.829091727301886
248 62.5461825545717
249 61.891564299114535
250 61.50240786920308
251 61.352167082282776
252 60.7169503740545
253 60.54525533664905
254 59.39072980298415
256 60.47649114041716
257 59.628842026375445
258 59.6659578237379
259 59.99936204136411
260 59.399425837227696
261 59.859483253504926
262 59.57353492815444
263 59.716181435338996
264 60.044563291805105
265 60.3401069626246
266 60.206096266362145
267 59.985486639725934
268 59.586937975753344
269 60.02824417817801
270 59.62541976036021
271 59.76287778432419
272 60.58659000589178
273 60.427931005302604
274 60.88513790477234
275 60.49662411429511
276 61.0469617028656
277 61.44226553257904
278 61.098038979321146
279 61.18823508138904
280 61.26941157325014
281 61.642470415925125
282 62.078223374332616
283 62.67040103689935
284 61.90336093320941
285 61.81302483988848
286 62.331722355899636
287 62.198550120309676
288 61.47869510827871
289 62.23082559745084
290 62.20774303770576
291 61.486968733935186
292 61.238271860541666
293 61.4144446744875
294 62.073000207038746
295 62.26570018633487
296 62.13913016770138
297 61.72521715093124
299 61.37742589225431
300 61.83968330302888
301 62.05571497272599
302 62.15014347545339
303 62.03512912790806
304 61.83161621511725
305 60.94845459360553
306 61.25360913424498
307 61.12824822082049
308 60.715423398738444
309 60.943881058864605
310 59.94949295297815
311 59.75454365768033
312 60.0790892919123
313 59.17118036272107
314 59.45406232644896
315 59.10865609380407
316 59.297790484423665
317 59.3680114359813
318 59.53121029238317
319 60.37808926314486
320 60.44028033683038
321 60.29625230314734
322 59.96662707283261
323 59.96996436554935
324 60.17296792899442
325 60.255671136094975
326 59.93010402248548
327 60.13709362023694
328 60.22338425821325
329 60.20104583239193
330 60.980941249152735
331 61.58284712423747
332 61.62456241181373
333 61.86210617063235
334 61.27589555356912
335 60.448305998212206
336 60.80347539839099
337 59.72312785855189
338 60.05081507269671
339 60.34573356542704
341 59.990044187995906
342 59.09103976919632
343 59.08193579227669
344 58.97374221304902
345 59.67636799174412
346 59.40873119256971
347 60.36785807331274
348 60.03107226598147
349 60.32796503938333
350 61.095168535445
351 61.6856516819005
352 61.617086513710454
353 61.45537786233941
354 61.509840076105476
355 61.75885606849493
356 61.38297046164544
357 61.4446734154809
358 61.400206073932814
359 61.26018546653953
360 62.13416691988558
361 61.920750227897024
362 61.22867520510732
363 61.20580768459659
364 60.98522691613693
365 60.786704224523234
366 60.40803380207092
367 61.46723042186383
368 60.62050737967745
369 60.35845664170971
370 59.92261097753874
371 59.83034987978486
372 59.747314891806376
373 59.57258340262574
374 59.915325062363166
375 60.62379255612685
376 60.96141330051417
377 61.26527197046275
378 60.938744773416474
379 60.54487029607483
380 60.89038326646735
381 61.701344939820615
382 61.731210445838556
383 62.158089401254706
385 61.30805241501631
386 61.477247173514684
387 61.92952245616322
388 62.1365702105469
389 62.22291318949222
390 62.500621870543
391 62.1505596834887
392 61.23550371513983
393 61.31195334362585
394 60.48075800926327
395 60.83268220833694
396 61.04941398750324
397 61.544472588752924
398 62.79002532987763
399 62.41102279688987
400 61.66992051720088
401 60.80292846548079
402 60.62263561893271
403 60.660372057039446
404 61.4943348513355
405 61.544901366201955
406 61.09041122958176
407 61.68137010662359
408 61.91323309596123
409 61.72190978636511
410 61.84971880772861
411 61.86474692695575
412 61.37827223426018
413 61.740445010834165
414 61.56640050975075
415 61.90976045877568
416 62.11878441289811
417 62.20690597160829
418 61.68621537444747
419 61.61759383700273
420 62.15583445330246
421 62.64025100797222
422 62.076225907175
423 61.568603316457505
424 61.41174298481175
425 60.27056868633058
427 61.239160635927774
428 61.515244572335
429 62.0637201151015
430 61.857348103591356
431 62.37161329323222
432 62.134451963909
433 61.5210067675181
434 61.468906090766296
435 61.92201548168967
436 61.429813933520705
437 61.18683254016864
438 61.56814928615177
439 61.311334357536595
440 61.280200921782935
441 61.35218082960465
442 61.716962746644185
443 61.445266471979764
444 61.300739824781786
445 62.070665842303605
446 62.26359925807324
447 62.43723933226592
448 62.29351539903933
449 62.6641638591354
450 62.997747473221864
451 62.897972725899685
452 63.00817545330972
453 63.007357907978744
454 62.60662211718087
455 62.24595990546278
456 61.521363914916506
457 61.56922752342486
458 61.412304771082376
459 61.67107429397414
460 61.20396686457673
461 61.083570178119054
462 60.47521316030715
463 60.62769184427644
464 61.3649226598488
465 61.12843039386392
466 61.81558735447753
467 62.63402861902978
469 61.69356318141412
470 60.72420686327271
471 60.751786176945444
472 60.97660755925091
473 60.87894680332582
474 60.59105212299323
475 60.831946910693915
476 60.34875221962453
477 60.21387699766208
478 60.89248929789587
479 59.80324036810629
480 59.42291633129566
481 59.6806246981661
482 59.71256222834949
483 59.94130600551455
484 60.4471754049631
485 60.30245786446679
486 60.87221207802011
487 60.58499087021811
488 61.0264917831963
489 60.62384260487667
490 61.261458344389006
491 61.5353125099501
492 61.78178125895509
493 62.20360313305959
494 62.08324281975363
495 61.57491853777827
496 61.61742668400044
497 61.0556840156004
498 60.750115614040354
499 60.57510405263632
500 60.91759364737269
501 60.625834282635424
502 59.76325085437188
503 59.08692576893469
504 59.578233192041225
505 60.2204098728371
506 60.59836888555339
507 61.03853199699805
508 61.334678797298245
509 61.40121091756843
510 61.76108982581159
512 61.90648275890739
513 62.31583448301665
514 62.38425103471499
515 62.345825931243496
516 61.41124333811915
517 61.370119004307234
518 61.333107103876515
519 61.599796393488866
520 61.73981675413998
521 61.16583507872598
522 60.949251570853384
523 61.55432641376805
524 61.698893772391244
525 61.829004395152126
526 61.34610395563692
527 61.61149356007323
528 62.25034420406591
529 61.92530978365932
530 60.63277880529339
531 59.96950092476405
532 60.472550832287645
533 61.125295749058886
534 60.712766174153
535 60.94148955673771
536 61.44734060106394
537 61.90260654095755
538 62.012345886861794
539 61.21111129817562
540 61.49000016835805
541 61.54100015152225
542 61.38690013637002
543 61.048210122733025
544 59.94338911045973
545 60.34905019941375
546 60.314145179472376
547 59.78273066152514
548 60.004457595372635
549 60.90401183583537
550 61.113610652251836
551 60.70224958702666
552 61.23202462832399
553 62.4088221654916
555 62.911145954048195
556 62.42003135864337
557 62.07802822277903
558 62.770225400501126
559 61.39320286045101
560 62.253882574405914
561 62.12849431696532
562 61.61564488526879
563 61.55408039674192
564 61.59867235706773
565 61.43880512136096
566 61.69492460922486
567 61.22543214830238
568 60.80288893347215
569 60.22260004012493
570 59.50034003611243
571 60.05030603250119
572 59.94527542925107
573 60.650747886325966
574 60.685673097693375
575 61.01710578792404
576 61.41539520913164
577 61.47385568821848
578 61.32647011939663
579 61.993823107456976
580 61.39444079671128
581 61.35499671704015
582 61.51949704533614
583 61.467547340802525
584 61.72079260672227
585 61.648713346050044
586 61.283842011445046
587 61.55545781030054
588 61.39991202927049
589 61.05992082634344
590 61.0539287437091
591 61.448535869338194
592 61.403682282404375
593 60.963314054163945
594 60.86698264874755
595 61.180284383872795
596 59.76225594548552
598 59.79742731584327
599 59.91768458425895
600 59.62591612583306
601 59.663324513249755
602 59.496992061924786
603 60.04729285573231
604 60.54256357015908
605 61.088307213143175
606 60.579476491828856
607 61.02152884264597
608 60.81937595838137
609 60.43743836254324
610 60.19369452628892
611 60.37432507366003
612 60.036892566294036
613 60.533203309664636
614 60.179882978698174
615 60.16189468082836
616 60.645705212745526
617 61.18113469147097
618 61.76302122232388
619 61.686719100091494
620 62.01804719008235
621 61.81624247107411
622 61.734618223966706
623 62.36115640157004
624 62.32504076141304
625 62.19253668527174
626 62.27328301674457
627 61.64595471507012
628 61.58135924356311
629 61.3232233192068
630 61.09090098728612
631 61.281810888557516
632 61.25362979970177
633 61.02826681973159
634 61.62544013775844
635 61.462896123982595
636 61.91660651158434
637 62.0249458604259
638 62.022451274383315
640 62.39818553225048
641 61.75836697902543
642 62.58253028112289
643 62.42427725301061
644 62.78184952770955
645 62.20366457493859
646 62.083298117444734
647 61.67496830570026
648 61.80747147513024
649 62.22672432761722
650 62.5040518948555
651 62.353646705369954
652 62.51828203483296
653 62.46645383134967
654 62.019808448214704
655 62.017827603393236
656 61.716044843053915
657 60.644440358748525
658 60.67999632287368
659 60.31199669058631
660 60.18079702152768
661 60.262717319374914
662 60.03644558743743
663 60.33280102869368
664 60.499520925824314
665 60.74956883324188
666 60.574611949917696
667 60.31715075492593
668 60.485435679433344
669 60.13689211149001
670 60.52320290034101
671 59.97088261030691
672 60.07379434927622
673 60.866414914348596
674 60.879773422913736
675 60.79179608062236
676 60.012616472560126
677 60.21135482530412
678 60.29021934277371
679 60.16119740849634
680 60.24507766764671
681 59.52056990088204
683 59.861661619714454
684 60.37549545774301
685 60.73794591196871
686 61.26415132077184
687 60.93773618869466
688 60.943962569825196
689 59.94956631284268
690 60.25460968155841
691 61.32914871340257
692 61.49623384206231
693 61.646610457856085
694 61.281949412070475
695 61.553754470863424
696 61.49837902377708
697 61.74854112139938
698 61.77368700925944
699 61.596318308333494
700 61.03668647750015
701 60.13301782975014
702 60.91971604677512
703 60.32774444209761
704 60.49496999788786
705 60.745472998099075
706 61.67092569828917
707 61.20383312846025
708 61.08344981561423
709 61.57510483405281
710 61.417594350647526
711 60.675834915582776
712 61.1082514240245
713 61.29742628162205
714 60.567683653459845
715 60.81091528811386
716 61.82982375930248
717 60.646841383372234
718 61.282157245035016
719 60.85394152053152
720 60.76854736847837
721 60.49169263163054
722 61.142523368467494
724 60.44544392845867
725 60.700899535612805
726 60.83080958205153
727 60.44772862384638
728 59.80295576146174
729 59.82266018531556
730 60.640394166784006
731 61.67635475010561
732 61.808719275095044
733 60.92784734758554
734 60.83506261282699
735 60.85155635154429
736 61.066400716389865
737 60.759760644750884
738 61.6837845802758
739 61.615406122248224
740 60.953865510023405
741 61.15847895902107
742 60.94263106311896
743 61.748367956807066
744 60.97353116112636
745 60.976178045013725
746 60.87856024051236
747 60.59070421646112
748 60.73163379481501
749 61.65847041533351
750 61.79262337380017
751 61.71336103642015
752 61.342024932778145
753 61.20782243950033
754 61.287040195550304
755 61.55833617599527
756 61.50250255839575
757 61.15225230255618
758 61.63702707230056
759 61.3733243650705
760 61.53599192856345
761 61.68239273570711
762 61.7141534621364
763 61.64273811592276
764 61.378464304330485
765 62.04061787389743
767 61.30290047785692
768 61.97261043007123
769 60.875349387064105
770 60.58781444835769
771 60.629033003521926
772 60.966129703169734
773 60.56951673285276
774 60.81256505956749
775 60.631308553610744
776 60.36817769824967
777 60.031359928424706
778 60.42822393558224
779 60.88540154202401
780 61.296861387821615
781 60.96717524903946
782 61.570457724135515
783 61.91341195172196
784 62.62207075654977
785 63.25986368089479
786 63.333877312805306
787 63.30048958152477
788 63.0704406233723
789 62.66339656103507
790 62.797056904931566
791 62.81735121443842
792 62.73561609299458
793 62.96205448369513
794 62.765849035325616
795 62.28926413179306
796 62.06033771861376
797 61.65430394675238
798 61.38887355207714
799 61.94998619686943
800 62.25498757718249
801 63.02948881946424
802 62.42653993751782
803 62.18388594376604
804 61.56549734938944
805 61.9089476144505
806 61.41805285300545
807 60.676247567704905
808 61.40862281093442
810 62.38098447685689
811 61.942886029171206
812 62.54859742625409
813 63.09373768362869
814 63.484363915265824
815 63.43592752373924
816 62.89233477136531
817 63.603101294228786
818 63.64279116480591
819 63.17851204832532
820 62.46066084349279
821 62.41459475914351
822 62.773135283229166
823 62.29582175490626
824 61.866239579415634
825 62.37961562147407
826 62.24165405932667
827 62.31748865339401
828 62.48573978805461
829 62.537165809249146
830 62.48344922832423
831 62.43510430549181
832 62.791593874942635
833 62.91243448744837
834 62.121191038703536
835 62.10907193483319
836 60.39816474134987
837 60.858348267214886
838 60.572513440493395
839 60.115262096444056
840 60.603735886799655
841 60.64336229811969
842 60.17902606830772
843 59.86112346147695
844 59.87501111532926
845 60.08751000379634
846 60.978759003416705
847 60.780883103075034
848 60.302794792767536
849 60.772515313490786
850 60.69526378214171
851 60.62573740392754
853 60.876847297181314
854 60.08916256746319
855 60.180246310716875
856 60.76222167964519
857 60.58599951168067
858 60.927399560512605
859 60.534659604461346
860 60.18119364401522
861 60.2630742796137
862 60.43676685165233
863 60.2930901664871
864 60.163781149838385
865 59.74740303485455
866 59.9726627313691
867 59.07539645823219
868 59.96785681240897
869 60.071071131168075
870 59.76396401805127
871 60.08756761624615
872 59.978810854621535
873 59.780929769159386
874 60.702836792243446
875 60.5325531130191
876 60.97929780171719
877 61.18136802154547
878 61.263231219390924
879 61.53690809745183
880 61.78321728770665
881 61.30489555893599
882 61.374406003042395
883 61.636965402738156
884 62.573268862464346
885 62.01594197621792
886 61.71434777859613
887 61.74291300073652
888 61.668621700662875
889 61.60175953059659
890 61.54158357753693
891 60.98742521978324
892 60.788682697804916
893 61.20981442802442
895 60.80994968669979
896 61.428954718029814
897 60.886059246226836
898 60.397453321604154
899 60.35770798944374
900 60.92193719049937
901 61.529743471449436
902 60.876769124304495
903 60.78909221187405
904 60.81018299068665
905 60.52916469161798
906 61.17624822245619
907 61.15862340021057
908 61.94276106018952
909 62.14848495417056
910 62.8336364587535
911 62.65027281287816
912 62.78524553159034
913 62.806720978431315
914 62.526048880588185
915 61.87344399252937
916 62.08609959327643
917 62.37748963394879
918 61.839740670553915
919 61.35576660349853
920 61.620189943148674
921 61.75817094883381
922 61.68235385395043
923 61.51411846855539
924 61.96270662169985
925 62.46643595952987
926 62.71979236357688
927 62.54781312721919
928 62.793031814497276
929 63.41372863304755
930 63.772355769742795
931 62.99512019276852
932 63.59560817349166
933 63.7360473561425
934 64.16244262052825
935 63.74619835847543
937 62.8844206703651
938 63.2959786033286
939 63.56638074299574
940 63.109742668696164
941 62.69876840182655
942 62.528891561643896
943 62.67600240547951
944 62.708402164931556
945 63.2375619484384
946 62.61380575359456
947 61.75242517823511
948 62.177182660411596
949 61.959464394370436
950 61.86351795493339
951 62.077166159440054
952 61.469449543496054
953 62.02250458914645
954 62.22025413023181
955 62.19822871720863
956 62.37840584548776
957 61.640565260938985
958 61.07650873484509
959 60.36885786136058
960 60.93197207522453
961 61.33877486770208
962 61.10489738093187
963 61.09440764283868
964 61.484966878554815
965 61.43647019069934
966 61.39282317162941
967 62.15354085446647
968 62.03818676901982
969 63.13436809211784
970 63.12093128290606
971 63.108838154615455
972 63.29795433915391
973 63.06815890523852
974 62.76134301471467
975 62.585208713243205
976 63.32668784191888
977 62.494019057726995
978 62.0446171519543
979 61.640155436758874
981 62.08852590377469
982 62.67967331339722
983 62.4117059820575
984 61.87053538385175
985 61.78348184546658
986 61.40513366091993
987 61.56462029482793
988 62.508158265345145
989 62.557342438810636
990 62.30160819492957
991 62.271447375436615
992 61.94430263789295
993 62.14987237410366
994 62.6348851366933
995 62.77139662302397
996 62.49425696072157
997 62.344831264649414
998 62.010348138184476
999 60.90931332436603
1000 61.31838199192943
1001 61.18654379273649
1002 61.26788941346284
1003 61.84110047211656
1004 61.5569904249049
1005 61.601291382414416
1006 60.94116224417298
1007 60.94704601975568
1008 61.05234141778012
1009 61.347107276002106
1010 61.3123965484019
1011 61.381156893561716
1012 61.643041204205545
1013 61.47873708378499
1014 61.0308633754065
1015 61.127777037865854
1016 61.01499933407927
1017 61.31349940067134
1018 60.982149460604205
1019 60.68393451454379
1020 60.41554106308942
1022 60.626588261102434
1023 59.66392943499219


==> icml2026/data/conflict_joint.dat <==
0 6.0
1 5.4
2 5.16
3 5.0440000000000005
4 5.1396000000000015
5 6.225640000000002
6 7.103076000000002
7 8.392768400000001
8 9.053491560000001
9 9.148142404000001
10 9.933328163600002
11 11.739995347240002
12 14.065995812516002
13 17.459396231264403
14 20.313456608137965
15 21.68211094732417
16 23.613899852591754
17 25.552509867332578
18 26.097258880599323
19 26.487532992539393
20 26.438779693285454
21 29.09490172395691
22 30.68541155156122
23 32.516870396405096
24 32.86518335676459
25 31.27866502108813
26 32.55079851897932
27 30.89571866708139
28 30.106146800373253
29 31.295532120335928
30 31.765978908302337
31 29.989381017472102
32 30.69044291572489
33 30.421398624152403
34 30.379258761737162
35 32.44133288556345
36 31.297199597007104
37 33.267479637306394
38 31.140731673575754
39 32.32665850621818
40 33.493992655596365
41 33.84459339003673
43 33.57412064592975
44 33.91670858133678
45 32.1250377232031
46 31.91253395088279
47 33.32128055579451
48 34.68915250021506
49 33.02023725019355
50 32.4182135251742
51 33.17639217265678
52 33.05875295539111
53 33.152877659851995
54 31.937589893866797
55 30.943830904480116
56 32.7494478140321
57 32.07450303262889
58 31.967052729366003
59 32.0703474564294
60 33.36331271078646
61 31.926981439707813
62 32.634283295737035
63 30.670854966163333
64 32.403769469547
65 32.4633925225923
66 32.91705327033307
67 32.72534794329977
68 32.65281314896979
69 33.58753183407281
70 33.828778650665534
71 34.04590078559898
72 35.04131070703908
73 35.33717963633517
74 34.70346167270166
75 34.33311550543149
76 32.79980395488835
77 33.719823559399515
78 35.94784120345956
79 35.453057083113606
80 34.70775137480224
81 34.73697623732202
82 35.16327861358982
83 33.646950752230836
84 33.18225567700775
86 32.277627098376286
87 31.14986438853866
88 31.034877949684795
89 31.731390154716316
90 32.15825113924468
91 33.04242602532022
92 33.538183422788194
93 35.18436508050938
94 35.865928572458444
95 37.379335715212605
96 37.94140214369134
97 36.84726192932221
98 36.96253573638999
99 38.16628216275099
100 39.34965394647589
101 39.1146885518283
102 39.60321969664547
103 36.74289772698092
104 36.168607954282834
105 37.251747158854556
106 36.026572442969105
107 36.6239151986722
108 36.86152367880498
109 36.775371310924484
110 36.39783417983203
111 37.35805076184883
112 38.52224568566395
113 38.97002111709755
114 38.9730190053878
115 39.17571710484902
116 40.75814539436412
117 39.782330854927714
118 39.204097769434945
119 38.483687992491454
120 39.13531919324231
121 37.421787273918085
122 37.679608546526275
123 39.11164769187365
124 39.300482922686285
125 40.67043463041766
126 40.2033911673759
127 40.58305205063831
129 39.11227216101703
130 37.80104494491533
131 37.6209404504238
132 38.05884640538142
133 38.95296176484329
134 38.357665588358955
135 38.02189902952306
136 35.219709126570756
137 37.19773821391368
138 37.47796439252232
139 34.63016795327008
140 34.667151157943074
141 33.90043604214877
142 35.21039243793389
143 36.2893531941405
144 36.660417874726456
145 36.59437608725381
146 36.53493847852843
147 36.48144463067559
148 36.03330016760803
149 36.72997015084723
150 36.25697313576251
151 36.331275822186264
152 35.39814823996764
153 36.15833341597087
154 36.542500074373784
155 37.188250066936405
156 37.569425060242764
157 37.41248255421849
158 37.17123429879664
159 37.05411086891698
160 35.64869978202528
161 33.783829803822755
162 33.305446823440484
163 34.374902141096435
164 36.13741192698679
165 35.12367073428812
166 35.111303660859306
167 37.40017329477338
168 37.56015596529604
169 38.60414036876644
170 37.4437263318898
172 38.47941832883074
173 38.93147649594766
174 38.938328846352896
175 38.844495961717605
176 38.96004636554584
177 38.16404172899126
178 37.84763755609213
179 37.16287380048292
180 37.64658642043463
181 37.781927778391164
182 37.10373500055205
183 36.59336150049685
184 36.434025350447165
185 36.39062281540245
186 35.55156053386221
187 36.59640448047599
188 37.536764032428394
189 39.68308762918556
190 37.514778866267
191 35.063300979640296
192 35.75697088167627
193 36.38127379350865
194 36.343146414157786
195 37.30883177274201
196 36.97794859546781
197 36.680153735921024
198 36.31213836232892
199 37.38092452609604
200 36.24283207348644
201 36.3185488661378
202 36.18669397952402
203 36.46802458157162
204 37.92122212341446
205 38.12909991107301
206 36.91618991996572
207 37.22457092796915
208 38.202113835172234
209 37.78190245165501
210 36.60371220648951
211 36.84334098584056
213 37.42310619853086
214 36.38079557867778
215 36.44271602081
216 37.39844441872901
217 37.85859997685611
218 37.4727399791705
219 37.32546598125345
220 38.592919383128105
221 39.633627444815296
222 39.070264700333766
223 38.8632382303004
224 38.376914407270355
225 39.53922296654332
226 38.385300669888984
227 37.74677060290009
228 37.072093542610084
229 37.064884188349076
230 36.45839576951417
231 35.412556192562754
232 34.271300573306476
233 36.24417051597583
234 37.419753464378246
235 38.87777811794042
236 39.590000306146386
237 38.83100027553175
238 38.647900247978576
239 37.38311022318072
240 37.84479920086265
241 37.16031928077639
242 35.644287352698754
243 34.779858617428886
244 35.101872755685996
245 33.9916854801174
246 35.192516932105654
247 35.57326523889509
248 35.31593871500558
249 33.88434484350502
250 34.49591035915452
251 33.84631932323907
252 34.961687390915166
253 32.76551865182365
254 32.18896678664129
255 31.270070107977162
257 29.888756787461503
258 31.299881108715354
259 31.96989299784382
260 31.57290369805944
261 31.6156133282535
262 32.554051995428146
263 33.498646795885335
264 34.1487821162968
265 35.93390390466712
266 36.64051351420041
267 38.076462162780366
268 37.068815946502326
269 36.96193435185209
270 36.265740916666886
271 36.93916682500019
272 36.94525014250018
273 35.15072512825016
274 35.635652615425144
275 36.67208735388263
276 37.904878618494365
277 38.914390756644934
278 38.82295168098044
279 37.8406565128824
280 35.35659086159416
281 35.92093177543474
282 37.528838597891266
283 37.67595473810214
284 37.40835926429193
285 38.467523337862744
286 38.82077100407648
287 38.43869390366883
288 38.39482451330194
289 39.25534206197175
290 39.42980785577458
291 39.186827070197126
292 38.06814436317741
293 37.06132992685967
294 37.1551969341737
295 36.83967724075633
296 38.0557095166807
297 37.45013856501264
298 39.30512470851138
300 41.95715101389422
301 41.7614359125048
302 42.385292321254326
303 41.8467630891289
304 40.562086780216006
305 39.90587810219441
306 41.215290291974966
307 40.79376126277747
308 40.91438513649973
309 41.922946622849764
310 41.23065196056479
311 40.807586764508315
312 39.42682808805749
313 37.88414527925174
314 37.39573075132657
315 37.756157676193915
316 34.78054190857452
317 35.70248771771707
318 36.23223894594536
319 35.309015051350826
320 35.07811354621575
321 34.770302191594176
322 35.39327197243476
323 37.55394477519128
324 37.29855029767216
325 37.168695267904944
326 37.65182574111445
327 38.28664316700301
328 36.55797885030271
329 36.20218096527244
330 36.7819628687452
331 35.70376658187068
332 36.133389923683616
333 37.22005093131526
334 37.69804583818374
335 38.12824125436537
336 37.51541712892884
337 37.46387541603596
338 37.91748787443237
339 37.72573908698914
341 36.89784866046121
342 37.00806379441509
343 38.107257414973574
344 36.79653167347622
345 36.91687850612859
346 37.22519065551573
347 38.40267158996416
348 38.26240443096775
349 38.236163987870974
350 38.41254758908388
351 38.97129283017549
352 39.174163547157946
353 38.656747192442154
354 37.891072473197944
355 37.301965225878156
356 38.47176870329034
357 38.32459183296131
358 37.79213264966518
359 37.112919384698664
360 37.7016274462288
361 38.13146470160592
362 37.91831823144533
363 37.1264864083008
364 36.91383776747072
365 35.52245399072364
366 36.67020859165128
367 36.70318773248616
368 37.53286895923754
369 37.57958206331379
370 37.721623856982404
371 37.749461471284164
372 37.57451532415575
373 36.917063791740176
374 38.32535741256616
375 38.09282167130955
376 39.7835395041786
377 39.80518555376074
378 40.324666998384664
379 39.7922002985462
380 38.61298026869158
381 39.05168224182242
382 40.04651401764018
383 40.54186261587616
385 38.10890871885969
386 39.498017846973724
387 39.44821606227635
388 39.50339445604872
389 40.45305501044385
390 41.50774950939947
391 41.35697455845952
392 39.12127710261357
393 39.90914939235221
394 37.71823445311699
395 38.6464110078053
396 38.181769907024766
397 37.66359291632229
398 38.49723362469006
399 39.04751026222105
400 40.14275923599895
401 39.22848331239906
402 38.40563498115915
403 37.26507148304324
404 38.63856433473892
405 39.87470790126503
406 40.28723711113853
407 41.55851340002468
408 40.402662060022216
409 40.06239585402
410 39.356156268617994
411 39.5205406417562
412 38.76848657758058
413 39.19163791982252
414 39.072474127840266
415 39.06522671505624
416 40.858704043550624
417 41.17283363919556
418 40.655550275276006
419 39.589995247748405
420 40.630995722973566
421 39.36789615067621
422 39.33110653560859
423 39.39799588204773
424 39.95819629384296
426 39.79613899801281
427 39.01652509821153
428 38.61487258839038
429 38.55338532955134
430 38.59804679659621
431 39.33824211693659
432 38.80441790524293
433 38.82397611471863
434 39.541578503246775
435 39.387420652922096
436 39.948678587629885
437 39.6538107288669
438 41.188429655980215
439 39.069586690382195
440 38.462628021343974
441 38.016365219209575
442 36.81472869728862
443 35.533255827559756
444 37.07993024480378
445 39.1719372203234
446 39.15474349829106
447 40.23926914846196
448 40.01534223361576
449 37.813808010254185
450 37.032427209228764
451 36.72918448830589
452 36.3562660394753
453 35.22063943552777
454 34.598575491975
455 35.4387179427775
456 35.69484614849975
457 36.52536153364977
458 35.0728253802848
459 35.265542842256316
460 33.238988558030684
461 34.81508970222762
462 33.63358073200485
463 34.57022265880437
464 32.91320039292393
465 33.02188035363154
466 33.41969231826839
467 34.67772308644155
469 35.438955700017665
470 34.9950601300159
471 34.89555411701431
472 35.30599870531288
473 33.37539883478159
474 33.33785895130343
475 33.004073056173084
476 32.60366575055578
477 33.3432991755002
478 35.20896925795018
479 34.68807233215516
480 35.11926509893964
481 34.707338589045676
482 34.13660473014111
483 35.122944257126996
484 36.5106498314143
485 36.259584848272866
486 36.13362636344558
487 37.620263727101026
488 38.958237354390924
489 39.862413618951834
490 39.576172257056655
491 39.818555031350996
492 38.4366995282159
493 37.69302957539431
494 38.523726617854884
495 39.171353956069396
496 39.05421856046245
497 37.24879670441621
498 36.62391703397459
499 36.661525330577135
500 36.79537279751942
501 36.31583551776748
502 34.284251965990734
503 34.555826769391665
504 36.1002440924525
505 37.39021968320725
506 38.25119771488653
507 36.62607794339788
508 36.5634701490581
509 34.307123134152285
510 34.176410820737054
512 35.302892764797015
513 36.172603488317314
514 35.15534313948559
515 35.23980882553703
516 34.01582794298333
517 34.714245148684995
518 33.842820633816494
519 33.55853857043485
520 35.00268471339136
521 33.60241624205222
522 31.942174617846998
523 34.047957156062296
524 34.24316144045606
525 35.71884529641046
526 36.74696076676941
527 37.97226469009247
528 38.67503822108323
529 36.70753439897491
530 36.23678095907742
531 36.21310286316968
532 36.99179257685271
533 37.692613319167435
534 36.22335198725069
535 36.70101678852562
536 36.73091510967306
537 37.05782359870576
538 37.65204123883518
539 38.08683711495167
540 37.87815340345651
541 38.590338063110856
542 39.93130425679978
543 38.4381738311198
544 37.09435644800782
545 38.684920803207035
546 38.51642872288634
547 39.1647858505977
548 39.34830726553793
549 40.41347653898414
550 39.77212888508573
551 39.09491599657715
552 38.78542439691944
553 39.1068819572275
555 41.106574385354286
556 41.295916946818856
557 40.96632525213697
558 40.769692726923275
559 38.89272345423095
560 40.30345110880786
561 41.07310599792707
562 40.36579539813437
563 41.02921585832093
564 39.62629427248884
565 40.66366484523996
566 39.89729836071596
567 40.30756852464436
568 41.17681167217992
569 39.85913050496193
570 38.77321745446574
571 38.09589570901917
572 39.08630613811725
573 40.27767552430553
574 39.34990797187498
575 37.21491717468748
576 38.69342545721874
577 38.224082911496865
578 38.30167462034718
579 38.87150715831246
580 38.38435644248121
581 38.34592079823309
582 38.11132871840978
583 37.400195846568806
584 37.76017626191193
585 36.98415863572074
586 35.98574277214867
587 35.487168494933805
588 34.038451645440425
589 33.934606480896385
590 34.24114583280675
591 34.51703124952608
592 33.865328124573466
593 34.47879531211612
594 33.930915780904506
595 35.13782420281406
596 34.524041782532656
598 36.084473843851455
599 36.87602645946631
600 37.28842381351968
601 35.55958143216771
602 37.10362328895094
603 37.193260960055845
604 38.17393486405027
605 38.956541377645244
606 38.66088723988072
607 39.29479851589265
608 40.665318664303385
609 38.79878679787305
610 36.918908118085746
611 37.42701730627717
612 36.88431557564946
613 38.99588401808451
614 39.19629561627606
615 38.076666054648456
616 40.26899944918361
617 39.84209950426525
618 40.55788955383873
619 39.702100598454855
620 39.23189053860937
621 39.10870148474843
622 39.097831336273586
623 38.988048202646226
624 39.789243382381606
625 39.81031904414345
626 38.929287139729105
627 39.336358425756195
628 39.00272258318058
629 39.30245032486253
630 39.47220529237627
631 39.22498476313865
632 39.40248628682479
633 40.062237658142315
634 39.756013892328085
635 39.28041250309528
636 40.652371252785755
637 41.587134127507184
638 41.82842071475647
640 39.54102077895274
641 39.68691870105747
642 40.71822683095173
643 39.64640414785656
644 40.381763733070905
645 38.04358735976382
646 38.43922862378744
647 39.4953057614087
648 39.74577518526784
649 40.67119766674105
650 40.30407790006695
651 41.57367011006026
652 40.71630309905424
653 40.34467278914882
654 39.71020551023393
655 40.23918495921054
656 40.61526646328949
657 40.25373981696054
658 40.72836583526448
659 40.55552925173804
660 39.69997632656424
661 38.129978693907816
662 37.116980824517036
663 36.90528274206533
664 34.9147544678588
665 35.72327902107292
666 33.05095111896563
667 33.54585600706906
668 32.39127040636216
669 32.352143365725944
670 31.61692902915335
671 33.75523612623802
672 34.97971251361422
673 36.381741262252795
674 36.54356713602751
675 36.48921042242476
676 35.64028938018228
677 35.27626044216406
678 33.54863439794765
679 33.59377095815289
680 33.9343938623376
682 34.99685902849346
683 35.397173125644116
684 36.15745581307971
685 35.54171023177174
686 37.187539208594565
687 37.06878528773511
688 37.061906758961605
689 36.55571608306545
690 35.4001444747589
691 36.76013002728301
692 38.184117024554716
693 38.865705322099245
694 38.57913478988932
695 39.32122131090039
696 39.589099179810354
697 41.13018926182932
698 42.817170335646395
699 43.535453302081756
700 41.78190797187358
701 41.90371717468622
702 40.513345457217596
703 40.86201091149584
704 41.875809820346255
705 42.78822883831163
706 42.00940595448047
707 40.208465359032424
708 40.88761882312919
709 41.79885694081627
710 39.618971246734645
711 39.95707412206118
712 40.961366709855064
713 40.765230038869554
714 40.8887070349826
715 39.09983633148434
716 38.4898526983359
717 36.64086742850231
718 38.57678068565208
719 38.91910261708688
720 39.12719235537819
721 40.61447311984037
722 41.35302580785634
724 42.02595090436364
725 41.42335581392728
726 40.78102023253455
727 39.60291820928109
728 38.64262638835299
729 38.47836374951769
730 39.23052737456592
731 40.20747463710933
732 39.98672717339839
733 38.58805445605856
734 38.5292490104527
735 36.77632410940743
736 36.898691698466685
737 37.30882252862002
738 37.67794027575802
739 38.61014624818222
740 36.249131623364
741 36.0242184610276
742 35.62179661492485
743 35.55961695343236
744 36.20365525808913
745 35.583289732280214
746 35.82496075905219
747 35.54246468314697
748 35.88821821483227
749 34.89939639334904
750 36.20945675401414
751 36.488511078612724
752 36.63965997075145
753 35.67569397367631
754 36.808124576308686
755 36.92731211867782
756 37.534580906810035
757 38.18112281612903
758 37.96301053451613
759 37.26670948106452
760 38.24003853295807
761 38.41603467966226
762 40.07443121169604
763 39.066988090526436
764 38.760289281473796
765 38.684260353326415
767 36.1242508861944
768 37.611825797574966
769 37.35064321781747
770 36.91557889603572
771 37.02402100643214
772 36.32161890578893
773 37.18945701521004
774 36.870511313689036
775 37.68346018232013
776 38.41511416408812
777 38.17360274767931
778 39.15624247291139
779 38.04061822562025
780 37.53655640305822
781 37.9829007627524
782 39.88461068647717
783 39.29614961782945
784 39.06653465604651
785 39.75988119044186
786 39.583893071397675
787 39.025503764257905
788 39.32295338783212
789 38.09065804904891
790 36.08159224414402
791 36.67343301972962
792 37.70608971775666
793 37.635480745981
794 38.1719326713829
795 36.054739404244614
796 37.449265463820154
797 38.10433891743814
798 35.69390502569433
799 36.02451452312489
800 36.7220630708124
801 37.24985676373117
802 35.82487108735805
803 34.14238397862224
804 34.62814558076002
805 35.06533102268402
806 35.25879792041562
807 35.03291812837406
808 34.42962631553665
809 35.48666368398298
811 33.67419758402622
812 34.90677782562359
813 36.916100043061235
814 39.02449003875512
815 39.72204103487961
816 41.04983693139165
817 41.54485323825249
818 42.29036791442724
819 41.36133112298452
820 41.62519801068606
821 40.56267820961746
822 40.10641038865572
823 39.89576934979014
824 39.10619241481113
825 38.89557317333002
826 39.70601585599702
827 40.03541427039732
828 39.63187284335759
829 39.76868555902183
830 37.69181700311965
831 38.32263530280769
832 38.29037177252692
833 38.961334595274224
834 38.8652011357468
835 39.378681022172124
836 37.940812919954915
837 37.24673162795943
838 36.92205846516348
839 37.02985261864713
840 37.526867356782425
841 38.47418062110419
842 39.02676255899377
843 38.8240863030944
844 39.04167767278496
845 39.837509905506465
846 40.55375891495582
847 38.89838302346024
848 39.60854472111422
849 39.0476902490028
850 40.14292122410252
852 41.88576619152304
853 40.69718957237074
854 38.72747061513367
855 38.054723553620306
856 38.14925119825828
857 38.53432607843245
858 38.4808934705892
859 38.632804123530285
860 38.46952371117726
861 40.022571340059535
862 38.92031420605358
863 38.72828278544823
864 38.05545450690341
865 37.14990905621307
866 37.034918150591764
867 38.03142633553259
868 37.82828370197934
869 38.9454553317814
870 39.050909798603264
871 39.04581881874294
872 39.04123693686864
873 38.63711324318178
874 38.773401918863605
875 38.69606172697724
876 38.62645555427952
877 39.963809998851566
878 40.46742899896641
879 40.42068609906977
880 39.77861748916279
881 40.10075574024651
882 40.29068016622187
883 37.661612149599684
884 37.79545093463972
885 39.31590584117575
886 39.38431525705818
887 38.54588373135236
888 39.29129535821713
889 38.56216582239542
890 38.80594924015588
891 37.42535431614029
892 36.48281888452626
893 37.234536996073636
895 37.919974966819645
896 38.62797747013768
897 36.265179723123914
898 33.63866175081152
899 35.274795575730366
900 35.44731601815733
901 35.5025844163416
902 36.35232597470744
903 37.0170933772367
904 35.51538403951303
905 35.26384563556173
906 34.73746107200556
907 35.763714964805004
908 35.88734346832451
909 36.298609121492056
910 36.96874820934285
911 35.47187338840857
912 35.92468604956771
913 34.13221744461094
914 34.618995700149846
915 34.65709613013486
916 36.291386517121374
917 37.36224786540924
918 38.226023078868316
919 38.30342077098148
920 39.07307869388334
921 38.465770824495
922 39.719193742045505
923 39.547274367840956
924 38.79254693105686
925 39.61329223795118
926 39.65196301415606
927 39.486766712740454
928 40.13809004146641
929 39.72428103731978
930 41.1518529335878
931 40.33666764022902
932 41.403000876206114
933 42.162700788585504
934 41.046430709726955
935 41.84178763875426
936 42.05760887487884
938 41.50666318865186
939 42.15599686978668
940 41.34039718280801
941 40.20635746452721
942 40.98572171807449
943 41.88714954626704
944 42.098434591640334
945 43.2885911324763
946 42.15973201922867
947 40.64375881730581
948 41.179382935575234
949 40.56144464201771
950 42.20530017781594
951 41.58477016003435
952 40.82629314403092
953 41.643663829627826
954 40.47929744666504
955 40.03136770199854
956 40.02823093179869
957 40.12540783861882
958 40.01286705475694
959 39.21158034928125
960 40.79042231435312
961 41.51138008291781
962 40.76024207462603
963 42.38421786716343
964 43.245796080447086
965 42.52121647240238
966 42.26909482516214
967 42.24218534264593
968 43.21796680838134
969 43.196170127543205
970 42.07655311478889
971 40.06889780331
972 39.362008022979
973 38.2258072206811
974 36.40322649861299
975 36.962903848751694
976 37.96661346387653
977 37.86995211748888
978 38.18295690573999
979 39.66466121516599
981 39.128375584284456
982 38.51553802585601
983 39.463984223270415
984 38.717585800943375
985 39.04582722084904
986 39.64124449876414
987 39.67712004888772
988 40.90940804399895
989 41.618467239599056
990 40.05662051563915
991 40.15095846407524
992 39.835862617667715
993 40.65227635590095
994 40.98704872031086
995 40.28834384827977
996 40.6595094634518
997 38.793558517106625
998 37.31420266539596
999 36.882782398856364
1000 38.79450415897073
1001 38.51505374307366
1002 39.66354836876629
1003 41.39719353188967
1004 39.357474178700706
1005 39.721726760830634
1006 38.14955408474757
1007 38.43459867627281
1008 38.49113880864553
1009 39.34202492778098
1010 40.60782243500289
1011 41.0470401915026
1012 41.34233617235234
1013 41.008102555117105
1014 40.20729229960539
1015 40.58656306964485
1016 40.52790676268037
1017 41.17511608641233
1018 40.9576044777711
1019 39.36184402999399
1020 39.425659626994594
1022 39.06478429786562
1023 38.55830586807906


==> icml2026/data/conflict_pplx/facloc.dat <==
32 0.15022747218608856
64 0.15026938170194626
96 0.15021566227078437
128 0.15004322834312916
160 0.15017207331210375
192 0.14995020210817456
224 0.1498225591785461
256 0.1497374873346165
288 0.14934653797621208
320 0.14940306328721056
352 0.1491903777389575
384 0.1490034564258619
416 0.14848679041164792
448 0.14843128533927508
480 0.14841828416378416
512 0.1483192161076467
544 0.1482503561991335
576 0.14806787361066467
608 0.1478821249845111
640 0.14768445748470577
672 0.14765326164706663
704 0.14756852074751958
736 0.14738594756385423
768 0.14714185386175577
800 0.14707082053370474
832 0.1468367356689024
864 0.14678557026069594
896 0.1467540634365192
928 0.14645541215163269
960 0.14640533033807693
992 0.1462987089496817
1024 0.1462569914169877


==> icml2026/data/conflict_pplx/greats.dat <==
32 0.14971239864826202
64 0.1497046411037445
96 0.14973664969205858
128 0.149671118170023
160 0.14979440633356572
192 0.14955437180906536
224 0.1493496835009158
256 0.1491719475188166
288 0.14866812742933422
320 0.14863483503924121
352 0.1484368240427939
384 0.14819494446444226
416 0.14770727807576398
448 0.14763866622115618
480 0.14757274620710711
512 0.14750423311870306
544 0.1473697583050818
576 0.14714533926587917
608 0.1469587147969748
640 0.1467592368190359
672 0.14667769965513386
704 0.1465434390036807
736 0.14630715469079125
768 0.1460060231646023
800 0.14592736090065137
832 0.14566566906727338
864 0.1455448734374969
896 0.14549016811956128
928 0.14515634499647465
960 0.14505989512197595
992 0.14492528134935279
1024 0.14485181863027674


==> icml2026/data/conflict_pplx/joint.dat <==
32 0.14940418303012848
64 0.14941915571689607
96 0.14947712302207947
128 0.14928577286005018
160 0.14937087245583533
192 0.14904427690327166
224 0.14884705093222855
256 0.14882969629810452
288 0.1483721116666156
320 0.14831490184225063
352 0.1480929779889353
384 0.14786002438206983
416 0.14731109798794548
448 0.1471574410275718
480 0.14706664274419254
512 0.14698228529350377
544 0.14690362028410808
576 0.1466882566702137
608 0.1464384085022005
640 0.14623972202085786
672 0.1461570226378143
704 0.14604138850214185
736 0.14578317122795076
768 0.14550271347586416
800 0.1454301763959894
832 0.14514931643499457
864 0.14505861793005637
896 0.145003088659443
928 0.1446859836695172
960 0.1445914432511548
992 0.144456247249766
1024 0.1443941486712013


==> icml2026/data/doremi/doremi.dat <==
32 0.15584246814250946
64 0.15529655665159225
96 0.15495110526680947
128 0.15442235745489596
160 0.15420605520159006
192 0.1536518270947039
224 0.15333353148497642
256 0.15304225236115607
288 0.15240063115898744
320 0.1522423626030443
352 0.15193074205919724
384 0.1516697876996215
416 0.1511040514719262
448 0.15096434676752457
480 0.15090225092267368
512 0.15074467466797267
544 0.1505818558322713
576 0.15042578511720822
608 0.15026194453197056
640 0.14998943299016954
672 0.14984633645380976
704 0.14967889148860075
736 0.14944620483102408
768 0.1491028104989112
800 0.1489455269070012
832 0.14868529584630213
864 0.14858524751624957
896 0.14849058912958055
928 0.14824655318348423
960 0.14819995907624497
992 0.14813560111236512
1024 0.14808562424402186
1056 0.14797119820076898
1088 0.14780503234826334
1120 0.1476518561383737
1152 0.14724894463485358
1184 0.14712235271453153
1216 0.14683568125533422
1248 0.1466604081890049
1280 0.14663157535502871
1312 0.14665590679266655
1344 0.14651602913992348
1376 0.1465485356157131
1408 0.14651041733370188
1440 0.1464218408508238
1472 0.14637344872741134
1504 0.1463686135034701
1536 0.14627528696843453
1568 0.1464947850369376
1600 0.14638518013324997
1632 0.14646443025261158
1664 0.14631351646175975
1696 0.14648177608601148
1728 0.1463999678321352
1760 0.14619055953273213
1792 0.14592513799651596
1824 0.14595715278372884
1856 0.14580274290429698
1888 0.14577439874339534
1920 0.14551679298217685
1952 0.14539397810341945
1984 0.1453891401390019
2016 0.14514578177628962
2048 0.14506665433136862
2080 0.1450435510100863
2112 0.14512573845582682
2144 0.14490850568471084
2176 0.1450075966178572
2208 0.14491368192963563
2240 0.14467564545750108
2272 0.14455674728166598
2304 0.1446048242486555
2336 0.14448179954025495
2368 0.1445266826784612
2400 0.1446407324525119
2432 0.14455822734109175
2464 0.14454800005023133
2496 0.14473160459337636
2528 0.14462056923274402
2560 0.14440391214219514
2592 0.14426872955138492
2624 0.14416344457604
2656 0.14408344322804367
2688 0.14410014564720175
2720 0.1441894943856661
2752 0.14434064555258733
2784 0.1443728965052174
2816 0.1442931245143598
2848 0.1443446934558796
2880 0.14396441969315832
2912 0.1438845112297591
2944 0.14372631290915516
2976 0.1436022196355126
3008 0.14341776586854413
3040 0.14331221148923595
3072 0.14348411022623384


==> icml2026/data/doremi/doremi_train.dat <==
1 0.3320310115814209
2 0.3280908823013306
3 0.3252732956409455
4 0.31312718129158024
5 0.3177313637971878
6 0.3160618423438072
7 0.30526961496615407
8 0.3021364773316145
9 0.29530348464873074
10 0.2899704851361511
11 0.28621899881831386
12 0.2832010310787402
13 0.2795248349218168
14 0.2781965183951198
15 0.27371093908587746
16 0.2682508732048242
17 0.2635852684230419
18 0.2594717165515553
19 0.25780117696694116
20 0.25123245137487277
21 0.24722557769019388
22 0.24231768702684925
23 0.23402763654487507
24 0.22870806678858854
25 0.22119260273630134
26 0.21929519124854846
27 0.21516389621522347
28 0.20751976942920378
29 0.20743876823100765
30 0.20160113240760555
31 0.2025683861864983
32 0.20356150346041135
33 0.19984599987006557
34 0.20346652006509638
35 0.20241439076128068
36 0.1967078274356943
37 0.1948486202240844
38 0.19092477261550958
39 0.1905066510992742
40 0.1918773821852353
41 0.18967573987201575
42 0.18948637974341861
43 0.19620758472752708
44 0.1902044491070998
45 0.18406409705565802
46 0.18475148098069222
47 0.18250299557803087
48 0.18166767714701307
49 0.1804284586752851
50 0.1780525089125692
51 0.17684553034492068
52 0.17575370044160843
53 0.17553395572884942
54 0.17530623266325054
55 0.1747702645292192
56 0.17944064322384978
57 0.1823744885618042
58 0.18014044873367704
59 0.1783827750007894
60 0.17975379301195618
61 0.17776384895818184
62 0.18023741345802025
63 0.17893625886320244
64 0.17757141820561145
65 0.17414046435330438
66 0.1728395412156653
67 0.17292950956133052
68 0.17472069926357608
69 0.17923932642307588
70 0.17777202460676472
71 0.1768611216560904
72 0.17677700913094613
73 0.17547192331680475
74 0.1735634787964417
75 0.17315953827687447
76 0.1740451710533054
77 0.16998907391228837
78 0.16821557847260143
79 0.16910771937011515
80 0.16914577106391343
81 0.1677922530748393
82 0.16786972049873583
83 0.17186760184766214
84 0.17162102560044554
85 0.16852571755505705
86 0.17021015456191096
87 0.16973955187980588
88 0.16540220904753436
89 0.1666513981974646
90 0.1695595385929815
91 0.17243039479561495
92 0.17629347029961212
93 0.1733823354569411
94 0.17545026262348912
95 0.1762136449195089
96 0.177299555818183
97 0.17604994029993662
98 0.17341612504000828
99 0.1735294019527021
100 0.17301083105922788
101 0.17450318334806902
102 0.1784517416206802
103 0.17835709591339277
104 0.17621235078242645
105 0.17949692033827805
106 0.18015393575817798
107 0.1787597086500268
108 0.17854014901558823
109 0.1763671952626729
110 0.17396000189855312
111 0.17510076013154938
112 0.17134190482151945
113 0.17168970002757702
114 0.17081774110222336
115 0.16952581555805635
116 0.16869632617678076
117 0.16998983665745704
118 0.16728276530898734
119 0.16254094558951668
120 0.16671071634886336
121 0.16487037407932587
122 0.1645194047770909
123 0.1678941953851591
124 0.16955123621289228
125 0.16840949009118344
126 0.17339161649576904
127 0.1739374916127212
128 0.17507506791092936
129 0.17892203375701296
130 0.17971197794381547
131 0.18205126402232438
132 0.17596843341696314
133 0.1789749130580549
134 0.18389786168697997
135 0.18316067950216106
136 0.17545381736416077
137 0.17381571875505258
138 0.17409581672989674
139 0.17279493568995608
140 0.17815019570582222
141 0.1771852512609343
142 0.17271468396050157
143 0.17885638792868636
144 0.1818658964594261
145 0.18274849117637185
146 0.18398581708229042
147 0.18146736113509349
148 0.17662376780761016
149 0.17294814097392022
150 0.17164300448454134
151 0.1692201545842592
152 0.16784779438448882
153 0.1682096097684467
154 0.16781686608343402
155 0.16419421015097868
156 0.16304487327856576
157 0.16246061331143458
158 0.16753435557583404
159 0.16724992178827017
160 0.16986354186787747
161 0.1701184480904449
162 0.16780034329166194
163 0.16872488670650285
164 0.1720658202150747
165 0.17110162608438295
166 0.17265928059172836
167 0.17094616385715194
168 0.1705571185864537
169 0.16890131276704629
170 0.1679007665084996
171 0.1675890704185246
172 0.17039680661473977
173 0.1715274126682965
174 0.1702524710912366
175 0.1679569264547997
176 0.17191530885967374
177 0.17411585112815584
178 0.17454277092580933
179 0.17588375611035473
180 0.17597229125733777
181 0.17477868654700163
182 0.1766822426769618
183 0.17469774984599507
184 0.1737308216388347
185 0.1760631006028046
186 0.17274156967393667
187 0.17263116919629673
188 0.17057605073123783
189 0.17318109260740527
190 0.17125594097443805
191 0.1723315579718505
192 0.17250148323412134
193 0.17375132322819883
194 0.17735342276553978
195 0.17466640853101614
196 0.1731778626133317
197 0.17106651614510843
198 0.17041359261039343
199 0.17102602048543197
200 0.17242254248702915
201 0.17376291839579694
202 0.1741011403945084
203 0.17311952080848775
204 0.1731289079772499
205 0.17396410563472509
206 0.17057853125527742
207 0.16930072620208778
208 0.170435200166962
209 0.17281393113636506
210 0.16879389944288314
211 0.17063845332813127
212 0.169323636320399
213 0.16727602174326786
214 0.16698247662584492
215 0.16660699967802026
216 0.16962927780384235
217 0.16991586269588244
218 0.16819270206973824
219 0.16824515837567336
220 0.17088189433339793
221 0.17021896282127702
222 0.16506800433359628
223 0.16710966122474152
224 0.16582985483699333
225 0.162610922125816
226 0.1639294241677281
227 0.16235068125819177
228 0.16696094587410995
229 0.1720659147050873
230 0.17424027416231294
231 0.17235068344880994
232 0.17215737578698864
233 0.16954770872678346
234 0.17092691233473406
235 0.17293620142982052
236 0.17184181839506907
237 0.173640878471265
238 0.17369057965802825
239 0.17508347987408351
240 0.1736153274113677
241 0.1755455144645043
242 0.17515979484331023
243 0.17477645226369573
244 0.17240263296410685
245 0.17201088315169732
246 0.17212126653719592
247 0.16978183985944373
248 0.1720894613968949
249 0.17508988730081504
250 0.17480053292484807
251 0.17678186106775756
252 0.17720480687702797
253 0.17501750821428091
254 0.173271741579979
255 0.16950679967791676
256 0.16993322059503949
257 0.18160578684501433
258 0.17908832201206012
259 0.17414208592930427
260 0.17168610103689724
261 0.1712440205314436
262 0.1708804773716937
263 0.1712971857871542
264 0.17324399486356343
265 0.17520230592942268
266 0.16969208864858176
267 0.16878195507964874
268 0.1668982467380886
269 0.16781134557673852
270 0.17226695554211308
271 0.17082858714539917
272 0.1725735244132201
273 0.16809804382715704
274 0.16914380916470959
275 0.1683376580045939
276 0.16915035094913727
277 0.16747331332650978
278 0.1715601239635396
279 0.17173477596347164
280 0.17240310835514633
281 0.17513486559099706
282 0.17628059519743997
283 0.17524641066863605
284 0.17050883451170745
285 0.17196983795523962
286 0.17261962325418284
287 0.17753187326530478
288 0.17822718180364247
289 0.17557469359468708
290 0.18112842158762776
291 0.18137691691179422
292 0.17953911073201312
293 0.18167658132785633
294 0.18158691658801504
295 0.18178796053731444
296 0.18000886840347055
297 0.17790263744643572
298 0.174762644044619
299 0.17293682188277948
300 0.17395038447218097
301 0.16943286098334454
302 0.17121336672270235
303 0.16792130899635496
304 0.16734839766211101
305 0.16740867455887903
306 0.1666872289188633
307 0.16800999221872653
308 0.168045773306531
309 0.16881261396322456
310 0.17422925944251244
311 0.1773460538547256
312 0.177721290114017
313 0.17944307773336024
314 0.18072846814117655
315 0.18177598372806753
316 0.1780037372324733
317 0.17298501631741536
318 0.17527791620306504
319 0.17256602282237113
320 0.17158461631755026
321 0.17400973160344355
322 0.1698175291950523
323 0.16988415754452518
324 0.16924006256415106
325 0.16973735701698353
326 0.16996102760724685
327 0.17490785477005655
328 0.17211824051239982
329 0.17312684707372394
330 0.17231815653320262
331 0.17146665689894058
332 0.17068154219581333
333 0.16927143875175996
334 0.17312602648211375
335 0.17618976338868905
336 0.17627862516789647
337 0.17711811891569806
338 0.17798370091355545
339 0.17481920988771352
340 0.18029133264493674
341 0.17736098871474024
342 0.17130312954644464
343 0.16933577926689478
344 0.17254662518263542
345 0.17001548115516318
346 0.17408671412561488
347 0.17648309111917754
348 0.17836872762731976
349 0.17681366973780632
350 0.1773219386368666
351 0.1771247949865169
352 0.17698515355587363
353 0.17841950714588486
354 0.17847205990553192
355 0.17672667915225287
356 0.17943229688346618
357 0.18226162266558618
358 0.1805864692195613
359 0.17792166058400502
360 0.17681072161357905
361 0.17404310112382151
362 0.16978709881173235
363 0.1732396362841129
364 0.1684387873369455
365 0.163210798122704
366 0.16398471488197444
367 0.1691118975905162
368 0.16859941933401662
369 0.16868028420670247
370 0.1693770412665315
371 0.17448125398710734
372 0.1729250232865396
373 0.1724264395675048
374 0.17261731527218085
375 0.171029152589758
376 0.16923331509624698
377 0.16879428288872342
378 0.16792083109797806
379 0.16648904078050053
380 0.17139990412751074
381 0.17291143194042952
382 0.1727054863143263
383 0.17102944990709107
384 0.17210435099048627
385 0.16823456490018857
386 0.16702211472969258
387 0.1664990819118709
388 0.16846941589912393
389 0.16646370303273753
390 0.16596066664135953
391 0.16429913381168096
392 0.16326063429798648
393 0.16634552826421828
394 0.16900912955347336
395 0.16764901907691632
396 0.1681871697138185
397 0.16972814066682174
398 0.16970933732516094
399 0.16828171244674794
400 0.16460373548937327
401 0.1651933987284227
402 0.16879203909735596
403 0.17139861280412122
404 0.17101444865486604
405 0.16831697730918155
406 0.1703697863998958
407 0.17150046889033455
408 0.1721011531118739
409 0.17249203608311908
410 0.17106723981390326
411 0.16790411052665052
412 0.170654504098543
413 0.16969702714507146
414 0.1696532732888254
415 0.1723687410334521
416 0.17033551573572517
417 0.17086167877749767
418 0.16742281686517146
419 0.16954244885968459
420 0.17000766736978853
421 0.16640248426241785
422 0.16525614138045708
423 0.16245336421369433
424 0.16044370014702308
425 0.16286425601752128
426 0.16236964742521817
427 0.16176426005524733
428 0.16003016613866988
429 0.16292347445737812
430 0.16417692692266248
431 0.16504568986165233
432 0.16267186521352267
433 0.16273926453764084
434 0.16608783236421507
435 0.16219882039377714
436 0.16329332025184892
437 0.1641142353236794
438 0.16809216304005264
439 0.17251884934348835
440 0.1669843315813807
441 0.1666532712936879
442 0.1652274123812152
443 0.1697718628034979
444 0.17088245252841622
445 0.170844738782113
446 0.17323572197615972
447 0.17222499333971625
448 0.17258804276425138
449 0.1705396852031812
450 0.17217370401043874
451 0.17473419782715305
452 0.1706534097540134
453 0.16879943489561267
454 0.16685324292954612
455 0.17058395637491472
456 0.1694995727546733
457 0.16697721479008093
458 0.16676699338259843
459 0.1676170547417034
460 0.16922626372676158
461 0.16948397734613177
462 0.16926684181854984
463 0.1665160137501287
464 0.1681217874366278
465 0.1620590463529439
466 0.1653177969381581
467 0.1663196503572497
468 0.16518107230539616
469 0.164412500039418
470 0.164195914485168
471 0.16321732796857794
472 0.16410223422315753
473 0.16602420906305645
474 0.16486619353366197
475 0.16451630985801488
476 0.16240978237448694
477 0.1638739227931967
478 0.15986160737406646
479 0.1600719389509985
480 0.1629100767247524
481 0.16124047584587153
482 0.16236879748630956
483 0.16009772857304008
484 0.15938851273306243
485 0.160879028167558
486 0.15998785703739432
487 0.16079204090858318
488 0.15574635244987742
489 0.15820938805564347
490 0.15769252592167946
491 0.15965494883514963
492 0.16183235233239107
493 0.1630985720623592
494 0.16392636749169762
495 0.16483220118005454
496 0.16180882743942182
497 0.1607823004598687
498 0.1578139809020105
499 0.15520608251521673
500 0.15356123291161378
501 0.16027686157262372
502 0.16608710579665942
503 0.16966970556312005
504 0.1695071529746044
505 0.1785716835916032
506 0.1769928685659161
507 0.18023902194207825
508 0.17748282566522883
509 0.1747461770312964
510 0.1722181333008688
511 0.1722419076773478
512 0.17272869172212066
513 0.17384301354750914
514 0.17378183064101568
515 0.17631718090687779
516 0.17386413280529905
517 0.18111604748096882
518 0.18254840044313808
519 0.17997234315992125
520 0.17982880548823532
521 0.17658480652739397
522 0.17513074858698063
523 0.17496855303984418
524 0.17093343060023963
525 0.17626704741246146
526 0.1729172554796336
527 0.17287959490883928
528 0.1757497221350841
529 0.1789002907383596
530 0.180851697216167
531 0.17717411603605804
532 0.17580129789778046
533 0.1748424254727523
534 0.17319193925310616
535 0.170007968954886
536 0.1695058107489154
537 0.16809989453379562
538 0.1708149532171272
539 0.17199331996072972
540 0.18065865764525216
541 0.1803960436240436
542 0.1793131083538176
543 0.17876505407303941
544 0.17901195781776644
545 0.17585757104172708
546 0.17345297540081503
547 0.17108506743478444
548 0.17334326610893905
549 0.17347704028425426
550 0.172303941744606
551 0.17489322742644575
552 0.1713026856257644
553 0.1699480186290258
554 0.16675172332406465
555 0.1663548357797899
556 0.16667564876495944
557 0.16683764011519386
558 0.16751509980133683
559 0.16495519944225115
560 0.16436054767543998
561 0.16557677204646104
562 0.16875329567704292
563 0.17080118763786875
564 0.1735994146020024
565 0.17451073161519848
566 0.17042449204704718
567 0.1712105609945794
568 0.16835624319067657
569 0.1737512425340807
570 0.1725182854316469
571 0.17412965802983965
572 0.17258390613171332
573 0.1741888001064021
574 0.1729677609651886
575 0.17004317272152922
576 0.16760205830734748
577 0.17079471593143147
578 0.16874849836565498
579 0.16606312728408676
580 0.17135331097081632
581 0.16908730622680782
582 0.1675752138187152
583 0.16597470656838972
584 0.17142909183329605
585 0.17143427056872482
586 0.17128780683401498
587 0.1678785461234147
588 0.16870752823773874
589 0.16909925209662782
590 0.16987792015535952
591 0.16578970873770107
592 0.16564645789042404
593 0.16468916167594752
594 0.16776583042542126
595 0.17239366722226132
596 0.1725926973115205
597 0.16903886446572536
598 0.1694605834712135
599 0.1657751996007157
600 0.1649758799689942
601 0.16330778305094842
602 0.16232311014260117
603 0.16297180906467376
604 0.1636471759277529
605 0.16359632411580802
606 0.1654954570440786
607 0.16667760174647003
608 0.17120349789716333
609 0.1707978268121856
610 0.17304420497910777
611 0.17207587832418023
612 0.17228963888472562
613 0.17281078621852022
614 0.16994025103844065
615 0.17300527506408267
616 0.1739649523496971
617 0.17402478896382562
618 0.1722272113812248
619 0.17136449001898885
620 0.17352669283155073
621 0.1725834743178201
622 0.17282403284278322
623 0.17306395269006616
624 0.17481126692804808
625 0.17661924040537877
626 0.17525408455331745
627 0.1742588635259833
628 0.17271616065269407
629 0.17428435686617225
630 0.17321401658704097
631 0.17285600444421365
632 0.17136733955811137
633 0.17101649546626813
634 0.16807945612672218
635 0.17053192296865508
636 0.16938349699297184
637 0.16511922414885732
638 0.16839145722198584
639 0.17351623417921155
640 0.1730213899194058
641 0.16891101945449616
642 0.16680486901709177
643 0.1659934541950411
644 0.1677220125230956
645 0.17045657568271233
646 0.17117918491150683
647 0.17077273094462525
648 0.1700124498946116
649 0.16335348994219115
650 0.1625397492410285
651 0.1626982768441626
652 0.16309145510781306
653 0.16362311620046346
654 0.16121127765056179
655 0.15753222162136454
656 0.1567224978322597
657 0.15458454658819543
658 0.15734389099687315
659 0.1587512821544109
660 0.16045680468579215
661 0.1610278411981471
662 0.1567162595042891
663 0.15956687526547672
664 0.1602292784748414
665 0.163203146639282
666 0.1557834475482832
667 0.1539746042411325
668 0.15319579091556051
669 0.15154145282704098
670 0.1517384107905489
671 0.15411358529310182
672 0.15548759508711776
673 0.15710023172422663
674 0.15974168891660348
675 0.16130188180463292
676 0.15994269466510513
677 0.15928058906892925
678 0.16177344099730245
679 0.15729139321491117
680 0.15909198290209467
681 0.15838337867945876
682 0.15959200199982923
683 0.1596092546272999
684 0.1609343437214547
685 0.16381320487199907
686 0.16320779291455764
687 0.16496590555606622
688 0.16355956298916047
689 0.16493812831767057
690 0.16668032228226354
691 0.16474731224127015
692 0.16124931982768237
693 0.15746353726040715
694 0.15968388164447003
695 0.15886103818779815
696 0.15933458545773294
697 0.1610953766611433
698 0.16196891592507504
699 0.16304094874767908
700 0.16315705434002084
701 0.16790189315841442
702 0.1687982660826967
703 0.16624257555278474
704 0.1652542971730739
705 0.16727532206420692
706 0.1692082323888951
707 0.16964075162351253
708 0.16801995212739818
709 0.1708573207995842
710 0.16950401864125283
711 0.1646226915866788
712 0.16182223616397284
713 0.16468872420509967
714 0.1627711456345348
715 0.16340531420649543
716 0.1628596366519462
717 0.16266400346828083
718 0.1605510985523991
719 0.161483780354607
720 0.16219188792438616
721 0.16317951401708702
722 0.1662339960393743
723 0.16722618891514268
724 0.16689606178149813
725 0.1662705063969961
726 0.16411667944351474
727 0.1629845206263033
728 0.16606793442270465
729 0.1610157129666326
730 0.16516345627615908
731 0.16372898716488535
732 0.16042375116430868
733 0.15849510325983002
734 0.16147702628965527
735 0.15956918026145114
736 0.15975211225571467
737 0.1606948092218241
738 0.15699039530479916
739 0.15778163938275583
740 0.16406040223137983
741 0.1630009665938894
742 0.1655172426866901
743 0.16460631066865436
744 0.163664674231172
745 0.16500558448025024
746 0.16585086875130328
747 0.16622636103304855
748 0.16334095940297214
749 0.16300273697351247
750 0.16610329533316046
751 0.16312284336713567
752 0.16251020490730658
753 0.16152686351184417
754 0.16540383076945875
755 0.16347389915239754
756 0.16597043423639485
757 0.16114910646188332
758 0.164896458720339
759 0.16723910600111427
760 0.16489045736341665
761 0.1628405712588041
762 0.16364584528297862
763 0.1680344685574533
764 0.16698598366917622
765 0.16620450468607056
766 0.16378679053557493
767 0.16017678388869086
768 0.16049458094461547
769 0.1564752065362673
770 0.15717180102069445
771 0.16419643040596785
772 0.16182450541346677
773 0.16512015243014164
774 0.16386476260102215
775 0.16390307636567733
776 0.163901761694331
777 0.16584471958003555
778 0.16595102337409956
779 0.1670931218928984
780 0.1663649459660254
781 0.16248823970379253
782 0.16571408602436025
783 0.16951254093205606
784 0.1658874101956696
785 0.16462799139499762
786 0.16748966033172696
787 0.17015350837926946
788 0.16890233438689306
789 0.16817646039854403
790 0.16900067460534796
791 0.1671838039040371
792 0.1695787764084164
793 0.169409750982388
794 0.1694828010358788
795 0.16848799020871913
796 0.16474889902018364
797 0.16106862295636107
798 0.16083270730646165
799 0.15999261220161656
800 0.16565222751973158
801 0.1648467574585505
802 0.15867816752812516
803 0.15797972989041734
804 0.15570157896243747
805 0.15473517594423786
806 0.15615974948722328
807 0.1578060038618881
808 0.15720041522973524
809 0.15994907703632485
810 0.15397049742908214
811 0.1526717670974517
812 0.15244000210321404
813 0.1505402376111429
814 0.15081683843041194
815 0.15309670313034715
816 0.15438785919994946
817 0.1575476372490898
818 0.15640806951378958
819 0.1562432777725623
820 0.15467071817901426
821 0.1520859803550246
822 0.15144605390365148
823 0.15380057947756554
824 0.154904619666234
825 0.15855228228476229
826 0.16078113606369418
827 0.15916717133637598
828 0.1568670071516901
829 0.15904746627996594
830 0.15905057945421544
831 0.15973672770176417
832 0.15876856895727592
833 0.15733463125624667
834 0.15917223892091284
835 0.15952339799533996
836 0.16125435857174436
837 0.16063082273183144
838 0.16886182625929602
839 0.16551331281519016
840 0.16306094616522862
841 0.16214668413880892
842 0.16072287256315435
843 0.1625166201126136
844 0.16393658788784365
845 0.1693653339605095
846 0.17580124209468623
847 0.17452452603112215
848 0.17653645297703643
849 0.17865917135015877
850 0.1759021614378907
851 0.17600224623556893
852 0.17442384400495256
853 0.17494321499939292
854 0.17831623823650655
855 0.1753743777085064
856 0.1682694336243318
857 0.1678359774173361
858 0.1696627349335905
859 0.17089892423262798
860 0.1670233040700311
861 0.16398044791668248
862 0.16606485575601096
863 0.16874524560717913
864 0.17062638199759875
865 0.16925286051422378
866 0.16697327610960622
867 0.1711721418837698
868 0.17007913129389213
869 0.1732201361971491
870 0.17416513571000636
871 0.17255534477999693
872 0.17241212649319368
873 0.1700044461176437
874 0.16896970910599607
875 0.16799834826085666
876 0.16549321375930637
877 0.1673679205415636
878 0.17171266996604115
879 0.17278214684494056
880 0.17365604690940128
881 0.16790297674147142
882 0.1649697427184092
883 0.16399177052653197
884 0.16461057786413755
885 0.16623107782842572
886 0.1670953588948416
887 0.16941381012789314
888 0.1702656806891433
889 0.1678416992472355
890 0.16635379182518226
891 0.16676039833325776
892 0.1645478994116065
893 0.1644600293455908
894 0.16596335423753167
895 0.16765326785533582
896 0.1642166318966951
897 0.16608367793029602
898 0.1628064402842467
899 0.16143026699757085
900 0.16399016752960238
901 0.1596423933665927
902 0.16034795788773676
903 0.15770212961300117
904 0.1589188336109868
905 0.16104223657629652
906 0.16141408528967288
907 0.16223145883754123
908 0.1610210227502158
909 0.16242359914178586
910 0.16097681675369982
911 0.15930692661418416
912 0.15861087568355112
913 0.15627405668275812
914 0.1601445075122469
915 0.16317116882633748
916 0.16179974972812758
917 0.1631241568887987
918 0.16070781311077698
919 0.16407464290275714
920 0.1632641718800176
921 0.16239200079577942
922 0.16356984714392822
923 0.16607358699790242
924 0.1671367613591397
925 0.16796129746296803
926 0.16755300137155177
927 0.16478513514476648
928 0.1653386727167156
929 0.16684427188572168
930 0.1659108191138823
931 0.16209406459984058
932 0.15913575564018076
933 0.1580033824520515
934 0.16077085217927753
935 0.16205105675245696
936 0.16130166345523633
937 0.16144086802321825
938 0.1596472744731738
939 0.1569808990885586
940 0.1548094321307335
941 0.15795789382011835
942 0.15772018332318494
943 0.15930006950231818
944 0.1585978378277936
945 0.15879499847488868
946 0.16064953000662266
947 0.1577845218001384
948 0.16025894006060767
949 0.16363296020001655
950 0.19093069530699092
951 0.18928907898521516
952 0.19038629461040582
953 0.1888757282082184
954 0.18583844753360246
955 0.18800907122125174
956 0.18744606781330655
957 0.18324486024672046
958 0.1856023827865206
959 0.1830970072455242
960 0.18027000043157054
961 0.1783659062984286
962 0.17514459063434884
963 0.17221656235895413
964 0.16874242686785929
965 0.16997477588258095
966 0.16692716190697468
967 0.166782733584777
968 0.16596966992497636
969 0.16526671359551126
970 0.1648347819710866
971 0.16569131268844864
972 0.16543519187378164
973 0.16304514129525968
974 0.16037204104274405
975 0.1614417633796623
976 0.1630583511041007
977 0.16156141515789046
978 0.15923871001199735
979 0.16058580190476046
980 0.16529740939023735
981 0.16935934766664484
982 0.1654230652260874
983 0.1659714503295506
984 0.16568699686592384
985 0.16504869051753487
986 0.16400544513445203
987 0.1600970365331868
988 0.162122296189633
989 0.16224985143128068
990 0.16363738763853639
991 0.16407280971280988
992 0.1668878746897482
993 0.16789151604805916
994 0.16393892803044197
995 0.16925162230358493
996 0.16775783736490582
997 0.16766027068182862
998 0.1642826314725134
999 0.16364938461401937
1000 0.1656581933225889
1001 0.1599176950686305
1002 0.15810722804961763
1003 0.15956273403970744
1004 0.16120679432638002
1005 0.15955936689216654
1006 0.16080477934216345
1007 0.16046685964883758
1008 0.16507676235754543
1009 0.16330848030971815
1010 0.16551512383872863
1011 0.16351618978489574
1012 0.16329524171151938
1013 0.16256496833382447
1014 0.1641499626036143
1015 0.1652079487498691
1016 0.1662203012099347
1017 0.16590794964347613
1018 0.16140421146495043
1019 0.16229945344635457
1020 0.16305138250805687
1021 0.16698087972954886
1022 0.16954361697336415
1023 0.16489285946160895
1024 0.1650920276666016
1025 0.16546648426273441
1026 0.16634775564151089
1027 0.16747941552171483
1028 0.16599529217394626
1029 0.16727603582184705
1030 0.16732396877683275
1031 0.16594479409048327
1032 0.1630671569155696
1033 0.1617984695834258
1034 0.16489963146469047
1035 0.16171235810894713
1036 0.16018438164453755
1037 0.16228980860764727
1038 0.16062133200456155
1039 0.15874395538112032
1040 0.15954918058580614
1041 0.15856532804846576
1042 0.15965024726998636
1043 0.1588904911048278
1044 0.1605229097992538
1045 0.16361516580495464
1046 0.16326416014593745
1047 0.16037986408736024
1048 0.16205814985393627
1049 0.16566990621053407
1050 0.16480949050632027
1051 0.16541501158279395
1052 0.16362110323133064
1053 0.1655611861922323
1054 0.16626916848224216
1055 0.16578382869900896
1056 0.16711614239521294
1057 0.16637196131027465
1058 0.1643909274412101
1059 0.16546229650434005
1060 0.16642783549299373
1061 0.16362786412421346
1062 0.16163426149055493
1063 0.163216595424698
1064 0.16694501451267557
1065 0.1677838511313238
1066 0.16581532481717215
1067 0.1658460210866375
1068 0.16448948184609205
1069 0.1647207176681738
1070 0.166374346851979
1071 0.1663311030623385
1072 0.16167424823257942
1073 0.1613120410330321
1074 0.16483217240755788
1075 0.16593536074207751
1076 0.16521698089164372
1077 0.16798964308251627
1078 0.16870106756582579
1079 0.1670794710507517
1080 0.1650047935536973
1081 0.1633053276680236
1082 0.15922656763276385
1083 0.157629218179115
1084 0.15952966047358066
1085 0.15634488403527333
1086 0.15610508626456612
1087 0.15527101760288078
1088 0.15632420246464013
1089 0.15491476474400162
1090 0.1568649871784073
1091 0.15622735294439988
1092 0.15682904666130482
1093 0.16080079596160118
1094 0.16804256249295113
1095 0.16750050671839511
1096 0.16699991602847394
1097 0.16032441835835057
1098 0.16125991983325313
1099 0.16287576594750014
1100 0.16391951238036093
1101 0.1625786354683632
1102 0.16184949253882122
1103 0.1619019392867549
1104 0.15967222902831407
1105 0.159247656348261
1106 0.15904497922919342
1107 0.15967292626019253
1108 0.1590227398811215
1109 0.15915597500250644
1110 0.1555895084605745
1111 0.15317060719127643
1112 0.1534734666662978
1113 0.1555996448085517
1114 0.15537315848044847
1115 0.1555172718397286
1116 0.1548302456883943
1117 0.1590681584312042
1118 0.16088336214126828
1119 0.16326857511432483
1120 0.1631632364174561
1121 0.16294785586424199
1122 0.16784976345980937
1123 0.16782858451621033
1124 0.166908572439101
1125 0.1648855152640462
1126 0.16626621719423418
1127 0.16816251369914548
1128 0.16933387123883786
1129 0.16781565490371902
1130 0.16835250803536403
1131 0.16648280187284553
1132 0.168661146436652
1133 0.1692194155524854
1134 0.1711632828418032
1135 0.16993748430940056
1136 0.17229082391738185
1137 0.17383764272403082
1138 0.1743289955151501
1139 0.1710032428228041
1140 0.169967762075947
1141 0.16972539851941432
1142 0.16860677328596502
1143 0.16877063387832036
1144 0.17063877529681615
1145 0.16538951215250097
1146 0.1635106541255367
1147 0.16241980977707376
1148 0.16620233107674065
1149 0.1655854235506172
1150 0.1625218615307911
1151 0.16204191077123617
1152 0.16411633338067413
1153 0.16451833586871756
1154 0.16647688246649622
1155 0.16516815301968563
1156 0.16265882859105388
1157 0.16396903970367777
1158 0.16284218411320805
1159 0.16188562793142522
1160 0.1642474551433944
1161 0.16744820649337383
1162 0.16635479219178806
1163 0.16217488069016145
1164 0.16154495047341355
1165 0.15748666897544775
1166 0.1593134403985397
1167 0.16010281003370785
1168 0.15748920938540908
1169 0.15512933493706058
1170 0.15827807034002964
1171 0.1616292960490038
1172 0.16244362000035495
1173 0.16477672639555263
1174 0.16460587426781528
1175 0.16093819151604064
1176 0.16219055482998984
1177 0.15989260520865467
1178 0.1591574830978806
1179 0.15853526739803211
1180 0.15917861356014543
1181 0.15671305114335896
1182 0.15591681975996866
1183 0.15672653149553872
1184 0.15624480454017584
1185 0.15757044858834027
1186 0.1556316051521976
1187 0.1557150632416379
1188 0.15692660065965397
1189 0.1602404894156147
1190 0.15987691566850742
1191 0.16177347259675862
1192 0.161270492884118
1193 0.16576431418591614
1194 0.1633217772108365
1195 0.16369426908451756
1196 0.16359730061017072
1197 0.16349500116219456
1198 0.1672701823399395
1199 0.16666087994151685
1200 0.16334167560195959
1201 0.16498568302621874
1202 0.16817858498898536
1203 0.16659828586823397
1204 0.1715470006774067
1205 0.17178018844516865
1206 0.16700947171203903
1207 0.1652545039572055
1208 0.1668205146239163
1209 0.16524914362245455
1210 0.1691832821805506
1211 0.16728350948446055
1212 0.16750125674444194
1213 0.1685326286080875
1214 0.16849529635221344
1215 0.16840844653228446
1216 0.169121050556119
1217 0.1707425597783468
1218 0.1701568737754114
1219 0.1663292102630932
1220 0.16555697941327085
1221 0.16487675360033505
1222 0.16705319092741244
1223 0.16813227658930988
1224 0.16499811523077104
1225 0.1664466420970906
1226 0.163068243279685
1227 0.16139474965449818
1228 0.15761320105776175
1229 0.1630114732228367
1230 0.16117319924020607
1231 0.16333667006239747
1232 0.16373256802092898
1233 0.16278543883142688
1234 0.1576742081067963
1235 0.15954235776263506
1236 0.16022840962408214
1237 0.16193451874492967
1238 0.15842751019929413
1239 0.16234948057294993
1240 0.1579387559148172
1241 0.15387995082013306
1242 0.15629287395959346
1243 0.1567310884662144
1244 0.16107870296248847
1245 0.16173166175731168
1246 0.16025505638165605
1247 0.1577203915361464
1248 0.15917395465170442
1249 0.15854729037816911
1250 0.15720528204443088
1251 0.16025642608882812
1252 0.15872336377455437
1253 0.1593048806466488
1254 0.16106377412180556
1255 0.1610739517447393
1256 0.15992889895174273
1257 0.15904461825609237
1258 0.15758676664280918
1259 0.1554010272286656
1260 0.1587105357881477
1261 0.15821520664418554
1262 0.15782451490871444
1263 0.15424416089337173
1264 0.15626023522866758
1265 0.1589997110830515
1266 0.15560733062625848
1267 0.15378488703907361
1268 0.15500611905164272
1269 0.1567739562145479
1270 0.15891221010252304
1271 0.15880607077686013
1272 0.15716877587921638
1273 0.162150907590573
1274 0.16142349369041767
1275 0.16036706501286607
1276 0.1596321508351688
1277 0.16037897870514314
1278 0.16228416656470465
1279 0.16034416939332635
1280 0.16035341249866383
1281 0.15889362120893386
1282 0.15815437100172153
1283 0.15347082252955538
1284 0.15361849071672054
1285 0.15529474856338346
1286 0.15461660541786054
1287 0.15414379046285123
1288 0.1592575222783444
1289 0.15916199927328445
1290 0.1597101251315929
1291 0.16308081686781564
1292 0.15895035749930192
1293 0.15892716842524454
1294 0.15977371571331245
1295 0.1590502605247708
1296 0.15605787593795764
1297 0.15980537973648823
1298 0.15815048136836157
1299 0.1565320094095993
1300 0.15592930760985566
1301 0.15703495484893876
1302 0.1562649098840835
1303 0.15568037073083066
1304 0.15379544562340386
1305 0.15739551007366723
1306 0.15974613713875307
1307 0.1571069138138434
1308 0.15563729943832225
1309 0.152639584618811
1310 0.15306583959877867
1311 0.15630080031472784
1312 0.1538388883511872
1313 0.15501458842521765
1314 0.15784596859484187
1315 0.15663966946961824
1316 0.15978776287879656
1317 0.16029886935811738
1318 0.16213048131461294
1319 0.1592820611404957
1320 0.1589847886688335
1321 0.15958947695435496
1322 0.16094023666210247
1323 0.16105172647321767
1324 0.16030073565201056
1325 0.15672649653514706
1326 0.15710271637225584
1327 0.15766029573009405
1328 0.16189335003369446
1329 0.1603072364467984
1330 0.16085079276608874
1331 0.1618345659737061
1332 0.16437326506652866
1333 0.16644211085926086
1334 0.16411179726383618
1335 0.16466966055388627
1336 0.16246898277898472
1337 0.15993903551369765
1338 0.15733225471261017
1339 0.16002986275985426
1340 0.15871487954707073
1341 0.1610739371131461
1342 0.160653533722514
1343 0.1558791761269159
1344 0.15361105036765219
1345 0.15692091553237927
1346 0.15739627691054547
1347 0.15806415091703122
1348 0.15787452975585867
1349 0.15809587406821377
1350 0.15827736646867388
1351 0.15911356560233172
1352 0.15625358627894165
1353 0.1591367245315788
1354 0.1567996073304961
1355 0.1577306415324822
1356 0.15528433105517164
1357 0.15522935314031305
1358 0.15725705018387912
1359 0.16079727253985415
1360 0.1640590066463233
1361 0.1614605428055359
1362 0.16122803163010777
1363 0.15797764573823425
1364 0.15624554319081616
1365 0.15613824453560632
1366 0.15707379871554483
1367 0.15697340035987475
1368 0.1571346941401295
1369 0.1578988810905575
1370 0.15986652647215957
1371 0.15979703046165855
1372 0.15756268898203626
1373 0.15880230307180873
1374 0.15923834955333943
1375 0.15684838696395703
1376 0.15531260315247192
1377 0.15694832095802858
1378 0.15786247959108085
1379 0.15995691129896877
1380 0.15923909016848062
1381 0.16149954797387528
1382 0.1630035919090546
1383 0.1665312900072727
1384 0.1669737059408182
1385 0.1687621645808596
1386 0.1697898765814643
1387 0.17338286582341858
1388 0.17370949307421807
1389 0.17246283995515074
1390 0.17412279165452094
1391 0.17185292646287711
1392 0.17423620228468328
1393 0.17445394162385716
1394 0.1726992749933814
1395 0.1659912234930171
1396 0.1635994940746999
1397 0.1641859394087651
1398 0.16123389736779858
1399 0.15964798512430486
1400 0.16260997845862654
1401 0.15990844572306587
1402 0.16120672110963682
1403 0.162940128602822
1404 0.1614438122137541
1405 0.16118850937105605
1406 0.16133743194297603
1407 0.1613911569197981
1408 0.16216781557321625
1409 0.16136670995402405
1410 0.16174545188529554
1411 0.16091268032595454
1412 0.1627305338067258
1413 0.16075739466689032
1414 0.1593208837825835
1415 0.16040061071384967
1416 0.16104930479707438
1417 0.15712326174422014
1418 0.1594624659905783
1419 0.16179902030437754
1420 0.16094648248025387
1421 0.15983849828900643
1422 0.1609514197599448
1423 0.15918472476824141
1424 0.16081217588207739
1425 0.16147778327365175
1426 0.16029559429078807
1427 0.16137933899989287
1428 0.16075792911676076
1429 0.1607305243882016
1430 0.16103293764047108
1431 0.16372955382572665
1432 0.16263180262482513
1433 0.1601597364542158
1434 0.15947171412085936
1435 0.15673611189879877
1436 0.15622864329181227
1437 0.15603329089309675
1438 0.15881596219860825
1439 0.15817024003556351
1440 0.15786164126775548
1441 0.15515875925405517
1442 0.15428795316621985
1443 0.1544933071625709
1444 0.15097927459113117
1445 0.1521697051051168
1446 0.15722935259845033
1447 0.1593482988522009
1448 0.15958231664707268
1449 0.15807963291117555
1450 0.1595058937010974
1451 0.1589211075727174
1452 0.15808286510920788
1453 0.16072080799653768
1454 0.16070253791255926
1455 0.16020830400445915
1456 0.1600169681995409
1457 0.15919148416721499
1458 0.16335811756316135
1459 0.16381677873966077
1460 0.16559685070547742
1461 0.16266126453191
1462 0.163810852342635
1463 0.15833595380823878
1464 0.15915813135183812
1465 0.158929098430964
1466 0.16070584546061692
1467 0.15875290862201755
1468 0.16052745906840957
1469 0.16110150034723758
1470 0.15940991355924083
1471 0.16219126564814096
1472 0.16100916906494003
1473 0.1593993721392581
1474 0.15879510205866357
1475 0.15825690652622096
1476 0.16029907011115532
1477 0.15930311748198253
1478 0.15956747563610896
1479 0.16070921896633886
1480 0.16012645225588126
1481 0.16281920487460771
1482 0.16306250823835086
1483 0.1627867269512971
1484 0.1639537243244314
1485 0.16445996119355535
1486 0.16118393171228804
1487 0.158671233013849
1488 0.16167685355745007
1489 0.1611258697450362
1490 0.1650881852454128
1491 0.1663292097222372
1492 0.16724662606461918
1493 0.16429564915189812
1494 0.1660584574528605
1495 0.16222022762191923
1496 0.1624672036495146
1497 0.15982511828479204
1498 0.15908213576796978
1499 0.16106221635153886
1500 0.1591856201798707
1501 0.16158566060462504
1502 0.15993631496547678
1503 0.15788092566596584
1504 0.15837683397293495
1505 0.1611973400511778
1506 0.16068794926390978
1507 0.1590569430624181
1508 0.15955730355096465
1509 0.16006881662886685
1510 0.1576675504626156
1511 0.15861406000089537
1512 0.1607496506419649
1513 0.16187277136268052
1514 0.16570082632918803
1515 0.1692755922217934
1516 0.1692183453923257
1517 0.1742971306221895
1518 0.1698253004411351
1519 0.17100652891333323
1520 0.1701723277980276
1521 0.1720484680307676
1522 0.17347927269692148
1523 0.17521209756155245
1524 0.17480926876919956
1525 0.17465127854637047
1526 0.17334586097978122
1527 0.17106937212511214
1528 0.17036965348807853
1529 0.16892744474251165
1530 0.168540597313396
1531 0.17219063969291912
1532 0.17088120578382313
1533 0.17028750537622483
1534 0.16938098274578314
1535 0.16478186326840216
1536 0.16259619275586631
1537 0.16238409739604734
1538 0.15913468416217993
1539 0.1584792403788927
1540 0.1605341182719078
1541 0.1606764149579769
1542 0.16190930473029905
1543 0.16288078368205094
1544 0.16228000557868122
1545 0.16062458964987195
1546 0.1586788753819787
1547 0.16208859474828752
1548 0.16321000627908927
1549 0.16364018773049555
1550 0.1606001674086789
1551 0.16023627092995704
1552 0.1626026407232147
1553 0.1668691821709509
1554 0.16333816389577704
1555 0.1614954436451535
1556 0.16151424777183002
1557 0.1606822180599546
1558 0.15921402882193705
1559 0.16078412452925903
1560 0.16027107166877086
1561 0.15917946393159654
1562 0.15833932901800538
1563 0.15498292367500838
1564 0.15876266885557272
1565 0.15831495400153248
1566 0.15902302034988386
1567 0.15924158723617537
1568 0.15952808438061128
1569 0.1583144719450335
1570 0.15609057590800468
1571 0.15298998515699455
1572 0.15378434801901114
1573 0.15271379063848914
1574 0.1505139396517658
1575 0.15079586290680025
1576 0.15274339690830696
1577 0.14989485241496314
1578 0.14934652654102817
1579 0.1535200307468001
1580 0.15588282463247394
1581 0.15618478581870926
1582 0.155499970843482
1583 0.15952675127692936
1584 0.15694137737489866
1585 0.16082706742290073
1586 0.1613749059391327
1587 0.1602833770828522
1588 0.1580916645929584
1589 0.15630463088798843
1590 0.15456312142534545
1591 0.15280190923264764
1592 0.15434965627000757
1593 0.1536296052033248
1594 0.1640998490716108
1595 0.16796208930597498
1596 0.16864461761044675
1597 0.1706048672913958
1598 0.17048726459021413
1599 0.16803797167249063
1600 0.1696312792453844
1601 0.16347672572913874
1602 0.16445692507490317
1603 0.16542805398760557
1604 0.16617574392490078
1605 0.163612971592538
1606 0.16056695123487033
1607 0.163841396927595
1608 0.1673818069932698
1609 0.16365662708024728
1610 0.16048198337084546
1611 0.16522217000776376
1612 0.16366448585916024
1613 0.16141263471301015
1614 0.16358783089747087
1615 0.1630032158818548
1616 0.1658184972637926
1617 0.16662786727255893
1618 0.1628979264954297
1619 0.1642219411664815
1620 0.164430998623396
1621 0.16222838121058794
1622 0.16194531968893636
1623 0.15994431810076856
1624 0.16257811400141559
1625 0.16163124870818474
1626 0.15810362158621805
1627 0.16024754189019313
1628 0.15885664590506177
1629 0.15682687820471902
1630 0.15620317275653106
1631 0.1553777043401881
1632 0.1517969817858652
1633 0.1526859358795031
1634 0.1545922597510407
1635 0.15184270503486302
1636 0.15270311679570472
1637 0.15370833914990958
1638 0.14843379966779713
1639 0.15035578619567302
1640 0.15297649810726416
1641 0.15273635247363126
1642 0.15389905565095077
1643 0.15564731085102676
1644 0.15358162066758502
1645 0.1523789925106242
1646 0.15433678591798616
1647 0.1531576952149052
1648 0.15331659532871053
1649 0.15259053841787165
1650 0.15271600218615758
1651 0.15168900011779513
1652 0.1522443612110762
1653 0.15282466885675328
1654 0.1518781352987528
1655 0.1524927528754449
1656 0.15293192375203157
1657 0.1554914668962376
1658 0.15766201219841988
1659 0.15942660094992953
1660 0.15792428959932897
1661 0.15694859483415163
1662 0.15650215320504557
1663 0.157344435805531
1664 0.157617767293261
1665 0.15718344715744836
1666 0.15782135010520146
1667 0.16270214868270927
1668 0.15988161759987687
1669 0.16301496563030973
1670 0.16325453583306396
1671 0.1623074218383997
1672 0.15974635822339975
1673 0.15914494046059957
1674 0.15726769490678053
1675 0.1541160391894484
1676 0.1549366531188045
1677 0.15853111601603811
1678 0.1592701806729983
1679 0.1572916419004754
1680 0.16119654721278154
1681 0.1621203697883326
1682 0.15809142683415756
1683 0.16103924895348382
1684 0.1604531310649714
1685 0.15881752693521986
1686 0.15852478793741473
1687 0.1617492883039821
1688 0.16037416743933938
1689 0.16230322528809113
1690 0.16081148930427258
1691 0.16192915780577205
1692 0.16404271492272446
1693 0.16158360274651495
1694 0.15976539729850456
1695 0.15765353422299294
1696 0.15353327957631888
1697 0.15617678583718902
1698 0.15622839350453824
1699 0.1542718546296818
1700 0.1565699461137351
1701 0.15826611516193417
1702 0.1558582004664767
1703 0.1538824021898295
1704 0.15867503703378905
1705 0.15949359137484376
1706 0.15680006979705938
1707 0.1602670237910931
1708 0.16111196745862227
1709 0.160957032466796
1710 0.15990461470919876
1711 0.15922538544748452
1712 0.1612979898394426
1713 0.16181323345374587
1714 0.15878885164145998
1715 0.1590453327383194
1716 0.15749563640525285
1717 0.15717857509407707
1718 0.1579136469622252
1719 0.15516489911017992
1720 0.16007946581785243
1721 0.1541268466515335
1722 0.1550657843294435
1723 0.1552404011555934
1724 0.15457834410087087
1725 0.15476591832115488
1726 0.1580405632854185
1727 0.1575710177600993
1728 0.1542587861580205
1729 0.15486403273009228
1730 0.15429607301768333
1731 0.15393908712103968
1732 0.15551805996449297
1733 0.15263261351184404
1734 0.1530242111074599
1735 0.15246138237008505
1736 0.1517919101901864
1737 0.15463882672083512
1738 0.15474188018404367
1739 0.15312087257411708
1740 0.1568007444117066
1741 0.15952562166216347
1742 0.15900950765278077
1743 0.15848914357125285
1744 0.1605618453511553
1745 0.15999215750297519
1746 0.15609592340946746
1747 0.15933031567240255
1748 0.15981413181100337
1749 0.16225963165289803
1750 0.16139412966304997
1751 0.1608823780441342
1752 0.16145477690315768
1753 0.16136570869102948
1754 0.16256832866264767
1755 0.1615271519576912
1756 0.16324429669577525
1757 0.16096639000116567
1758 0.16164502825801474
1759 0.16042231911240432
1760 0.16195140833096278
1761 0.16367991913351332
1762 0.16242226048403605
1763 0.16256551668727656
1764 0.16309034281090729
1765 0.16159238922401517
1766 0.1610173360211037
1767 0.16041075668058238
1768 0.16044773889769412
1769 0.16352702885737386
1770 0.163717069118056
1771 0.16125224341943858
1772 0.1600255531966239
1773 0.15982083346541673
1774 0.15825796752657847
1775 0.15622803982633074
1776 0.15509501770023454
1777 0.15287545628741936
1778 0.15016864216979345
1779 0.14581243970980645
1780 0.14512533943942546
1781 0.14685215652964737
1782 0.1465384432761272
1783 0.14550860396817925
1784 0.14919149135168436
1785 0.1516417913551573
1786 0.14968086954195295
1787 0.15289933690046364
1788 0.15455628074957514
1789 0.15380722109455094
1790 0.1546864300129851
1791 0.15129598952752712
1792 0.14829088876327007
1793 0.14865253236603854
1794 0.1472995656732808
1795 0.14603972983396862
1796 0.14773296313318743
1797 0.15204715725928367
1798 0.15508580056264837
1799 0.1523261533448235
1800 0.15352139469407225
1801 0.15504305746932825
1802 0.15535598862272504
1803 0.15836130411716107
1804 0.16034810690246645
1805 0.16421804083731137
1806 0.15952391552936757
1807 0.15960952456007949
1808 0.1593333212901105
1809 0.1565367813440218
1810 0.15708028395760545
1811 0.15973845231343944
1812 0.15924128837415255
1813 0.1556797007950724
1814 0.15294535281353422
1815 0.14964951564752962
1816 0.1506047739674202
1817 0.15081652201022666
1818 0.15088106569772328
1819 0.1524583582025054
1820 0.15057510292005086
1821 0.15142298330788204
1822 0.1556460761123096
1823 0.15894072679518417
1824 0.15659243846987564
1825 0.15590940402497244
1826 0.1585496424426084
1827 0.15976042230034876
1828 0.15885447274838396
1829 0.15586778203720905
1830 0.15575071734257095
1831 0.15743106808126767
1832 0.15694756989950656
1833 0.15596939789004374
1834 0.15635934770179316
1835 0.15630089908903116
1836 0.15424585941492266
1837 0.15647707226626945
1838 0.1591762334950525
1839 0.15899436600635275
1840 0.16083227927353821
1841 0.161903756870629
1842 0.16462839962285902
1843 0.16303312767662537
1844 0.16202873875902235
1845 0.16291222772186525
1846 0.16113152177201684
1847 0.15863961491942682
1848 0.162211941307428
1849 0.1614506154885672
1850 0.16391700741327844
1851 0.161699821680877
1852 0.1587841929168344
1853 0.15740498791672355
1854 0.15717978975657432
1855 0.1559682700170619
1856 0.153650287967939
1857 0.1528756044942309
1858 0.15389143579943504
1859 0.15380909580359034
1860 0.15253761146994685
1861 0.1564932680237197
1862 0.15256682182323067
1863 0.15370351205740387
1864 0.1518220764142932
1865 0.14686210707509473
1866 0.14992769440129955
1867 0.14858374190433823
1868 0.14944465034101012
1869 0.14917757427299264
1870 0.15031019135359744
1871 0.14795986667910654
1872 0.14535161500250793
1873 0.14383049885996133
1874 0.1456104434779401
1875 0.14983544950942237
1876 0.148808957981408
1877 0.14715320931137235
1878 0.14799229412907927
1879 0.1462598363426438
1880 0.14533759384159248
1881 0.1476059934091926
1882 0.14810862516692522
1883 0.15116104074118653
1884 0.15106406141339052
1885 0.15305661555246988
1886 0.15763760265216065
1887 0.1559317081258133
1888 0.1576768817679973
1889 0.16109916974695548
1890 0.16145048209660076
1891 0.1625737875875785
1892 0.16187133313807436
1893 0.1591055058383279
1894 0.15880023803800342
1895 0.15753726690849662
1896 0.1569011437580675
1897 0.15567530045083375
1898 0.1581052707061578
1899 0.15715999005068026
1900 0.1558799931212844
1901 0.15468329091113045
1902 0.1527563652328363
1903 0.15214214661106865
1904 0.15411639158474266
1905 0.15645871708882028
1906 0.15569175615989128
1907 0.15518985541239047
1908 0.1554236279568791
1909 0.15727480351701853
1910 0.16157483249701987
1911 0.1641271995585972
1912 0.1653184327854348
1913 0.16500536501767926
1914 0.16373802632417703
1915 0.1668010271518805
1916 0.1720825925704281
1917 0.16730698602525357
1918 0.16940735868031948
1919 0.16639485440923427
1920 0.16491616948491622
1921 0.16423323915046117
1922 0.1612633123902231
1923 0.15905499353180078
1924 0.1604074245170034
1925 0.15948545087652896
1926 0.15927195384452486
1927 0.16002419293835532
1928 0.15908539176805114
1929 0.1577141691519913
1930 0.15680038117832812
1931 0.15546032354355044
1932 0.15418719856548477
1933 0.15039677270002516
1934 0.15205033583415167
1935 0.15909201469694928
1936 0.1576968839765372
1937 0.15689502754814463
1938 0.15394790708130932
1939 0.1533499694386691
1940 0.15312080709811182
1941 0.156381392139281
1942 0.15572711854405866
1943 0.15683739360476434
1944 0.15336525568042605
1945 0.1546861749470926
1946 0.1540419180614379
1947 0.1555951895793641
1948 0.15922877006057182
1949 0.158699887803107
1950 0.16222651405117766
1951 0.16306105497165196
1952 0.16203603961482949
1953 0.15780238346828795
1954 0.1563048127583305
1955 0.15547115474566578
1956 0.15742494347356045
1957 0.15852364017959492
1958 0.16055334312673858
1959 0.15885038110276864
1960 0.1585763001381827
1961 0.16378387247974927
1962 0.16163081916083624
1963 0.160901173876909
1964 0.1615857078974136
1965 0.15963708409768537
1966 0.16241607411893183
1967 0.16155310580902077
1968 0.16306273439323404
1969 0.16143345056887418
1970 0.1596255605123873
1971 0.1568467859657796
1972 0.15575218298126983
1973 0.15718434838732834
1974 0.15588193763745506
1975 0.15706037249671828
1976 0.15574368625736904
1977 0.15549081078043583
1978 0.15390951643172804
1979 0.15500433632538232
1980 0.1598136280966298
1981 0.15745629712872175
1982 0.1573761792027873
1983 0.1533003806511094
1984 0.15477731610293954
1985 0.15348771022220645
1986 0.15291350906902723
1987 0.15301617526245867
1988 0.15418445804625233
1989 0.15631602769115102
1990 0.15889304338412163
1991 0.15695777051314722
1992 0.15562834601996847
1993 0.15312650139390088
1994 0.15234347732596387
1995 0.1527128149723958
1996 0.1509973701527075
1997 0.14989298552486502
1998 0.14797132286620024
1999 0.1446137315618266
2000 0.14596730201726582
2001 0.1482514014478215
2002 0.14601677691659526
2003 0.14428644510258315
2004 0.14872727512254488
2005 0.15201749252320085
2006 0.15293161285258014
2007 0.15318958651128423
2008 0.15393379203471252
2009 0.1560298237680737
2010 0.15080932529085966
2011 0.14981345908028568
2012 0.15054597326680438
2013 0.15175214888362065
2014 0.15053025318719127
2015 0.1496346154827223
2016 0.14886914274260515
2017 0.14812266750185296
2018 0.15016421308858935
2019 0.15079814461538563
2020 0.15387698204221759
2021 0.1534462916037658
2022 0.1554849115474122
2023 0.15335620499817407
2024 0.15540589443297276
2025 0.151865372521738
2026 0.15465456199323516
2027 0.15428075896211307
2028 0.15694896018363094
2029 0.1596731332170104
2030 0.1576125982904853
2031 0.16215093703607514
2032 0.1636126065689903
2033 0.16523448745357228
2034 0.1650182287688306
2035 0.16354443259196738
2036 0.16194547528467113
2037 0.15849242342509212
2038 0.16122878551182793
2039 0.16636850499836486
2040 0.16233901736493006
2041 0.16299689910431292
2042 0.16268265040176738
2043 0.1652541648577836
2044 0.1655053175596464
2045 0.16465490851772444
2046 0.16228795761441545
2047 0.16087205154814144
2048 0.1622310067097946
2049 0.15618014647489226
2050 0.15627426338725184
2051 0.1595119395780524
2052 0.15941581060838347
2053 0.1599845522375552
2054 0.15964732024654582
2055 0.16025031316505225
2056 0.1618124995371075
2057 0.1631371128923033
2058 0.16165587440428147
2059 0.16203769864407488
2060 0.16297327418715335
2061 0.1656671280228249
2062 0.1633411301281886
2063 0.16514046517969697
2064 0.16391561801399168
2065 0.1609864044949297
2066 0.15803499598189152
2067 0.15714099775747023
2068 0.15493236873443927
2069 0.15517640913035877
2070 0.1557652068541027
2071 0.15487357190897258
2072 0.15380499552175575
2073 0.15442183724479533
2074 0.15392057399246087
2075 0.15595242649578742
2076 0.15658704284069264
2077 0.1586217568210124
2078 0.1556226434610509
2079 0.15492710223515838
2080 0.15421956703710565
2081 0.15340132944865237
2082 0.15760906725898277
2083 0.15746621361173593
2084 0.15418821562049453
2085 0.15535629679606255
2086 0.15590179911118057
2087 0.1552151735203979
2088 0.1512900162259505
2089 0.15051203386662299
2090 0.15019657388339544
2091 0.15452794589111302
2092 0.15645653180041097
2093 0.15410274420760436
2094 0.15219792861863105
2095 0.15033582573346016
2096 0.152626415120468
2097 0.1524087935926665
2098 0.15231243672151706
2099 0.15329070003789075
2100 0.15230180125202006
2101 0.15650006950585782
2102 0.1547944783033914
2103 0.1556770284946549
2104 0.15451823591969502
2105 0.15886019247575484
2106 0.15779181043330326
2107 0.15816036510488535
2108 0.15933213664312196
2109 0.16031882196562616
2110 0.15828336205986554
2111 0.1563770466468401
2112 0.15800603867366916
2113 0.15808326578851048
2114 0.15589169183417118
2115 0.15821124183276855
2116 0.1563407576126417
2117 0.1587635602989102
2118 0.158966233709899
2119 0.15959212068865963
2120 0.15569288478031995
2121 0.1576737816250495
2122 0.158374567787305
2123 0.15660084482472134
2124 0.15700175043738776
2125 0.15426264265296066
2126 0.1580234860698927
2127 0.15884644049291746
2128 0.162480206113025
2129 0.16224867625918787
2130 0.15817392191785695
2131 0.15736538906244746
2132 0.16025789743079225
2133 0.1635158404595865
2134 0.16605516477410912
2135 0.16568528000102867
2136 0.16407802745926167
2137 0.16344379674101878
2138 0.16061387172971672
2139 0.15928512106807088
2140 0.1597672339421903
2141 0.16024230147681193
2142 0.15824869476510484
2143 0.1581848356373912
2144 0.15899285613725836
2145 0.1612582231095158
2146 0.15843079607463384
2147 0.16047737408378576
2148 0.16077959306864908
2149 0.16073910982455886
2150 0.16298917166333862
2151 0.16352485029645086
2152 0.16051248975468266
2153 0.1610783302891784
2154 0.15975350416676998
2155 0.16372724721112966
2156 0.15905237137626815
2157 0.15703640078918227
2158 0.15465123083069404
2159 0.15522474610097242
2160 0.151828943758789
2161 0.15265825456641613
2162 0.15356596320506186
2163 0.15174251505407318
2164 0.14938350059395394
2165 0.14892694834892775
2166 0.14464597687743447
2167 0.1491400267388434
2168 0.14878973356241085
2169 0.15135616652388065
2170 0.15336328231291793
2171 0.15190880432424086
2172 0.15053275914219444
2173 0.15167231432700837
2174 0.15064634149168152
2175 0.14802498160208064
2176 0.1489881369924974
2177 0.1500831404438405
2178 0.15307782373822826
2179 0.152298911946986
2180 0.15461820769724896
2181 0.1571408442415385
2182 0.15620508328893085
2183 0.15644214781360297
2184 0.1672227135202569
2185 0.16341065623473663
2186 0.16279096238116808
2187 0.16268282084733596
2188 0.1613469387507768
2189 0.1601935147121249
2190 0.15838554819298076
2191 0.15717131185417432
2192 0.15886202711956257
2193 0.16560013525870343
2194 0.16292046695816725
2195 0.15965762159110497
2196 0.16163965094877533
2197 0.16134573395961452
2198 0.15804768540782269
2199 0.1552516827433336
2200 0.15423694039425503
2201 0.15338397131897138
2202 0.15210789835337216
2203 0.15052970703736018
2204 0.1524793024923957
2205 0.15091066206096618
2206 0.15205257664262362
2207 0.15075358924394047
2208 0.1510533616881835
2209 0.15224150502156625
2210 0.1554125340295262
2211 0.15570314450673106
2212 0.15588379255186177
2213 0.1590446369461774
2214 0.16122208266966576
2215 0.1635499646918151
2216 0.16074072575475334
2217 0.15911486079608406
2218 0.16073196527643507
2219 0.15930447635606088
2220 0.15850548885066948
2221 0.15713601060330545
2222 0.15696475578206487
2223 0.15309482371381858
2224 0.15076130082224554
2225 0.14889583542956183
2226 0.14963752080511988
2227 0.1532412622825379
2228 0.15467285702729894
2229 0.1603624962875665
2230 0.16024821339035816
2231 0.1586004421530794
2232 0.15789819289016405
2233 0.16171840604037951
2234 0.15957152941129427
2235 0.15908659486444432
2236 0.1583524524134842
2237 0.15812012663147873
2238 0.15693391660447742
2239 0.15876065462466324
2240 0.15549775454076747
2241 0.14992652081852514
2242 0.15085046061937832
2243 0.15174842687605164
2244 0.152707791139111
2245 0.15362931860335927
2246 0.1556135586456799
2247 0.157910304208667
2248 0.15701129907972003
2249 0.15626099593585477
2250 0.15542199361752643
2251 0.155062497989218
2252 0.15728096783388906
2253 0.15745634246077467
2254 0.15799012847131189
2255 0.15869322032379238
2256 0.157479236519162
2257 0.15709280967339054
2258 0.1580882370438353
2259 0.162596759197072
2260 0.15772755101050956
2261 0.15822231907897613
2262 0.15761568074750978
2263 0.15836444281334947
2264 0.15790592684860771
2265 0.15649346459969055
2266 0.15566126956699047
2267 0.15882640887043853
2268 0.15937134750552753
2269 0.15604528154016536
2270 0.1531860741831154
2271 0.15106281306063743
2272 0.14832917600019824
2273 0.1429633751435046
2274 0.14755974008944317
2275 0.14965466524040713
2276 0.1518759357769133
2277 0.15048053662528169
2278 0.15136995733275627
2279 0.1494514896317835
2280 0.15284581069748243
2281 0.1526785828286467
2282 0.15269044079906266
2283 0.15703194175833335
2284 0.15495761485106235
2285 0.15948300586229402
2286 0.16171817206817127
2287 0.16373927644023828
2288 0.16466453150924623
2289 0.1649319661499552
2290 0.16697269077671995
2291 0.16472973134136287
2292 0.16338977848901828
2293 0.1611945924348934
2294 0.16198276554232569
2295 0.15893076128976702
2296 0.15734759659067238
2297 0.16013042650069695
2298 0.1655925767550996
2299 0.16610903354854567
2300 0.16451345812414153
2301 0.16444362042368113
2302 0.16743807498831148
2303 0.16320502463774617
2304 0.15743102762517394
2305 0.15641651570871826
2306 0.15729357916184086
2307 0.15604488061131078
2308 0.15288164993757938
2309 0.15701015395493748
2310 0.15579828413639762
2311 0.1565351527242151
2312 0.15912676375880422
2313 0.16088718940414115
2314 0.1609477558994036
2315 0.15812788539502692
2316 0.1559235048297674
2317 0.1554142035845188
2318 0.15865830014377247
2319 0.15848939207401344
2320 0.16016438681369843
2321 0.15749826948481044
2322 0.15774812925431647
2323 0.1560290646127479
2324 0.15410435720428378
2325 0.15210613182912364
2326 0.15160597626921618
2327 0.14929783133766428
2328 0.15249684263558427
2329 0.15131300517283
2330 0.1527992173584889
2331 0.15174684684448755
2332 0.1525159665433167
2333 0.15124187068530306
2334 0.15299071547140228
2335 0.15264152297451689
2336 0.15773101874358592
2337 0.1562233915463132
2338 0.16010483210102103
2339 0.1592506060434763
2340 0.16033441925943354
2341 0.1574937501987856
2342 0.15734251136550675
2343 0.15714538808139597
2344 0.15472677244668398
2345 0.1514193018727767
2346 0.1502835780787409
2347 0.14983233187269634
2348 0.1503310177356434
2349 0.1524651503828554
2350 0.1509786298514058
2351 0.15187734222179503
2352 0.15112768431692586
2353 0.15120206463506164
2354 0.15116006006154725
2355 0.15059161963480688
2356 0.15245159818903786
2357 0.1555114449934022
2358 0.15602441536270287
2359 0.15738128191425838
2360 0.16177445560271536
2361 0.16239136674620205
2362 0.15902603911117458
2363 0.16149426770289907
2364 0.1628698686249271
2365 0.16262243504707946
2366 0.15962169452355743
2367 0.15893710002761877
2368 0.1605227218162578
2369 0.1601990469776
2370 0.15900156275770716
2371 0.15464540758438397
2372 0.15290371273792525
2373 0.14969609106931156
2374 0.15129643760937214
2375 0.15301762595311785
2376 0.15301285303714263
2377 0.15421677038445225
2378 0.15436285053528087
2379 0.15378252102288667
2380 0.1498280467094755
2381 0.148500055208961
2382 0.14991188657447085
2383 0.1499259243503009
2384 0.14841218919409466
2385 0.15056629744934874
2386 0.14741645694763514
2387 0.14854788280419456
2388 0.14659013298355295
2389 0.14824622524263936
2390 0.1458253739996178
2391 0.1493650089553079
2392 0.14743769861916434
2393 0.15189926652008057
2394 0.15224894131327057
2395 0.15386381219420778
2396 0.15138883713418796
2397 0.14882230153859755
2398 0.15133856288654596
2399 0.15209537940081647
2400 0.15190870043805263
2401 0.15221722850654443
2402 0.15289964016783764
2403 0.15242968562103984
2404 0.15513008293084216
2405 0.15495653262649695
2406 0.1527563063286071
2407 0.15368268740019128
2408 0.14792240800119275
2409 0.14843429751685414
2410 0.14822853768609007
2411 0.14493969826169645
2412 0.1465432710790739
2413 0.14860161697960844
2414 0.14786368509617703
2415 0.14778652400214007
2416 0.14944838086162684
2417 0.15174105405266297
2418 0.1516769093822409
2419 0.1523399468556913
2420 0.15131381299756816
2421 0.14874956440922188
2422 0.14444489716288358
2423 0.14629142378685095
2424 0.1441305464051713
2425 0.14423644711457637
2426 0.14990166279568923
2427 0.15012549566830383
2428 0.15209422595147956
2429 0.14708459231416585
2430 0.14829639363134087
2431 0.14697419495443267
2432 0.14389985925906684
2433 0.14561151379603554
2434 0.14742994529835948
2435 0.1490509708777002
2436 0.15445841253294929
2437 0.15143114239419445
2438 0.15450466046135078
2439 0.15273349615395473
2440 0.15196700214559203
2441 0.15129515516055553
2442 0.1492567046340668
2443 0.14695638869908723
2444 0.1495083998564536
2445 0.14924005844506513
2446 0.14972287873905502
2447 0.1531776260776663
2448 0.15133665246754982
2449 0.1494603506594011
2450 0.14827329384110352
2451 0.14806367874284368
2452 0.14937406706934972
2453 0.14981566901319449
2454 0.14891226621252202
2455 0.15263058422608886
2456 0.15480809669438345
2457 0.15515633011528857
2458 0.1533106960475654
2459 0.15414990016402697
2460 0.15623759205861593
2461 0.15603794284811948
2462 0.15875882769958377
2463 0.1591025072217244
2464 0.15664835523488443
2465 0.15967701748838117
2466 0.162292223058612
2467 0.16256631095630306
2468 0.16195913415630797
2469 0.16795164282453187
2470 0.1665858516275775
2471 0.16446767650662883
2472 0.16171011837678276
2473 0.16098934572062304
2474 0.1648531406622059
2475 0.16156005705901327
2476 0.1617339805857093
2477 0.1593855311956183
2478 0.15850984667117976
2479 0.15803486062028035
2480 0.1605417515600147
2481 0.16059142521897754
2482 0.15654526804578128
2483 0.16009556044362624
2484 0.16003352364202714
2485 0.1562927168038521
2486 0.1562725634658665
2487 0.15736153703489872
2488 0.15443109108411346
2489 0.15612255901160604
2490 0.15489201876577227
2491 0.15098554238429507
2492 0.1481470295317546
2493 0.14865432189651506
2494 0.14937497532440583
2495 0.15026589950388694
2496 0.1482788209956827
2497 0.14803132875340663
2498 0.14474785742381946
2499 0.14497506097453597
2500 0.14583022423533584
2501 0.14249197269631614
2502 0.14120996855336299
2503 0.14139764186118128
2504 0.1407719791803427
2505 0.14105321832361825
2506 0.14206878126737185
2507 0.14589268667468466
2508 0.14536588075431323
2509 0.14586395635609747
2510 0.1463654096222364
2511 0.15199367898372798
2512 0.1564496221929907
2513 0.16148961449773186
2514 0.1586990374187625
2515 0.1598120988482234
2516 0.1613440598017571
2517 0.15947103663980342
2518 0.16057923881440797
2519 0.1584597851177702
2520 0.1543727539784297
2521 0.1530636301165746
2522 0.1555183724039131
2523 0.15500720102846627
2524 0.15576773666673904
2525 0.15519128844142563
2526 0.15784764085710593
2527 0.16426849777549996
2528 0.16400296463117445
2529 0.16238443678807118
2530 0.16201126837305038
2531 0.1631134742221696
2532 0.1633703643430587
2533 0.16542687276148646
2534 0.16276789986321794
2535 0.1570655363788855
2536 0.15726510655796397
2537 0.1579262522332299
2538 0.15626816667369858
2539 0.15583232239411943
2540 0.1546754049854875
2541 0.15861755826449994
2542 0.1579438825104529
2543 0.15470427092795622
2544 0.15110764488773096
2545 0.15334707574722065
2546 0.15126325556645
2547 0.15189426573225145
2548 0.1510543712864067
2549 0.15272221465913172
2550 0.15222506225115998
2551 0.15132105797535428
2552 0.1508635143936239
2553 0.1495766425580289
2554 0.1486532733843183
2555 0.14899226540375848
2556 0.15065413875027686
2557 0.1510769962904828
2558 0.15307840016227756
2559 0.1533388999707263
2560 0.15320377119840037
2561 0.1514046898644643
2562 0.150821206971539
2563 0.14956692874836888
2564 0.14505759942896335
2565 0.148844911769335
2566 0.15029423008737375
2567 0.15214021119812796
2568 0.15458367419248523
2569 0.15527282940154405
2570 0.15296181845788775
2571 0.1565555644761737
2572 0.15317877197842739
2573 0.14983863739294656
2574 0.15121203608622716
2575 0.14952404600957542
2576 0.14915283592861453
2577 0.1485175362734934
2578 0.14736649139305416
2579 0.14983309278113063
2580 0.1531225738157846
2581 0.1568592098858968
2582 0.15448296137216827
2583 0.15495574534740872
2584 0.15466270501142884
2585 0.15572510052972566
2586 0.1547158335678595
2587 0.15626679584677378
2588 0.15526720039810563
2589 0.1526490508267208
2590 0.15193188715716519
2591 0.14924982662862823
2592 0.14739135184168475
2593 0.14885548005950144
2594 0.14761786684797729
2595 0.14986027948921793
2596 0.14617142831861263
2597 0.1456206448875006
2598 0.14797162187118554
2599 0.14606570457237267
2600 0.15038911630049917
2601 0.1539950799584589
2602 0.14964240923287286
2603 0.15193032295788958
2604 0.15221497480230603
2605 0.14945860860488183
2606 0.14863198689587145
2607 0.15286715798348693
2608 0.1542594117471919
2609 0.15478980832243075
2610 0.15241645538458923
2611 0.153927683207241
2612 0.15412373486713826
2613 0.15027208009561532
2614 0.15645085912228196
2615 0.15549290306520971
2616 0.16302410179810983
2617 0.15984256638083394
2618 0.16002879953080595
2619 0.16129989548648163
2620 0.16154662183634727
2621 0.1587564117763545
2622 0.15974704775697937
2623 0.15778900402921692
2624 0.15705856875900856
2625 0.15869538363508373
2626 0.1575463447871088
2627 0.1606973469766032
2628 0.16286482904959185
2629 0.16453704978175576
2630 0.16682733218503845
2631 0.1641468848642664
2632 0.16319396309765788
2633 0.165541924947911
2634 0.16347478590704217
2635 0.1614931636658062
2636 0.16452512713731077
2637 0.1658097914379306
2638 0.1653833399583221
2639 0.1673461059066046
2640 0.16390560799828668
2641 0.16394287706009894
2642 0.1636825832181485
2643 0.16179673812866016
2644 0.1624829555339796
2645 0.15864961160306776
2646 0.1552531508781133
2647 0.15228894694247408
2648 0.14989734897254614
2649 0.15238287933980263
2650 0.15093807925267372
2651 0.15238339796200412
2652 0.1502587297070177
2653 0.14972990588916704
2654 0.15125750008142022
2655 0.1490031942985895
2656 0.14986005561910057
2657 0.1492048335435568
2658 0.1480818300571363
2659 0.14574096507963427
2660 0.14664207017842132
2661 0.14830433234354734
2662 0.1511494657824714
2663 0.1517901696053397
2664 0.15006151145284635
2665 0.14884895544277366
2666 0.1494043480845696
2667 0.14792234106293975
2668 0.15100887033431226
2669 0.1495860035397574
2670 0.14933585362237378
2671 0.14881034108938293
2672 0.14914726984150573
2673 0.15387585256976516
2674 0.15209772432877985
2675 0.15189490537376135
2676 0.15428860772130723
2677 0.1565822701616094
2678 0.15742344626453567
2679 0.15928814681172712
2680 0.16102240119993994
2681 0.1617858690138487
2682 0.1583746298059071
2683 0.16105928634741112
2684 0.1581069569153029
2685 0.156322307023028
2686 0.156000462143975
2687 0.1562894034111716
2688 0.15651859620728056
2689 0.15745145183370676
2690 0.15911629737823754
2691 0.1561070466763635
2692 0.15471264285387334
2693 0.152366595529393
2694 0.15212752407450286
2695 0.15112211989455349
2696 0.15153695363187428
2697 0.1483290721629587
2698 0.14962503132115548
2699 0.15017608836493562
2700 0.15019738407613342
2701 0.15104682503653918
2702 0.15147025220257065
2703 0.15072097330685277
2704 0.15383941783960897
2705 0.15363380927851414
2706 0.15263926642248585
2707 0.15352151087322433
2708 0.15323618314920603
2709 0.15593439277045792
2710 0.15677354129582227
2711 0.15565334760334715
2712 0.15451008382308448
2713 0.15176627906740872
2714 0.15338913386387676
2715 0.14930146815171583
2716 0.14781625761202644
2717 0.14949031347285213
2718 0.1504209042273507
2719 0.14948102241896497
2720 0.15193730061778044
2721 0.14844614907081677
2722 0.1479503838179328
2723 0.15262205403666063
2724 0.1519073024537
2725 0.14878962115757163
2726 0.15155382761042563
2727 0.15113682873858136
2728 0.15279781515431215
2729 0.15186569418041534
2730 0.15362561636145677
2731 0.15065702625789434
2732 0.1536228999079304
2733 0.15719379883239007
2734 0.15662362189199927
2735 0.15727013955509428
2736 0.15653741905089405
2737 0.15305523022111822
2738 0.1515452439555219
2739 0.15206513181048853
2740 0.1491474483136972
2741 0.1509935653559542
2742 0.15020593372155813
2743 0.15036320716592302
2744 0.14830682900952663
2745 0.14609070623583228
2746 0.14257787395715682
2747 0.14440762605547877
2748 0.1451011324490306
2749 0.1456627495198128
2750 0.14401000712293482
2751 0.1434899655638167
2752 0.14603955933374424
2753 0.14261153315534228
2754 0.14456041134920747
2755 0.1433419866340789
2756 0.14972385164893565
2757 0.15057105329749196
2758 0.14934311068460832
2759 0.14525642773275516
2760 0.1445813412734712
2761 0.146007761532263
2762 0.1457633765109146
2763 0.1469573967070369
2764 0.14719222418168082
2765 0.1490607479068538
2766 0.1506131218838305
2767 0.14810348394223546
2768 0.14741713562049116
2769 0.14851211838517467
2770 0.1503756597572018
2771 0.1499979053378209
2772 0.15504451284767132
2773 0.15533182343805677
2774 0.15711313773064176
2775 0.1612734790641221
2776 0.16453737580759698
2777 0.1630961587785188
2778 0.16127286470757457
2779 0.16079190775895
2780 0.16399649594852816
2781 0.16622235609259747
2782 0.16707871466725954
2783 0.16419489481910965
2784 0.16184037892995687
2785 0.16168079050462017
2786 0.15798539911580595
2787 0.1615998640198038
2788 0.16035467635439568
2789 0.16232602522534192
2790 0.16058645897294932
2791 0.16282178836929073
2792 0.15643905590057913
2793 0.1568940236277629
2794 0.1569214347696825
2795 0.16031567904620092
2796 0.1583956061595862
2797 0.16219052482791407
2798 0.1638369871003717
2799 0.1624462198755106
2800 0.160956396896329
2801 0.16046477488161906
2802 0.15774327932132887
2803 0.15865972565114744
2804 0.1625754945859335
2805 0.15872665167316993
2806 0.15791703987537503
2807 0.1587847104229213
2808 0.1602501091859652
2809 0.16034909345226706
2810 0.15910851887628932
2811 0.15885332910804897
2812 0.16107147653629436
2813 0.1634460573172276
2814 0.16125439865371927
2815 0.16043946680111895
2816 0.1588249403537799
2817 0.1590198589832922
2818 0.15799772859853567
2819 0.16050466407455857
2820 0.16143709429309835
2821 0.16381630308812323
2822 0.1627073586647403
2823 0.1617340490816258
2824 0.16202873846276605
2825 0.16236607605562214
2826 0.16390982157897002
2827 0.15800315040568452
2828 0.1574695667465324
2829 0.156464732662421
2830 0.16009731618366974
2831 0.16190098697962466
2832 0.15929690428097937
2833 0.16011349643039607
2834 0.15888807432145988
2835 0.15798447063229484
2836 0.15325135616059904
2837 0.15148677045937603
2838 0.1515106688276192
2839 0.1510891375245387
2840 0.14818905657247317
2841 0.15197771667583834
2842 0.150891541354156
2843 0.15136290393379015
2844 0.15238265814280524
2845 0.152743571596408
2846 0.15048170411324274
2847 0.15232076636316572
2848 0.15398046128179604
2849 0.15326349215709545
2850 0.15724589178267162
2851 0.15428034141036606
2852 0.15487935251926843
2853 0.15753713345767972
2854 0.15913540508963392
2855 0.15516621518091317
2856 0.15693582428654396
2857 0.16012354940021362
2858 0.15889092013100678
2859 0.15744009964042807
2860 0.15932440476751838
2861 0.15674489185634122
2862 0.1545572946556467
2863 0.15653530389857812
2864 0.15617739377134313
2865 0.15617697731596175
2866 0.15590339269586156
2867 0.15664172798110026
2868 0.15481206741672437
2869 0.15309352994032216
2870 0.15376769292414944
2871 0.15222074945027317
2872 0.15214553349543827
2873 0.1538688246011366
2874 0.15131799014803435
2875 0.15376142679807542
2876 0.15398883240661324
2877 0.15233718529857368
2878 0.14976277806327198
2879 0.15018008075325598
2880 0.15047782291920997
2881 0.1481637683208467
2882 0.15460559964439408
2883 0.15636488414044203
2884 0.1565765331646951
2885 0.15840173576424885
2886 0.1548832325412366
2887 0.1579716475254476
2888 0.15692195339019716
2889 0.15535502323224204
2890 0.15335704405946188
2891 0.15433385538914193
2892 0.15734652490489237
2893 0.15694289634590644
2894 0.15579988864033192
2895 0.15642794049056263
2896 0.15802364119534398
2897 0.15314488248805438
2898 0.1520660338113925
2899 0.15384618794711422
2900 0.15275366773419372
2901 0.15256068113636487
2902 0.15207922163478893
2903 0.15669612767880287
2904 0.15708863451407962
2905 0.1571757350652809
2906 0.1581213180085476
2907 0.15897177790347836
2908 0.1611238074428806
2909 0.15953297187033022
2910 0.1583806687814837
2911 0.1595993963679235
2912 0.15989186714296588
2913 0.15849188432280764
2914 0.15576000331507217
2915 0.15764615522622547
2916 0.15595784413933292
2917 0.15626605118619982
2918 0.15630797682977543
2919 0.15507775669196391
2920 0.15353825203984212
2921 0.15420749347575813
2922 0.15503781045527734
2923 0.15278989826188813
2924 0.15578724820506273
2925 0.1557591218867156
2926 0.1555753581927645
2927 0.1551911190038706
2928 0.152757825394194
2929 0.15620266670559707
2930 0.1563544953576463
2931 0.1564559565226797
2932 0.15724635209803853
2933 0.15852072017936475
2934 0.1597261787433794
2935 0.16055376478845218
2936 0.1553841052843422
2937 0.15655977890431497
2938 0.15563407122081171
2939 0.1547394923477082
2940 0.15331027645844594
2941 0.15335371260921696
2942 0.1576051398969937
2943 0.1558847056201621
2944 0.15675290015681304
2945 0.15715542513737427
2946 0.155151388751948
2947 0.15450787547899855
2948 0.15484189841455434
2949 0.15147901046251847
2950 0.15242287636973492
2951 0.15114663947681814
2952 0.15100359686368908
2953 0.15323413403172081
2954 0.1503496050060283
2955 0.15133678727333166
2956 0.15342162978337187
2957 0.15477293817716223
2958 0.15338552077279133
2959 0.15631072890459574
2960 0.1552264109703816
2961 0.1533880098569021
2962 0.15116916572221745
2963 0.15326054670067396
2964 0.1531602839617589
2965 0.1537501007308357
2966 0.1547936981907302
2967 0.15392217808879735
2968 0.15669504052922717
2969 0.1578335784065031
2970 0.15767079492097824
2971 0.15524170905070658
2972 0.15648603537425837
2973 0.1563080423958192
2974 0.15488147800151317
2975 0.15658028630897827
2976 0.15419230796532715
2977 0.1528608853009661
2978 0.15568491408711552
2979 0.152727397586279
2980 0.15703294781330787
2981 0.16122334695592727
2982 0.1599596097773481
2983 0.16169212055559473
2984 0.15817365609725284
2985 0.15538465288090678
2986 0.1566815582526443
2987 0.15521940060967662
2988 0.15373622895939165
2989 0.15720024575289798
2990 0.1640595305218999
2991 0.16152670755279402
2992 0.16046821124219007
2993 0.1590844754594246
2994 0.15737084724465128
2995 0.1549783722575824
2996 0.16028045499470717
2997 0.1593170572890063
2998 0.1583628886556524
2999 0.159112483288279
3000 0.1612945139635481
3001 0.16454294981618622
3002 0.1614180579369655
3003 0.15805344652402917
3004 0.15724538598598706
3005 0.15709869415290653
3006 0.15571766064221412
3007 0.15747559337903336
3008 0.1511672193028564
3009 0.15025517680210188
3010 0.14970268909301443
3011 0.1496861496940203
3012 0.15498618656768925
3013 0.1556777302119839
3014 0.15449932012203704
3015 0.15768574589410458
3016 0.15825799775647256
3017 0.1597120494174403
3018 0.16027224038786667
3019 0.1626758811600236
3020 0.16293143371289026
3021 0.16675295656512726
3022 0.1633481612109293
3023 0.16553600701419857
3024 0.16342881237919643
3025 0.16110307945718333
3026 0.15955110317984192
3027 0.1593000524626878
3028 0.15757970214367276
3029 0.15761731446218816
3030 0.15703740758090312
3031 0.16020135917415407
3032 0.16056781117454338
3033 0.15849416349233836
3034 0.160252796655014
3035 0.15602693889598385
3036 0.1532229432528645
3037 0.1546336322187272
3038 0.15046387098660058
3039 0.15187282576349367
3040 0.15337977451849275
3041 0.15099416353793405
3042 0.15049485723815678
3043 0.1474427076635568
3044 0.14778801433364827
3045 0.1522041600834156
3046 0.15362596886373983
3047 0.15188849905446852
3048 0.15397550111397224
3049 0.15249530773208247
3050 0.14924525887530185
3051 0.14685963097895208
3052 0.14936922046856602
3053 0.15217202055439222
3054 0.15275813026414695
3055 0.1519730289267276
3056 0.15621335352839
3057 0.15491046350044876
3058 0.1557570130304355
3059 0.1532674697645776
3060 0.15474451341702994
3061 0.15480736427135278
3062 0.1552733454045088
3063 0.15444187727002182
3064 0.15110148629332673
3065 0.1499481884311297
3066 0.14943739065563605
3067 0.1501657303187483
3068 0.15308749550699297
3069 0.15924023575293217
3070 0.1564519404176521
3071 0.15909051139387317
3072 0.159306251161392


==> icml2026/data/doremi/joint.dat <==
32 0.15327024459838867
64 0.1528680741786957
96 0.15254096716642382
128 0.15219446149468424
160 0.15204304421246057
192 0.15156280217438942
224 0.15124091402772072
256 0.1510382464177877
288 0.15052244102783238
320 0.15036542596662553
352 0.14998356892685158
384 0.14967064762729462
416 0.1492172632034247
448 0.1491307351066731
480 0.14899566320247018
512 0.14887921703755763
544 0.14879025989383377
576 0.14858019924411103
608 0.1483491606376969
640 0.14815592737755803
672 0.14807801817442443
704 0.1479980606548679
736 0.14781047481709947
768 0.14753355006945934
800 0.14749500531470303
832 0.14728267829283048
864 0.14723947054741354
896 0.14719452178416467
928 0.14685972824041083
960 0.14675184304425748
992 0.14657722903707296
1024 0.14647226774768835
1056 0.1464403129584504
1088 0.14628589662613684
1120 0.146150046700557
1152 0.14581334213702674
1184 0.14574801433344597
1216 0.1454357445978515
1248 0.14516870296687417
1280 0.1450895558299768
1312 0.14509520743806495
1344 0.1449567495094478
1376 0.14487522557140053
1408 0.1447152097352802
1440 0.14459645593122775
1472 0.14453470865448834
1504 0.1445043965538787
1536 0.14443445363883203
1568 0.14456868314067148
1600 0.1444294748603072
1632 0.1445001585393041
1664 0.14430802075048293
1696 0.1444659874556661
1728 0.14437810442312363
1760 0.14416267300960842
1792 0.14388449184880336
1824 0.14388609849917008
1856 0.1436641552165787
1888 0.14361060155471925
1920 0.14335082167125432
1952 0.1432241859472098
1984 0.14322726241674738
2016 0.1429418129795198
2048 0.14294041869700588
2080 0.14289974878126951
2112 0.14294554480816044
2144 0.14271792044256731
2176 0.1427558133305425
2208 0.1426129343481047
2240 0.14230142107944338
2272 0.14217600737220631
2304 0.14214972270315815
2336 0.1419791678737336
2368 0.14198502601540686
2400 0.14207967103740515
2432 0.14196332825321803
2464 0.14190529912500546
2496 0.1420609113257137
2528 0.14190956115850867
2560 0.14163492614146228
2592 0.14145724023088355
2624 0.141330178481679
2656 0.1412233152112432
2688 0.14122360838541995
2720 0.14128964447757253
2752 0.14146212312979087
2784 0.14148161625924038
2816 0.14143186196144517
2848 0.14147381679227436
2880 0.14110689338455037
2912 0.1410475460565934
2944 0.1408819172868296
2976 0.14078452862106247
3008 0.14062010207893685
3040 0.14051773660590264
3072 0.14065380108246217


==> icml2026/data/doremi/joint_train.dat <==
1 0.33783161640167236
2 0.33198085427284246
3 0.32056726515293127
4 0.30961469560861593
5 0.30117884501814846
6 0.2924897959083319
7 0.287306969486177
8 0.2825337396167219
9 0.2769187864156813
10 0.2710872003280148
11 0.26619410444882735
12 0.2589153432511141
13 0.2560114011463091
14 0.257877589341691
15 0.26271779037418147
16 0.2535542401394443
17 0.24656081671010222
18 0.241596336434699
19 0.23324905360080322
20 0.23050292007032802
21 0.22535017435464655
22 0.21904633615654762
23 0.21867498911239555
24 0.21910455218092667
25 0.21421014718236986
26 0.2101273934723955
27 0.20597730434078174
28 0.19843943735484657
29 0.191253699247757
30 0.18782317106549687
31 0.18156716940961554
32 0.17838912354256756
33 0.1785728005738203
34 0.17592702223400572
35 0.17334900123065977
36 0.167587742109772
37 0.1643076180514781
38 0.16539063654217914
39 0.1659098291564625
40 0.16387437202054037
41 0.16296618358061707
42 0.1605064974048674
43 0.15905127577354966
44 0.15813427107665354
45 0.16070268395960405
46 0.15863585034090347
47 0.15716241203914344
48 0.1549537575528347
49 0.14970934953856382
50 0.14976763784797115
51 0.14634863042751958
52 0.14502737674641616
53 0.14430918175156124
54 0.14259714077271707
55 0.13938847279868444
56 0.1442213096885853
57 0.1500705857875025
58 0.14969324736017667
59 0.15033132435278906
60 0.14983797015008463
61 0.14749826438358843
62 0.14941921335874278
63 0.14983617665545595
64 0.1465765229062121
65 0.14758368949853307
66 0.1470072116323971
67 0.14611604921835633
68 0.14379505913988921
69 0.14350957514228976
70 0.14162723354741238
71 0.14161886393050227
72 0.14275213437396175
73 0.14249743095443743
74 0.14322417740290846
75 0.1450417825364961
76 0.14320068706130032
77 0.14361855818976502
78 0.1463952118231315
79 0.14637892431677507
80 0.14542118299002463
81 0.14755012322659805
82 0.14717228915568156
83 0.1533688012326595
84 0.1511715862361941
85 0.15372900186851798
86 0.15566567795463065
87 0.15560042456079418
88 0.15160001750548685
89 0.1529425034143925
90 0.15102656774685386
91 0.15474869095950367
92 0.15399845198096968
93 0.15215291758151775
94 0.1533688293079012
95 0.1517592313450104
96 0.14860401683105762
97 0.14930704951036336
98 0.1499110107399377
99 0.1479490662912148
100 0.14486229407485882
101 0.14321723122325444
102 0.15076931302780128
103 0.1523891209217985
104 0.14917634147284145
105 0.14955654935131416
106 0.14762657311043095
107 0.14979659551216024
108 0.15393411845415406
109 0.15206339565321422
110 0.15339555836383656
111 0.1506947233974709
112 0.1532138545542753
113 0.15320334964064924
114 0.15120267092944534
115 0.149961551008475
116 0.15055058000491753
117 0.15139343975192332
118 0.1483747315842452
119 0.14743959627496084
120 0.14658753623318863
121 0.14627616897003823
122 0.1478849645982114
123 0.1505986866232688
124 0.1493301779219748
125 0.14659330831669942
126 0.14575902748140554
127 0.15432198907166297
128 0.153529918777015
129 0.159224800694346
130 0.15802257278116905
131 0.15513914840119208
132 0.15430710330632738
133 0.15299993111217688
134 0.1526367546933115
135 0.14912985549723096
136 0.1489867638321667
137 0.1490511450861647
138 0.1497222233141739
139 0.15004620686101428
140 0.15216175229782622
141 0.1494233557114133
142 0.15018765615187246
143 0.1478209181436493
144 0.14404164854960985
145 0.14426592681655895
146 0.14593476677402506
147 0.1461276899975358
148 0.14595055948512126
149 0.14544512514009805
150 0.1476055772638446
151 0.14940674229289228
152 0.14751894882761063
153 0.14633968423106633
154 0.144927107843444
155 0.1452178867632317
156 0.14355679261453455
157 0.1463602027991489
158 0.1434427939384349
159 0.1448832356210799
160 0.14640203147616246
161 0.1480824204935395
162 0.14768536263588936
163 0.14905548728004578
164 0.15094945105757251
165 0.14957846349042
166 0.1482845423718811
167 0.14917673272793183
168 0.14572474601481578
169 0.14438526251269182
170 0.14298982249217748
171 0.14103616320953535
172 0.141346082483522
173 0.14115018581878416
174 0.14242516102371758
175 0.14259936638454926
176 0.14554819966358243
177 0.14796050940456063
178 0.14688432265372936
179 0.14885536178098796
180 0.14734622398746025
181 0.1484317024922253
182 0.14891927305244337
183 0.1472483324710989
184 0.15041174123029089
185 0.15425338711744704
186 0.15517091482644818
187 0.15823254045634455
188 0.1596212228249519
189 0.15733150900402745
190 0.1562896900862373
191 0.15488174261062596
192 0.1580637636906736
193 0.15713330743850765
194 0.15524610553510337
195 0.15617983646089448
196 0.1564063603302355
197 0.15905033719127018
198 0.1568059355460224
199 0.15537271920823612
200 0.15268130472883784
201 0.15049800459967735
202 0.1529887752332689
203 0.15571489959344878
204 0.15406535741137517
205 0.15221980222863304
206 0.15430892415764047
207 0.1539517901056002
208 0.15343218103465353
209 0.15369652559235916
210 0.15220527812726997
211 0.15226625768739913
212 0.15527845950483324
213 0.15328385262095073
214 0.1540575682676119
215 0.15255463953819418
216 0.1483478486776937
217 0.1511285460210373
218 0.14962919559030505
219 0.1511579335267732
220 0.15149390374440458
221 0.15248470015661572
222 0.14992969936731448
223 0.15024345999899202
224 0.1511951644951942
225 0.15034041342748783
226 0.14636460278284774
227 0.14493057579266036
228 0.1450923810941011
229 0.1442868260033754
230 0.1457879436750258
231 0.1444787272279601
232 0.14689258829937643
233 0.14465096827911975
234 0.1434143594196526
235 0.14461544853071162
236 0.1471112045790534
237 0.14238360656611151
238 0.14562739849071527
239 0.14609512764198324
240 0.14402074883564778
241 0.14710793140695513
242 0.1463838867232146
243 0.14467783587142308
244 0.1461786477294369
245 0.14435644732655317
246 0.14816098022527602
247 0.1451293612247745
248 0.14754762661987897
249 0.14693684946776353
250 0.14726039980007044
251 0.14541056049602774
252 0.14485591315690471
253 0.14460176673648173
254 0.14684844714806153
255 0.14608129890923804
256 0.14626756339220798
257 0.1452786984647685
258 0.14623409324336414
259 0.14498763811691132
260 0.14403899191710526
261 0.14900219749414778
262 0.14906522462669483
263 0.14831774380716803
264 0.14887037080746698
265 0.15282735707362122
266 0.1551504878580537
267 0.15686375633299052
268 0.15482574911790817
269 0.15510806779752132
270 0.15518713004013857
271 0.1553168625231471
272 0.15479250823818622
273 0.1559726036372451
274 0.15591295988404766
275 0.1518737116251351
276 0.1489202936405505
277 0.15205624043177654
278 0.15365924393443248
279 0.15423042436219436
280 0.15246540778676138
281 0.14840134880363465
282 0.14665428311901857
283 0.14472853700468752
284 0.14583195948734712
285 0.14624975953222663
286 0.1454416528378846
287 0.14573332801773445
288 0.14840615065676835
289 0.14655814115806998
290 0.1486749042088203
291 0.1482109238816272
292 0.14741913617667296
293 0.15678252107814017
294 0.15885147446616052
295 0.15869333738884533
296 0.1577975189221013
297 0.15898450036633985
298 0.15691611903717198
299 0.15692936543652483
300 0.15478233841683628
301 0.15232424450778512
302 0.15159094643172813
303 0.1520184306345331
304 0.15463038039582497
305 0.1558495529208558
306 0.15973425963943993
307 0.15617496722423252
308 0.15672693508997457
309 0.15942944310428112
310 0.15811296900202104
311 0.15517290473064127
312 0.15508128738475152
313 0.15777856292789258
314 0.15832003369151126
315 0.15665922535257257
316 0.15472588961836742
317 0.15258502088949424
318 0.1509113054540635
319 0.14976199636461268
320 0.1553764596843892
321 0.15624020295716884
322 0.15520514366666283
323 0.15569165931021994
324 0.15696740376242246
325 0.15523151362498028
326 0.15523111645483456
327 0.15310776821467414
328 0.1494242944570762
329 0.1460239751564606
330 0.1467002031290958
331 0.14826204899708298
332 0.1435691619553554
333 0.14001911920056237
334 0.13837700598012354
335 0.13715067368064177
336 0.13818476076108682
337 0.13988090731366695
338 0.13948795209226805
339 0.13988510975150287
340 0.15307859965182563
341 0.15643428910986085
342 0.15828391744985132
343 0.15578294993305758
344 0.1542626801210453
345 0.15217693892816989
346 0.15123135817975064
347 0.1525968087279522
348 0.14968537442955884
349 0.15252915459638997
350 0.1504532316723421
351 0.150107334798481
352 0.14707910857728654
353 0.14636757828710853
354 0.152222161214814
355 0.15306261156910547
356 0.15297369934541483
357 0.15436780104716866
358 0.15220499619555697
359 0.15391381011645996
360 0.1544942327699751
361 0.15531197205439423
362 0.161038273709314
363 0.16000898105260458
364 0.15846028109511787
365 0.15508994472135057
366 0.15320661376812117
367 0.14776200691668442
368 0.1432894942743324
369 0.14485747911775793
370 0.1431925919495048
371 0.14435696990865665
372 0.14300736389975127
373 0.14380916448611358
374 0.14325965039889518
375 0.14484689467812037
376 0.1442803323298495
377 0.14283557355670343
378 0.14414378959180305
379 0.14468754343606285
380 0.1463957146920316
381 0.14563867742874198
382 0.14140607531420565
383 0.14273816301422276
384 0.14209322590229176
385 0.13944955431160863
386 0.1379356094843525
387 0.13939641493377491
388 0.1425268820925123
389 0.14413221526177825
390 0.14747676713495345
391 0.14787886258866392
392 0.14835345193957689
393 0.15116102050437394
394 0.1499738906385946
395 0.1489111019279761
396 0.14838374553080227
397 0.1502227863486632
398 0.15196409053945759
399 0.14982627982506946
400 0.15095618803450284
401 0.15260165130331055
402 0.15609594162017648
403 0.1549873439286102
404 0.15199725518947385
405 0.152434094461729
406 0.1566025066789358
407 0.15889526442435703
408 0.1563314619876205
409 0.15294032304441263
410 0.15409324922223683
411 0.1506537394946199
412 0.15030268107879594
413 0.14750134147729071
414 0.1499247151392006
415 0.1470142556229803
416 0.1480469989478206
417 0.14807430097755334
418 0.14803241958585267
419 0.15054979119032816
420 0.15150518590209064
421 0.15263743883964878
422 0.15113942491946336
423 0.1528627276534234
424 0.15054000319073152
425 0.1491397014352341
426 0.1469905100249642
427 0.14725174951404874
428 0.14502208335266004
429 0.1426170325553312
430 0.1462204730161334
431 0.1490748711509977
432 0.1476805944517381
433 0.14589542352632823
434 0.1468028220845116
435 0.14580018907602305
436 0.14270455172493168
437 0.14408897934109666
438 0.14350432376042632
439 0.1421817158458438
440 0.14494691623429715
441 0.14278291389209266
442 0.14852096639450402
443 0.1477469191167594
444 0.14702891575221788
445 0.14244878083698068
446 0.1424458857497464
447 0.14172688598521566
448 0.1414033827938558
449 0.14043451765995515
450 0.14373200911123718
451 0.14626411298965664
452 0.1461954969172649
453 0.145070864975897
454 0.14796179016272504
455 0.1505766166434313
456 0.15066981493106113
457 0.149975951123273
458 0.14879396463158934
459 0.14622672264030465
460 0.14953257022128302
461 0.14715948144637764
462 0.14755104279556772
463 0.14729043509994955
464 0.1510421842315943
465 0.1475241312365965
466 0.1445550527257832
467 0.1474070986583631
468 0.15523724619818932
469 0.15212553767210132
470 0.15021054769616624
471 0.1516122534131524
472 0.15225169488091922
473 0.1499033370164006
474 0.1527784569752487
475 0.1531537416898256
476 0.1535328546157222
477 0.1485014954797096
478 0.1508083641164005
479 0.1493537664084882
480 0.1473667925300524
481 0.14461093595942784
482 0.14295996682036755
483 0.13816848879625354
484 0.13858228759977181
485 0.13986311558198594
486 0.1441469508705586
487 0.14558243170065133
488 0.1478626347900848
489 0.1477185175408203
490 0.1443126501669835
491 0.14439008552107374
492 0.14626095817929352
493 0.14717442208331089
494 0.14315403697313006
495 0.14226109114963834
496 0.14521156246375166
497 0.14597501005152874
498 0.14820207636433852
499 0.14703741503546844
500 0.14775571673622917
501 0.14588686927716008
502 0.14840177093052928
503 0.1498171424338585
504 0.14816666562581352
505 0.14612194823525212
506 0.1467232876476812
507 0.14948953301821657
508 0.1498565996686921
509 0.14913316592576853
510 0.1503218176216133
511 0.14935613831134864
512 0.1491695030950209
513 0.15362665960991687
514 0.15418354192201175
515 0.15491423176667582
516 0.1544132843638196
517 0.15665625468117603
518 0.1519130410422916
519 0.15142828598648622
520 0.15532890893546028
521 0.15542572978908373
522 0.15301706710852284
523 0.1496802962070444
524 0.14596434351018717
525 0.14369092955778526
526 0.1433270028941973
527 0.1424908356410096
528 0.14561153202132848
529 0.1434757016498727
530 0.1476916583537056
531 0.15031403113833017
532 0.15004842557994377
533 0.15324044744808543
534 0.15082754660224082
535 0.15241524549044813
536 0.14980171297536174
537 0.15165242410790217
538 0.15304033032439315
539 0.15351394776745583
540 0.15187323359469126
541 0.15121106595831707
542 0.15052473358247515
543 0.15111763607204412
544 0.1532165854937475
545 0.15451732573807012
546 0.1522127118518928
547 0.15338449270823412
548 0.15101997486918106
549 0.15844061015995387
550 0.15717442666547338
551 0.15346199946156297
552 0.15511861452357012
553 0.15372923024501836
554 0.15597282953268085
555 0.15515989459042961
556 0.15622590240673914
557 0.1539204754546585
558 0.15585259539919813
559 0.15836534449193823
560 0.15998560978830412
561 0.15962878728384278
562 0.1616123902601704
563 0.15837926606560096
564 0.15923038518629384
565 0.15869874414386073
566 0.1605210571579491
567 0.1578737097167094
568 0.1548799184426474
569 0.1555840022085435
570 0.15714009076818766
571 0.15336595076738246
572 0.15152411548869416
573 0.1558034320644433
574 0.15534127354370605
575 0.15072876229656088
576 0.151641170812598
577 0.1539011990722577
578 0.15244891307025193
579 0.15367328877391553
580 0.15320138712354422
581 0.14960913952852417
582 0.149810060232864
583 0.1478034535378094
584 0.14975953364341338
585 0.15118945476980997
586 0.14786292988871327
587 0.14980008642805925
588 0.1517890015923975
589 0.1509464102700947
590 0.15416479865154012
591 0.15239799999690398
592 0.15334352240112137
593 0.15434491531682057
594 0.15310813394157924
595 0.15054943478377616
596 0.14885658606533966
597 0.15107315705399002
598 0.15203507178586978
599 0.15251592636313072
600 0.15390293902342944
601 0.15202825462387884
602 0.1516827496489902
603 0.1517953562081772
604 0.15228695458241562
605 0.15017818915308945
606 0.1494385436844358
607 0.15247063806696495
608 0.15373567614892508
609 0.15404587871378111
610 0.15291105854402884
611 0.15297591967485163
612 0.1505598436275287
613 0.15098496024124294
614 0.15299399862568797
615 0.1503466040183415
616 0.14959427746736792
617 0.14674286946002055
618 0.14840357069084115
619 0.15013694969334365
620 0.15154425538347507
621 0.14949272337645006
622 0.1504444026627217
623 0.14951746556264825
624 0.1488472198823333
625 0.14932023364715935
626 0.15073685835373246
627 0.1511370747438536
628 0.15190443329377168
629 0.1508823627146768
630 0.14942569827252813
631 0.1492219489384966
632 0.1513916243525693
633 0.15151905024758125
634 0.15083408359924982
635 0.15215371105885533
636 0.1503382628007176
637 0.1481876705446937
638 0.14756169775358724
639 0.14358828985004327
640 0.1449737208185378
641 0.14597733829299658
642 0.14982379091274783
643 0.15156506549559873
644 0.150314616125013
645 0.15283882644282482
646 0.15272556269025833
647 0.15058363250365286
648 0.15308289025548485
649 0.1537494790046518
650 0.15308547301493033
651 0.153739624769109
652 0.1555082233702697
653 0.15181400912602763
654 0.1531343493247034
655 0.15188645124888436
656 0.14917444706370844
657 0.14847197252878916
658 0.1489871363494042
659 0.15307693368076475
660 0.14852466004382842
661 0.14764973655901498
662 0.14769082190598978
663 0.14785579075222552
664 0.14655802455370434
665 0.15116086131475695
666 0.15116308354862626
667 0.1501868267970809
668 0.1501676485047515
669 0.14933650002829216
670 0.14748399531202303
671 0.14639072485587107
672 0.14541655064661302
673 0.14346817983125745
674 0.1438442783320108
675 0.14811276645339957
676 0.14641064331719963
677 0.14877471261432487
678 0.15181762516388939
679 0.14973426943918744
680 0.14963588195354355
681 0.1480157769677992
682 0.1471986872218211
683 0.14918248673637147
684 0.14983785736882183
685 0.15011356700948025
686 0.1475221240176959
687 0.1470669946361366
688 0.15028659325439778
689 0.1572552337193404
690 0.16181195204948612
691 0.161525415708082
692 0.1634362673724804
693 0.15984519147561016
694 0.15672932258563657
695 0.15547364823207935
696 0.150712401022187
697 0.14984709800750418
698 0.14898722870472433
699 0.147128249734551
700 0.14676374989441957
701 0.1490487974675768
702 0.14955233977367938
703 0.15202941995379743
704 0.15335347504780367
705 0.15179122911124535
706 0.14929100805129802
707 0.14967910290008363
708 0.1492184669397376
709 0.1468610051830502
710 0.14872664960264192
711 0.15149327592884626
712 0.15071767249854023
713 0.14806764733032837
714 0.15008328924688508
715 0.14971050533753166
716 0.14893505942614255
717 0.1478380424242441
718 0.14541991389941192
719 0.1455372885210903
720 0.14315213400217217
721 0.14600345168792297
722 0.14671178168907545
723 0.15121860957313882
724 0.15327453454884266
725 0.15272382504241802
726 0.15310498124209468
727 0.149130656235046
728 0.14720900408562437
729 0.14781511025550736
730 0.15001120743384458
731 0.15106676289943308
732 0.15125998201525911
733 0.15113891222378645
734 0.15259176544816228
735 0.14958496736709115
736 0.14771760565540645
737 0.14977933969349969
738 0.14948233669624902
739 0.15005884205364745
740 0.14672735156175698
741 0.14897065450153235
742 0.14777962943376438
743 0.14758927447016243
744 0.14790056189073805
745 0.14393582976019695
746 0.14370929929157777
747 0.14086369483954325
748 0.14195297189909176
749 0.14289916928134522
750 0.1410858992533877
751 0.14174365077587914
752 0.14292310542618888
753 0.13955720171411923
754 0.1381819865561732
755 0.1437896643391736
756 0.1474656332413692
757 0.14877321292880227
758 0.15166940066149578
759 0.15066516196367813
760 0.1478221577015907
761 0.15047593965596473
762 0.15199060339748727
763 0.15477264910060048
764 0.1526460378389169
765 0.15188075712507448
766 0.1512164602683677
767 0.1531539466983104
768 0.15173815700465657
769 0.15125269305456474
770 0.14871294598354812
771 0.15024260104215664
772 0.1517203323887276
773 0.1512915527385313
774 0.15020185132877578
775 0.1526726015215208
776 0.1546051318471214
777 0.1535865528903527
778 0.1530597683956137
779 0.15039721970289147
780 0.15150253335710642
781 0.14946185374328147
782 0.15111620417894706
783 0.15423418007786677
784 0.152267477713486
785 0.15277678531628291
786 0.15331999297936058
787 0.1520946458220419
788 0.152896952799553
789 0.15307594731890647
790 0.1496915211866214
791 0.14659212147503323
792 0.14642624362089537
793 0.14783797833721313
794 0.14579595780432647
795 0.1447904779558816
796 0.1500832638781165
797 0.1472332598245944
798 0.14822542263360072
799 0.14621265613995119
800 0.14352185771431436
801 0.1433491967222027
802 0.14102662462898483
803 0.1417406039736425
804 0.1441663507194896
805 0.1479301008795124
806 0.14822765319476322
807 0.14773756678935704
808 0.14404693841371075
809 0.14348129718988956
810 0.14384486338040073
811 0.14507037753350294
812 0.14888445604878744
813 0.1465741163704224
814 0.1481170355868424
815 0.14782250817943376
816 0.1492378195792028
817 0.14814644283082384
818 0.14998369717025428
819 0.1601376411624879
820 0.16240919625533795
821 0.16070804294144966
822 0.15755906965907687
823 0.15656083762564907
824 0.15620191639589054
825 0.15371076237493858
826 0.15251394782663083
827 0.15011670149148135
828 0.14823901465637052
829 0.14463498721512463
830 0.14122990992658413
831 0.14201381707483302
832 0.1440594798710385
833 0.1455287104594504
834 0.14382048688064172
835 0.1426877818262293
836 0.14395703003606625
837 0.14331818335474814
838 0.14200164419312433
839 0.14405738152771433
840 0.14011813257076655
841 0.14180437076632663
842 0.13783672614584402
843 0.13498801288327608
844 0.1360616323112342
845 0.1353705006920302
846 0.13637854111936726
847 0.1366763349123034
848 0.13596594057207406
849 0.14074345131270677
850 0.1390178713162475
851 0.14313117828605174
852 0.14827551394675015
853 0.14597458496666407
854 0.14654599298515728
855 0.1447504818690909
856 0.1433683583366656
857 0.14390626691828226
858 0.14084100180611064
859 0.14031375456224426
860 0.14167898155782113
861 0.14734482995450637
862 0.14520907907289393
863 0.1455673397356462
864 0.14391840882070586
865 0.14318182516367192
866 0.14221965624336264
867 0.14289390164712545
868 0.14540395544260273
869 0.14853747254272875
870 0.15054815023237983
871 0.14622557469392886
872 0.1436622252302027
873 0.143304514310061
874 0.14466448791739261
875 0.14630400092527496
876 0.1462143446605673
877 0.15440139790784752
878 0.15160915512214396
879 0.14977648489210274
880 0.14726910262584628
881 0.1467933142418856
882 0.14591739334778736
883 0.14672181986078695
884 0.14504352941189774
885 0.14854336739249144
886 0.14925406242013378
887 0.1508664759808815
888 0.14951873476630775
889 0.15348283042305405
890 0.15006681686455337
891 0.14602272426320012
892 0.14659164144306985
893 0.14587309772112614
894 0.1456908060402153
895 0.1422226114532779
896 0.14294145555449397
897 0.14244231478410546
898 0.14302387740645633
899 0.14437481975347244
900 0.14317438199332752
901 0.14219887430260836
902 0.1416930396091067
903 0.1442589585838726
904 0.14145715086382726
905 0.14016304059674234
906 0.14045072773560785
907 0.1418656246018252
908 0.13833698059485924
909 0.14296558730631984
910 0.1435908129766278
911 0.1478430644531273
912 0.1483091696374914
913 0.14933807262241552
914 0.14635557405763605
915 0.14723180358958607
916 0.14762891196029512
917 0.1448596904827696
918 0.14440978677453475
919 0.14270299325628766
920 0.14180302754262408
921 0.1406969648768245
922 0.14310249288407614
923 0.14207079648549245
924 0.141912933941855
925 0.1457374037112361
926 0.14641771085312064
927 0.14737506837174383
928 0.14774484006039879
929 0.14534451649313493
930 0.14547433333747378
931 0.1439969379647326
932 0.14244598498437566
933 0.1435604544028082
934 0.14201131178835974
935 0.14322170061379622
936 0.14373273053029134
937 0.14569695500962992
938 0.14805614389568322
939 0.14525990504851718
940 0.141392768789805
941 0.13793604496372672
942 0.1381918900303805
943 0.13793570516342796
944 0.1425261114642162
945 0.14504807125971964
946 0.14526633856993543
947 0.1450051212754991
948 0.14386058251087186
949 0.14759967237732693
950 0.14924159505982892
951 0.14773483150320973
952 0.15186408823535794
953 0.14812855123704036
954 0.14824959217809464
955 0.14808642786117934
956 0.14098397572075613
957 0.13972370039733012
958 0.1401386995134809
959 0.13825737139744088
960 0.13960403830852383
961 0.14155895827155957
962 0.14475496993608758
963 0.14475923078788058
964 0.1467575874704069
965 0.14568414510291333
966 0.14920509506167334
967 0.14776650651307133
968 0.1455290369750073
969 0.143872218062968
970 0.14562307303889777
971 0.14595363890299964
972 0.14897379596683175
973 0.14644518631386272
974 0.14425861511547128
975 0.14567248231695973
976 0.14268367475146249
977 0.14691862749344883
978 0.14674070436316827
979 0.14710946940086572
980 0.14833517726691625
981 0.1474460827389246
982 0.14788861874451212
983 0.14786324176529023
984 0.1502171123624352
985 0.15098219197397
986 0.14991827083889755
987 0.1479526067369948
988 0.15125297647062869
989 0.151711041998958
990 0.15156437033900208
991 0.15462280727465677
992 0.15045254528856036
993 0.15276646107735417
994 0.15116273603113456
995 0.15090557254497972
996 0.15192613438199254
997 0.15378726514068508
998 0.15283738665479957
999 0.14936684005885012
1000 0.15165437102403062
1001 0.1491694525487943
1002 0.14896818181345373
1003 0.1513303251308457
1004 0.15075649004360342
1005 0.1474375681386617
1006 0.14606414642687685
1007 0.14407187020858567
1008 0.14294024392438331
1009 0.1423266582292831
1010 0.14454352580927454
1011 0.14417051127632835
1012 0.14473310277831894
1013 0.1451631054220111
1014 0.1455764083508412
1015 0.14806409553680658
1016 0.1444920960902617
1017 0.14368378345722965
1018 0.1450292607357056
1019 0.1409416264483289
1020 0.14334160085221734
1021 0.14048470403880423
1022 0.14025529783484827
1023 0.14073303396866463
1024 0.14406660844712624
1025 0.1416085413083062
1026 0.1427544535086714
1027 0.14531067587907576
1028 0.14578490625001905
1029 0.1515037909464054
1030 0.15289830821597689
1031 0.1524848043129812
1032 0.15168282233530017
1033 0.15325385936665892
1034 0.15033830650360908
1035 0.15084501309136922
1036 0.1500899422431622
1037 0.14936340852957672
1038 0.14869244996650552
1039 0.14773579630801262
1040 0.14580219561054572
1041 0.1486409000235283
1042 0.1475596122453347
1043 0.14778153829363602
1044 0.14725954442549602
1045 0.14531251587863733
1046 0.14250179497953627
1047 0.14693180801173783
1048 0.1459601022157139
1049 0.14654429531273838
1050 0.14337573968926903
1051 0.14537112584912631
1052 0.1419690251756059
1053 0.14269228581264734
1054 0.1421547052592795
1055 0.14221984004951366
1056 0.14068193157890602
1057 0.1416028254066035
1058 0.14162139560289305
1059 0.14167272268689085
1060 0.14169715689679752
1061 0.13959013235921355
1062 0.13689716588575862
1063 0.13871921388315459
1064 0.13951731879717677
1065 0.13951290392166288
1066 0.139754039734178
1067 0.14071061851642122
1068 0.14157074965889685
1069 0.1420207674311587
1070 0.13988355144920847
1071 0.13667418296691392
1072 0.1390867835482056
1073 0.13729708995223897
1074 0.1413698012155371
1075 0.14183534215588067
1076 0.13906708163647677
1077 0.14032025756802105
1078 0.13907995929449152
1079 0.1423972005557658
1080 0.14291730567022934
1081 0.14675521741096473
1082 0.14376990547583368
1083 0.1438849602711725
1084 0.1495445490991349
1085 0.15049105475383476
1086 0.15119876495037207
1087 0.15092284409135934
1088 0.15308218980965338
1089 0.15293001340452425
1090 0.1506085473891222
1091 0.14910610424841553
1092 0.1500978819194297
1093 0.14810787752236665
1094 0.14798273844986326
1095 0.14468517410876602
1096 0.14522275782932864
1097 0.1462725963352027
1098 0.1432602576456579
1099 0.14009507495541385
1100 0.14251806138496706
1101 0.1393541705477933
1102 0.13988630579728187
1103 0.1422056177868095
1104 0.1455312746417803
1105 0.14461014965047977
1106 0.14619570492688305
1107 0.14655755775258084
1108 0.14480111435429877
1109 0.1438805708471831
1110 0.14825727634285954
1111 0.14947116010774733
1112 0.1490257677440902
1113 0.15087883743689007
1114 0.1493606171582241
1115 0.1466407367504328
1116 0.14779657473415342
1117 0.150483805092426
1118 0.15435154421828856
1119 0.1510940404269338
1120 0.150205473142854
1121 0.1450367063623592
1122 0.14420599553065822
1123 0.14601365607748024
1124 0.14415122760924332
1125 0.14154710123174757
1126 0.14218926652580532
1127 0.14397710762301116
1128 0.14599110962640371
1129 0.1481316844972175
1130 0.14838364663888828
1131 0.1483848685905619
1132 0.1489544059233621
1133 0.14810916442246036
1134 0.14498682238373872
1135 0.14322553948504077
1136 0.14185857661910964
1137 0.1456751634628902
1138 0.1455447772101757
1139 0.14211591547335956
1140 0.13994970216398633
1141 0.14010218942801833
1142 0.14763692168570175
1143 0.14650352878728462
1144 0.14725046232365627
1145 0.14463034756502263
1146 0.14513003367949204
1147 0.14679291431995042
1148 0.1440437056263549
1149 0.14532811054351297
1150 0.1447377214619133
1151 0.1462212332894158
1152 0.14754564870683118
1153 0.14945056714970856
1154 0.14765755693637422
1155 0.14506827319136045
1156 0.1443940880102287
1157 0.14454156299254628
1158 0.14693649089176655
1159 0.1486703140363622
1160 0.14549624915351225
1161 0.1453488438912906
1162 0.14598890122073988
1163 0.14407243707446543
1164 0.14409075419904252
1165 0.14398881561280602
1166 0.14739060789395553
1167 0.14908074489279852
1168 0.14704597727397917
1169 0.14972261848395918
1170 0.14735942568492164
1171 0.1490148081133777
1172 0.14697678748518353
1173 0.14781387475505584
1174 0.15028171384967964
1175 0.1497284455117965
1176 0.14856574979579906
1177 0.15283308369359191
1178 0.15184059836662547
1179 0.14977323798713152
1180 0.1468154977712965
1181 0.14953573116248273
1182 0.15151037337111317
1183 0.15066572184914545
1184 0.14753060405451832
1185 0.14866281478105883
1186 0.147744415061166
1187 0.14635150240941952
1188 0.1481504300870071
1189 0.14577905323841306
1190 0.1448181926018429
1191 0.1449736349707632
1192 0.1484277033441474
1193 0.1482222333818564
1194 0.14554264592557153
1195 0.14415797395195665
1196 0.14439990493076535
1197 0.14355076586381338
1198 0.1464244729445196
1199 0.1473077362328008
1200 0.146732167203656
1201 0.14759793204018282
1202 0.14637555767848023
1203 0.1429898530818873
1204 0.14468285506169676
1205 0.1460405325758518
1206 0.1473097296835239
1207 0.14741222044359942
1208 0.1501943064975557
1209 0.1510574901027516
1210 0.14871589993742426
1211 0.14816357483244527
1212 0.14720535239377547
1213 0.1478751313161754
1214 0.14680758519219492
1215 0.14683474066776456
1216 0.1467605393790223
1217 0.1446881856021003
1218 0.14601881791621887
1219 0.1433455935669283
1220 0.14239032192996204
1221 0.14081961921427602
1222 0.13788916627979833
1223 0.13914767766371272
1224 0.13926167962886307
1225 0.1417392746621735
1226 0.14369226300844853
1227 0.14564413402196144
1228 0.14390207445963957
1229 0.143131561127407
1230 0.14341289137044785
1231 0.15275319219445502
1232 0.15283289969696387
1233 0.15051914531648564
1234 0.15454098533386357
1235 0.15252448425407142
1236 0.1470841911946082
1237 0.14919370837637877
1238 0.15197773660089758
1239 0.14848387287437487
1240 0.14993426841240737
1241 0.15016217805512203
1242 0.1501396218916844
1243 0.1476934003813032
1244 0.14577620905485425
1245 0.14404276324969537
1246 0.14062072989638452
1247 0.1408692582603914
1248 0.14305630929678284
1249 0.14339977896877767
1250 0.14386841562392094
1251 0.1433979771167199
1252 0.14237198844225646
1253 0.14125522775654292
1254 0.13828073117021586
1255 0.14094094043568253
1256 0.14330678825612794
1257 0.14206187109681306
1258 0.13891560149668758
1259 0.13883326183985864
1260 0.14041592834500546
1261 0.14270693205095597
1262 0.1383573440518731
1263 0.14133008073032685
1264 0.14176613167161453
1265 0.14443773247511424
1266 0.14886004821399962
1267 0.1452971213693033
1268 0.14262442412685847
1269 0.14056540986339594
1270 0.1401020478645594
1271 0.13765872491356415
1272 0.13798526203295602
1273 0.14086224087173654
1274 0.14377588434304223
1275 0.14498565557556234
1276 0.1426519271399696
1277 0.1414536803960311
1278 0.1395304578542269
1279 0.14010204178090901
1280 0.13949608178731213
1281 0.14153851752099167
1282 0.14159336106136536
1283 0.14102003946442987
1284 0.14274174697285522
1285 0.1420759891905096
1286 0.14360277671555044
1287 0.14241213636642125
1288 0.14096533689241492
1289 0.14329926759011344
1290 0.14203485479956982
1291 0.14227329758709178
1292 0.14148979545747198
1293 0.14062401945395728
1294 0.14054968322816602
1295 0.1391983288422505
1296 0.14211994778173684
1297 0.14520346258036065
1298 0.14476119995670111
1299 0.1469895334889584
1300 0.14609813468308092
1301 0.14720839658365406
1302 0.14861540406035564
1303 0.1454090877689765
1304 0.14462195375423248
1305 0.14420713221008138
1306 0.14396770806587836
1307 0.14850732098350317
1308 0.14619699785407833
1309 0.14905571641889023
1310 0.147881654224099
1311 0.14916539399740214
1312 0.15150588788614078
1313 0.14756293852351965
1314 0.144415335439648
1315 0.14474629752308646
1316 0.14598767512265312
1317 0.1444523741593075
1318 0.14348849145681672
1319 0.14563389111856534
1320 0.1426098509666316
1321 0.1400973079237633
1322 0.13836739086806413
1323 0.14356745741098795
1324 0.14377846683260506
1325 0.14691149024841224
1326 0.1476529031575653
1327 0.1485563298685193
1328 0.14637682711686253
1329 0.14980993606691564
1330 0.14691408370177453
1331 0.15300985629177544
1332 0.15289684046640803
1333 0.15433791049720177
1334 0.15376032681823965
1335 0.15031673870886442
1336 0.15030328359370002
1337 0.14847870552090917
1338 0.14690577879740102
1339 0.14838179554218028
1340 0.14747572039670326
1341 0.14655949260389728
1342 0.14438472466703586
1343 0.1470008129808575
1344 0.14569816007613567
1345 0.14589714718818153
1346 0.14551736455821532
1347 0.14510972090062682
1348 0.14429857540873156
1349 0.14485919364166977
1350 0.14157508287912063
1351 0.14122373140530692
1352 0.13945483812698936
1353 0.1430437175840963
1354 0.1422843702206757
1355 0.14788265236345646
1356 0.14728036708945977
1357 0.1475978510437752
1358 0.14872159363553036
1359 0.1481875670110444
1360 0.14699243236976206
1361 0.14547394272146233
1362 0.14648461243323332
1363 0.14292639703284366
1364 0.14253326842842098
1365 0.14437547108224866
1366 0.14269798499964328
1367 0.14163349273165451
1368 0.14255892517292845
1369 0.14118544115535334
1370 0.13936533350269717
1371 0.14058956192601374
1372 0.14308793711664067
1373 0.14286756844522164
1374 0.14598498342515473
1375 0.1498071843214164
1376 0.14461042229777543
1377 0.14273036191862198
1378 0.14282451125980652
1379 0.14157836037577307
1380 0.1394049277696113
1381 0.13768200061855615
1382 0.1355735956025532
1383 0.13350525111488204
1384 0.1324707965004298
1385 0.13481468110810396
1386 0.13691316380677232
1387 0.1399063706509257
1388 0.13836342380452019
1389 0.1406476225198018
1390 0.14641810885733733
1391 0.14555904059111804
1392 0.14674950052946564
1393 0.14440906339570664
1394 0.1441367846162747
1395 0.1477464808313516
1396 0.14725451826648123
1397 0.1464595019185204
1398 0.1479831981090002
1399 0.1468261731350982
1400 0.14765944206874643
1401 0.14780043772603044
1402 0.145351162955865
1403 0.14749609804663488
1404 0.1458530340479025
1405 0.14373701487954338
1406 0.14422137148656738
1407 0.14398104346524143
1408 0.14539475944695293
1409 0.1472060147558816
1410 0.14873731407241533
1411 0.14503026624962548
1412 0.1452275540272432
1413 0.1408804380154643
1414 0.14064593821072877
1415 0.14180488773558408
1416 0.14084543933010582
1417 0.14183240666571095
1418 0.14334149838611038
1419 0.14412460340074795
1420 0.1448335434169659
1421 0.14282007084826429
1422 0.14611528873330173
1423 0.14592044705050425
1424 0.14492410856989535
1425 0.145215887771614
1426 0.14422900433531488
1427 0.1410439293550648
1428 0.1386193407446621
1429 0.1415166770998071
1430 0.14519100924582157
1431 0.14757491833195874
1432 0.14356906208001785
1433 0.1466150804692794
1434 0.14721950808176004
1435 0.1473865039856011
1436 0.15013767132557404
1437 0.15004128679093992
1438 0.14765508739165017
1439 0.14810119361887766
1440 0.14791198931226487
1441 0.14601965423306246
1442 0.14630364187848943
1443 0.14606866218113046
1444 0.14581177065488524
1445 0.14503135469302678
1446 0.1422789724476201
1447 0.1438523842519876
1448 0.14338891031977744
1449 0.14304020991299043
1450 0.14087896561956545
1451 0.14227902903857356
1452 0.1426817075732576
1453 0.14458849993257766
1454 0.14464130968072159
1455 0.14530703994826805
1456 0.143247537969318
1457 0.14378816171774295
1458 0.1419030915286156
1459 0.14366872077459208
1460 0.14101635559148293
1461 0.1405569134093526
1462 0.1367433437350872
1463 0.137412801561667
1464 0.1402309657733859
1465 0.14268100156794977
1466 0.13934496248731904
1467 0.13799904917153621
1468 0.1388002765280566
1469 0.1394450216385032
1470 0.13927546133628235
1471 0.138165159434355
1472 0.13607944853032533
1473 0.13680507666103456
1474 0.13626946442931068
1475 0.1333015689278469
1476 0.1319420438133024
1477 0.13525289605161633
1478 0.14308558085651177
1479 0.14041356455467024
1480 0.14070010821087847
1481 0.14275391972121917
1482 0.14306103357127897
1483 0.1459992230098092
1484 0.14595099689012558
1485 0.15009194375377113
1486 0.14697976345987213
1487 0.14710434766266725
1488 0.14733057014632805
1489 0.1471737247033887
1490 0.14560036700880286
1491 0.145505155699692
1492 0.14555563978306219
1493 0.14492673085884838
1494 0.14660725361189178
1495 0.15084609716606973
1496 0.15365474071627414
1497 0.15266420376174647
1498 0.15061947344428
1499 0.15288042401092378
1500 0.15379034764901214
1501 0.15217104513050986
1502 0.1544944923395086
1503 0.1499563535697015
1504 0.14860697066605852
1505 0.15295991428930253
1506 0.15071740563129207
1507 0.15125104619933505
1508 0.15219091475492721
1509 0.1505051770849765
1510 0.15365938267502852
1511 0.15426741917187275
1512 0.15154526274729643
1513 0.15410525478120632
1514 0.1567732904302715
1515 0.1526098412824546
1516 0.1499885257380791
1517 0.14688328233041653
1518 0.14677444243441484
1519 0.14708704481134233
1520 0.15099271294125394
1521 0.14813679224236437
1522 0.14710782110080386
1523 0.14795837824987113
1524 0.14954178803068463
1525 0.1509501138886994
1526 0.1503538310135471
1527 0.1494756686334372
1528 0.15014961936872248
1529 0.1499070085179899
1530 0.14820094917047863
1531 0.14660648566927473
1532 0.14731706138651932
1533 0.14981535037936
1534 0.1449108746103754
1535 0.14539527533522045
1536 0.15250181232158064
1537 0.15096734381553875
1538 0.1533937431887151
1539 0.15191020764547836
1540 0.15070873377595767
1541 0.1550143543887832
1542 0.15066958075839565
1543 0.15251582806776423
1544 0.15487268965366893
1545 0.15399378747573567
1546 0.15453448782114154
1547 0.15340133508814544
1548 0.15194576532339904
1549 0.1486807783010231
1550 0.14939235623740793
1551 0.14794305988607087
1552 0.1481762024324293
1553 0.1490208052898486
1554 0.14687022059902902
1555 0.1438599950648429
1556 0.14871758162174364
1557 0.1463881502079404
1558 0.14943777646369666
1559 0.14446932562363382
1560 0.14363612224017594
1561 0.1426243080737145
1562 0.14628535604852005
1563 0.14809988525251358
1564 0.1481822662360055
1565 0.14660558695852005
1566 0.14699994708829442
1567 0.14693562405467023
1568 0.14714056149566165
1569 0.14490359481075996
1570 0.14373877754121656
1571 0.14375116774716645
1572 0.14377936586092713
1573 0.1444027769358528
1574 0.14212656373902313
1575 0.1430046247403993
1576 0.14240780505190853
1577 0.1462093713818541
1578 0.14577392395781436
1579 0.14312822586101553
1580 0.14393438666286107
1581 0.14354001375337277
1582 0.14783024989634605
1583 0.14601004752281177
1584 0.14755805253472506
1585 0.14959060179728192
1586 0.1471604498702698
1587 0.14217121533856508
1588 0.14067755906855212
1589 0.13843583183653782
1590 0.13977950916142134
1591 0.14058092479810896
1592 0.13997572432374167
1593 0.13951287958397157
1594 0.1403834086064132
1595 0.14065811437996914
1596 0.14254466506212377
1597 0.1443708566937097
1598 0.14549441886960698
1599 0.14491395431476145
1600 0.14427119443759895
1601 0.14416214778970698
1602 0.14436494667784291
1603 0.1448797436903946
1604 0.14468513748207978
1605 0.1486557974322971
1606 0.14701645856240417
1607 0.14637137757366023
1608 0.14682238972149897
1609 0.14335186042752213
1610 0.14127959989040803
1611 0.13939470811959845
1612 0.14635801402577825
1613 0.1448122449622965
1614 0.14475420605299616
1615 0.1459056644841231
1616 0.14716709338464115
1617 0.1446539761081735
1618 0.14511787904400228
1619 0.1485495851614946
1620 0.14659409846474594
1621 0.14442842566022157
1622 0.14592842486246418
1623 0.14520991796324245
1624 0.14391237605276339
1625 0.14113650270100803
1626 0.14433282954510782
1627 0.13915364527419272
1628 0.14074217155917046
1629 0.1367482770265063
1630 0.1363923754198182
1631 0.1375894402774717
1632 0.13645360219292751
1633 0.1344140746993981
1634 0.1367832641723599
1635 0.1375043828120392
1636 0.13628928114449038
1637 0.13415049239523757
1638 0.13030301086182192
1639 0.13034247355527992
1640 0.13044699278653246
1641 0.13423879218560977
1642 0.13214978223260512
1643 0.13561439196958783
1644 0.13565748942519407
1645 0.13484673958383664
1646 0.13467526669528482
1647 0.14011576982044932
1648 0.14271003495189927
1649 0.140203584645987
1650 0.13789792306554358
1651 0.1407294164359454
1652 0.1412877729767457
1653 0.13865809809272545
1654 0.1383164167800998
1655 0.13590973976845638
1656 0.13455888134475139
1657 0.13604056092115271
1658 0.13730442749272612
1659 0.13630660081038617
1660 0.13412272069570194
1661 0.13735579073771928
1662 0.1397433604628899
1663 0.13820628307739424
1664 0.13906035258602675
1665 0.13881895632354835
1666 0.1403197558892526
1667 0.14259436835403067
1668 0.1418254474659695
1669 0.14174501894652253
1670 0.1450514030343837
1671 0.14878396676956535
1672 0.1463131247786783
1673 0.14465448011411156
1674 0.14647083505499
1675 0.1449155690476981
1676 0.14599177231243435
1677 0.1441681980179356
1678 0.1408681339698976
1679 0.13828436285358184
1680 0.13630936071367425
1681 0.13422490902326728
1682 0.13255147857292496
1683 0.13315518250606062
1684 0.13101985946781874
1685 0.13483277167815663
1686 0.1343133348757508
1687 0.1336241094947889
1688 0.13366107452044199
1689 0.13413255490180234
1690 0.13237583855375393
1691 0.13229651051388452
1692 0.13730979678892735
1693 0.14216732130524792
1694 0.1399573324270005
1695 0.13781062258603768
1696 0.14134141051759658
1697 0.13988073686352676
1698 0.1413839848601041
1699 0.14470759258537452
1700 0.14150752478124765
1701 0.141780416845817
1702 0.1421333408470797
1703 0.14171700383268426
1704 0.14736185108163324
1705 0.1500390780079815
1706 0.146292233059566
1707 0.14627715819158627
1708 0.14565175956259793
1709 0.14356851445827448
1710 0.14326233596080748
1711 0.14305801627463885
1712 0.14074454698646177
1713 0.1458135544689069
1714 0.14678169036789862
1715 0.1454432419975173
1716 0.14716615188475593
1717 0.14286642737707028
1718 0.14266149223614213
1719 0.1432300599286122
1720 0.14186529146455196
1721 0.14229273492237152
1722 0.14214270437485177
1723 0.1417969357197839
1724 0.14182940345037207
1725 0.14462671179498635
1726 0.14483409821026388
1727 0.14528127490609463
1728 0.1453481165688894
1729 0.14629879875078755
1730 0.14549672260667346
1731 0.14537471969233867
1732 0.14457332586622462
1733 0.14168516095318995
1734 0.1420251574740285
1735 0.14555872797597716
1736 0.1430302439894909
1737 0.14082564149200627
1738 0.13800158486276606
1739 0.13618689598598843
1740 0.13728272755705206
1741 0.1384365037658473
1742 0.14181453069257677
1743 0.14101150554604477
1744 0.13933132742810678
1745 0.13949244309933573
1746 0.14296276947383513
1747 0.14171088111869481
1748 0.13972065334742056
1749 0.14121266292236556
1750 0.14522955197127738
1751 0.14438643197445938
1752 0.14363267547096792
1753 0.14869438135212049
1754 0.1444119448088293
1755 0.14494982075297994
1756 0.14327796588782218
1757 0.14402296057740224
1758 0.1431279502338115
1759 0.14642582434647772
1760 0.14333129464000605
1761 0.14419567023286353
1762 0.14600967408331453
1763 0.14347643739979463
1764 0.14842932898105082
1765 0.151650483712264
1766 0.1485750506562365
1767 0.1459421862878537
1768 0.1432070247576954
1769 0.1458678882342269
1770 0.14667286345556588
1771 0.14324479731197845
1772 0.14377261041649303
1773 0.14480946218116392
1774 0.14260899950692038
1775 0.14194699313904924
1776 0.1425359995961137
1777 0.14293086097836025
1778 0.14430867641746575
1779 0.14861214169484
1780 0.1511511967356946
1781 0.15249254099511617
1782 0.15267644189581436
1783 0.1539886819969281
1784 0.15154558965420706
1785 0.1518161018090485
1786 0.1505644875225757
1787 0.147925645779729
1788 0.15200262725754987
1789 0.14913558850053918
1790 0.14705622097281193
1791 0.14628630042458393
1792 0.14695278847561613
1793 0.14790979365420046
1794 0.15210098630110952
1795 0.1485560516052294
1796 0.15199088271255926
1797 0.15434639050777824
1798 0.1512384665985352
1799 0.1468138920944434
1800 0.1460295493317993
1801 0.14683997406780883
1802 0.14969099558192636
1803 0.1480845033836199
1804 0.14908033934639392
1805 0.1500633358425483
1806 0.14703119094371064
1807 0.15049104060410795
1808 0.14889459162067775
1809 0.15477208062211936
1810 0.1512696438807273
1811 0.15402501914900757
1812 0.15330825532080725
1813 0.15349876539053314
1814 0.14920413931734974
1815 0.14892087376589433
1816 0.15241085883803537
1817 0.14923351687336597
1818 0.1494688333464679
1819 0.1495638854556993
1820 0.1475625649619444
1821 0.14847527136162017
1822 0.14377369156260872
1823 0.1461041778693758
1824 0.14671083930464052
1825 0.14792675057051893
1826 0.14593973111210748
1827 0.1431987987556918
1828 0.14387323021282525
1829 0.14421638303449547
1830 0.142787257910825
1831 0.14241301871632683
1832 0.14497795573438838
1833 0.14294188503830701
1834 0.13864534006484514
1835 0.14011214589448123
1836 0.1419926859322609
1837 0.1407817283913572
1838 0.13837153431580182
1839 0.13727816686158523
1840 0.13608553479723762
1841 0.1353663784618315
1842 0.13472089609698687
1843 0.13137824631806821
1844 0.13276524809369394
1845 0.1307651598814334
1846 0.12961210232048082
1847 0.13202775497200056
1848 0.12724858652617302
1849 0.13291665879844813
1850 0.13400043518506755
1851 0.13220242087092937
1852 0.1313977562550927
1853 0.1320707878319226
1854 0.1314787042898955
1855 0.13100729788211185
1856 0.1291897124487209
1857 0.12973558096033763
1858 0.12933228183933287
1859 0.12912492843700818
1860 0.13059873186558518
1861 0.13219842585632235
1862 0.13242471759953228
1863 0.13289417814110036
1864 0.1341345234891264
1865 0.13516481138889389
1866 0.14096120969317313
1867 0.1414723289835032
1868 0.14355411763437773
1869 0.14399055810673403
1870 0.14821071033391386
1871 0.14897072110813583
1872 0.15289113933660142
1873 0.15162513418332535
1874 0.1533142575323802
1875 0.15343290853800373
1876 0.15168034990103837
1877 0.1544604059410554
1878 0.15407079366020518
1879 0.15530869281743906
1880 0.15302065238167292
1881 0.15373788975008826
1882 0.15530227156575174
1883 0.15342153190459892
1884 0.1514497123261042
1885 0.1501367678135408
1886 0.15290194659439682
1887 0.15250438966460192
1888 0.1553500579426333
1889 0.15120036333468362
1890 0.14926131602823856
1891 0.1490585330429684
1892 0.14524433150616387
1893 0.14675237656885773
1894 0.14776766229797353
1895 0.14793238576467888
1896 0.14661592426493217
1897 0.14476934536630914
1898 0.14410233316721027
1899 0.14742812053473148
1900 0.15094026359419246
1901 0.1471884415969272
1902 0.14569826719984588
1903 0.14575286624871353
1904 0.14318512977399822
1905 0.1435042613855457
1906 0.14309627212090395
1907 0.14292599168720635
1908 0.14436496264311188
1909 0.14281993180429203
1910 0.14563432398362694
1911 0.14615103211632732
1912 0.14645983821122077
1913 0.14289708178611008
1914 0.14178244687352842
1915 0.1409120820513451
1916 0.14095131867090616
1917 0.13733853754067202
1918 0.13930099776384633
1919 0.1383960298090941
1920 0.1391321079185396
1921 0.1391709839925876
1922 0.1397384639643768
1923 0.1402998151835626
1924 0.13592768378169767
1925 0.13397651911179512
1926 0.13290885985255502
1927 0.13331657708013292
1928 0.1357898926167867
1929 0.13764232833050324
1930 0.14130309914525718
1931 0.13899683530607557
1932 0.14167754568587604
1933 0.13944825277862724
1934 0.1385763249946038
1935 0.1372720863359332
1936 0.13718050264750362
1937 0.13710464128942287
1938 0.13474029233238993
1939 0.1342797302918008
1940 0.1354657551988695
1941 0.13707005155188448
1942 0.1354304127881164
1943 0.13391915765308454
1944 0.13322981572362586
1945 0.13664951362800123
1946 0.13661545907191802
1947 0.13670799638091655
1948 0.13755256091289936
1949 0.13607754696667093
1950 0.14190036704474598
1951 0.14197050020397226
1952 0.1401122583624767
1953 0.14135350200626673
1954 0.13898481499934276
1955 0.14079495732591224
1956 0.14304736970012494
1957 0.142538619501696
1958 0.14602787565884529
1959 0.14510660712448542
1960 0.143930906157444
1961 0.14209717282719916
1962 0.13981973471403872
1963 0.13790146939898212
1964 0.13812910705457343
1965 0.13831587603375506
1966 0.13958982650058144
1967 0.14144587537899622
1968 0.14302759785582134
1969 0.1425347797792808
1970 0.14250612462058565
1971 0.14132659320081684
1972 0.14469879881184172
1973 0.1431910128799755
1974 0.14301844967076288
1975 0.1434437024533967
1976 0.1414808486050564
1977 0.1423582095634518
1978 0.14339119572027725
1979 0.14465159218237583
1980 0.14255848116331504
1981 0.1382911168335665
1982 0.13903734649408955
1983 0.14105545489659102
1984 0.14104068585041338
1985 0.14255412496152375
1986 0.14237007567604948
1987 0.14356990220535312
1988 0.14493764992703662
1989 0.14868875345125496
1990 0.14904594123841555
1991 0.14407805830670506
1992 0.1446331089475731
1993 0.14235716871073664
1994 0.1444794593302979
1995 0.14511421841817265
1996 0.1455070601919636
1997 0.143824284704269
1998 0.1414464790508816
1999 0.1406063925223651
2000 0.14076653340432965
2001 0.14303503977335028
2002 0.14475304675468684
2003 0.14369156174989534
2004 0.14312756699143642
2005 0.14272913910584564
2006 0.14350638160976992
2007 0.14410340818649436
2008 0.14264591812687433
2009 0.14210179549095614
2010 0.13699060843858943
2011 0.13600619584149562
2012 0.13789585783922473
2013 0.13624790136376438
2014 0.13665165148102718
2015 0.13528599716952572
2016 0.13584388981221135
2017 0.13673027178607597
2018 0.1363606124010284
2019 0.13457063009321088
2020 0.1385823995171135
2021 0.13785744848532785
2022 0.13644567930117227
2023 0.13963258686734714
2024 0.1435878016627444
2025 0.145612106151278
2026 0.14336819761415887
2027 0.14265362900573525
2028 0.14194723649691207
2029 0.14310019627693887
2030 0.1468835122777545
2031 0.14609849876703532
2032 0.1464265190947805
2033 0.14571003050107545
2034 0.14637037006466497
2035 0.14717687714799263
2036 0.14434111012849823
2037 0.1434101065441991
2038 0.14299733791753877
2039 0.14545031953458692
2040 0.14225033284966385
2041 0.14010257299313755
2042 0.13895442881199552
2043 0.14268330751072913
2044 0.14300685094188048
2045 0.1422911357854938
2046 0.14123414802328965
2047 0.14164613647260865
2048 0.1407104935914153
2049 0.14014631569414207
2050 0.1436443721654612
2051 0.14292022842788082
2052 0.14102056108674452
2053 0.14240803554142456
2054 0.14252453059987671
2055 0.13953569988342923
2056 0.13720224910914425
2057 0.14029577923363024
2058 0.14019671725522495
2059 0.14356074613890962
2060 0.14193629815484807
2061 0.14135002429162613
2062 0.14147898556180435
2063 0.14160735608387862
2064 0.14135191918536016
2065 0.1410001762013792
2066 0.14177587306211822
2067 0.1395933315966466
2068 0.14114967457776717
2069 0.14214362328343497
2070 0.1453202318408451
2071 0.14360598187968387
2072 0.1425344746827357
2073 0.14079322530501542
2074 0.1432179788977515
2075 0.1421569001880835
2076 0.1404191683716372
2077 0.14072069355727393
2078 0.1446099608738526
2079 0.14526693787568548
2080 0.14644976645464067
2081 0.1460802750863525
2082 0.14846075449090237
2083 0.14534022769660684
2084 0.1493641378998542
2085 0.15124744109986282
2086 0.15017445176253968
2087 0.1465916935152732
2088 0.14741723271133805
2089 0.14583449690272485
2090 0.14603636081871457
2091 0.14325274004808428
2092 0.14506937391404534
2093 0.14388634556690658
2094 0.1445723932459337
2095 0.1481218989021524
2096 0.14751317399683098
2097 0.14581144867487997
2098 0.1419370347393893
2099 0.14350202448368157
2100 0.14670482963800507
2101 0.14670840523076129
2102 0.1465622063407189
2103 0.14879341506322202
2104 0.15036521032476405
2105 0.14916697450003605
2106 0.14911027676631433
2107 0.14637940684052786
2108 0.1445459728755875
2109 0.14195542532071384
2110 0.13810763431666712
2111 0.13890548354159374
2112 0.14017258559856335
2113 0.14147214569324423
2114 0.14437301287955795
2115 0.14264963266170105
2116 0.14576420065983606
2117 0.14609753230712835
2118 0.14111999994071148
2119 0.13936371647314866
2120 0.141978796210855
2121 0.14316150178340353
2122 0.14256747630084107
2123 0.1417381963149716
2124 0.14038349846148573
2125 0.14144217812249735
2126 0.14361507454421826
2127 0.1441382475993637
2128 0.14236092343642745
2129 0.14412061519665512
2130 0.14402415138998323
2131 0.1400955836402061
2132 0.13775175545454169
2133 0.14105854690528044
2134 0.14274292821099874
2135 0.1401339967645155
2136 0.13921524580689787
2137 0.14009307470654714
2138 0.14345491957725826
2139 0.14091053186710245
2140 0.1403738192813596
2141 0.14160248924168956
2142 0.1378326069313855
2143 0.13742847898589708
2144 0.13735096894789164
2145 0.1357467702903309
2146 0.1390044270644747
2147 0.13774158615083956
2148 0.13874513260911225
2149 0.13751048015705036
2150 0.13322458118633587
2151 0.1369193087557211
2152 0.13706616227679738
2153 0.13592336921262702
2154 0.13552823527188265
2155 0.13658111271439044
2156 0.1373323647127573
2157 0.13833575081342678
2158 0.1439450096921404
2159 0.13859792606558918
2160 0.13996060690158474
2161 0.1405775174576688
2162 0.14284927622186974
2163 0.1442334977600679
2164 0.14270072232011308
2165 0.14346835509231703
2166 0.1545101955112012
2167 0.15266586881067085
2168 0.15317247397767658
2169 0.14883380908132035
2170 0.15172763566697034
2171 0.15280954152814502
2172 0.15298172334258517
2173 0.14709290861569133
2174 0.14280559122099537
2175 0.14527796208441907
2176 0.1457458391748129
2177 0.14342191412707497
2178 0.14132939214700757
2179 0.14593685062403353
2180 0.14472734086222833
2181 0.14309376912570643
2182 0.14175940099886042
2183 0.13919026890573782
2184 0.14080232297639145
2185 0.1415205709510454
2186 0.14142135343313889
2187 0.1405570616843761
2188 0.14180531893871376
2189 0.1401919167760207
2190 0.13944194092063847
2191 0.14192039704658457
2192 0.1412152046233821
2193 0.1427563572767742
2194 0.14611376179844446
2195 0.14493146854868805
2196 0.14912194149104901
2197 0.15421201708681717
2198 0.15467267563433051
2199 0.1534315451725477
2200 0.15094562364317365
2201 0.15109626346257973
2202 0.14913160407627507
2203 0.14815403643922406
2204 0.14701238832184432
2205 0.1449664359805771
2206 0.1478336893484999
2207 0.1477829524546274
2208 0.1450825564863749
2209 0.1467631682278932
2210 0.14427218358417343
2211 0.14285133946567766
2212 0.14560269715157143
2213 0.14437532188087993
2214 0.1432612710737314
2215 0.14208344282595453
2216 0.14061644520063524
2217 0.14289382856219401
2218 0.1423745148878937
2219 0.14110347421482014
2220 0.14444770775599605
2221 0.14223956342664354
2222 0.14385743984097535
2223 0.14283819241983559
2224 0.1436475954383272
2225 0.14251844363775773
2226 0.14973652908832064
2227 0.1488911797073206
2228 0.14603928233385569
2229 0.14722190056920484
2230 0.14631710429203898
2231 0.1422727180648958
2232 0.14265452681146104
2233 0.14537818156029617
2234 0.14512133975934238
2235 0.14484079223970697
2236 0.14493405111521596
2237 0.14382543821236593
2238 0.1432665705004433
2239 0.14612488919369274
2240 0.14629138088707827
2241 0.14582327821688087
2242 0.14583217041644064
2243 0.14393905344861097
2244 0.14399975427917253
2245 0.14388305147527108
2246 0.14330965310369537
2247 0.14443670538098757
2248 0.1453298463853998
2249 0.14284714097673923
2250 0.14128785462583807
2251 0.1429193731970105
2252 0.14515141995190206
2253 0.14377779976819716
2254 0.14188533991242733
2255 0.14150405350028233
2256 0.14263321241169055
2257 0.14565865052129817
2258 0.14553886818038814
2259 0.14406320304108314
2260 0.14375838205605135
2261 0.1417988790457492
2262 0.14165736020073696
2263 0.14217898649393382
2264 0.14418095710056003
2265 0.14320399488964952
2266 0.14238838368021797
2267 0.14236351710584777
2268 0.14304303701544122
2269 0.14141338088355346
2270 0.13965528027631535
2271 0.13824438586608492
2272 0.13900398643114498
2273 0.15586358694402871
2274 0.15407261152418106
2275 0.15284090399162456
2276 0.15384302430823282
2277 0.15189751887447986
2278 0.15020087126607318
2279 0.15342497763378576
2280 0.15202427897462092
2281 0.15388560885437289
2282 0.1521068953953501
2283 0.1504908868803665
2284 0.14776133618957563
2285 0.14871129055804103
2286 0.1514384224413582
2287 0.14789353231180444
2288 0.1489372827373928
2289 0.14889486382272715
2290 0.14814560040712543
2291 0.1452069469530599
2292 0.14214694618337306
2293 0.14325560139852422
2294 0.14401362544808677
2295 0.14494087582690024
2296 0.14574855821605776
2297 0.14629101685234536
2298 0.14440386681153144
2299 0.1419277684842983
2300 0.1425701868792271
2301 0.1431032859319355
2302 0.1400049262971198
2303 0.14282853606914123
2304 0.1466324973425982
2305 0.14432726636425117
2306 0.14548807443584913
2307 0.14488355608051343
2308 0.14299247823296776
2309 0.14039319600587002
2310 0.137585567795559
2311 0.13689049097596787
2312 0.13630537402062876
2313 0.13546307574000296
2314 0.13424009403842393
2315 0.1336743055694494
2316 0.13334669043837727
2317 0.1347124728878028
2318 0.13575185119983735
2319 0.13702306550631388
2320 0.13621523143550274
2321 0.1343183725628303
2322 0.1333749541240674
2323 0.13461881416419821
2324 0.13194963071387716
2325 0.13270277440823652
2326 0.12991098234305565
2327 0.12933901401683495
2328 0.12740049319557673
2329 0.12888880423091942
2330 0.12955747411891605
2331 0.13398821383337484
2332 0.13415175881642377
2333 0.14253475999824652
2334 0.14466684075587197
2335 0.1479269267236579
2336 0.1474804089470555
2337 0.14529037976299372
2338 0.14677681330473405
2339 0.14888129505781397
2340 0.15349621659458934
2341 0.15190312045164042
2342 0.14766310403359353
2343 0.14692589714776652
2344 0.14613451875434377
2345 0.147651368235225
2346 0.1468226541769575
2347 0.14326212224591414
2348 0.14189177826549387
2349 0.13809770115172068
2350 0.13566177875955582
2351 0.13605089298927497
2352 0.13694498519936543
2353 0.1341818757132233
2354 0.13414732700069615
2355 0.13531425522696855
2356 0.13758086943863523
2357 0.1381292845389726
2358 0.13990843196941755
2359 0.15142340868920096
2360 0.15017609217950711
2361 0.15015582519044587
2362 0.15288050124588706
2363 0.15194085076042801
2364 0.14980777503182402
2365 0.15100528062400143
2366 0.1509389259906136
2367 0.15008049414976146
2368 0.14942259675047137
2369 0.14998230563802722
2370 0.14963514560940744
2371 0.1494770403607149
2372 0.14644318573803836
2373 0.14522610086021842
2374 0.1489735839767875
2375 0.15246884954008058
2376 0.1517599815013939
2377 0.1500760728612185
2378 0.14837056527983908
2379 0.14721909282015352
2380 0.1479966948992603
2381 0.1493069971114331
2382 0.15144660572796467
2383 0.15021128356983726
2384 0.14978178501603423
2385 0.1471132501406439
2386 0.14520074109223197
2387 0.14010990646469634
2388 0.14198611367036143
2389 0.14389963318368112
2390 0.1462427410733132
2391 0.14344707875711576
2392 0.14147552102145128
2393 0.14134668632748637
2394 0.14209702453973516
2395 0.14100781537857018
2396 0.1376239415207478
2397 0.13823705222001428
2398 0.13921717827729066
2399 0.13768359966765356
2400 0.14452152801475388
2401 0.14578693973649856
2402 0.14521477402117236
2403 0.14394090128719553
2404 0.13969630944233905
2405 0.1397132868841449
2406 0.13962584095673197
2407 0.13951180002817304
2408 0.14206460227127782
2409 0.14344489970406216
2410 0.14564915655792046
2411 0.1458272441512968
2412 0.14294204973756902
2413 0.14325826046090992
2414 0.14497807035346336
2415 0.14544320323615825
2416 0.14731217818155487
2417 0.14632720705891789
2418 0.14806840977393218
2419 0.1515137120603558
2420 0.14930225591531723
2421 0.14552532074455615
2422 0.14265346396807607
2423 0.14530239584008256
2424 0.14740037395321787
2425 0.14365216619160884
2426 0.14472709023702546
2427 0.14532288840784197
2428 0.14494149921572416
2429 0.14561860744568297
2430 0.14350341991555024
2431 0.1432015946743309
2432 0.14451533716059503
2433 0.1442819639545987
2434 0.14416564296206621
2435 0.1441588859902691
2436 0.14290364186288756
2437 0.14430502444793442
2438 0.14281790903469616
2439 0.14398054884011172
2440 0.14171787446261605
2441 0.14329037379194343
2442 0.1451522035387371
2443 0.1414563959527505
2444 0.13936012587146396
2445 0.14208595694181117
2446 0.14090931929120534
2447 0.13714333191784425
2448 0.13769315614049618
2449 0.13752620011936115
2450 0.14014320305321057
2451 0.14045110104680159
2452 0.13838480792820543
2453 0.1370996539209493
2454 0.13789340744145584
2455 0.13790294429416544
2456 0.13843625695188422
2457 0.13942489544164757
2458 0.13725154566417594
2459 0.13723457128689104
2460 0.14311712030367923
2461 0.14116165528115815
2462 0.14114347239807712
2463 0.13838254338927986
2464 0.13635258161808184
2465 0.13793387964771806
2466 0.13984742720788673
2467 0.13821217083811124
2468 0.13859598932158376
2469 0.1393520125522443
2470 0.14165825147398367
2471 0.14031148700983573
2472 0.14133183433775232
2473 0.14228151983765475
2474 0.14023576599431972
2475 0.13804040183490165
2476 0.13556432795404477
2477 0.1347251853812851
2478 0.13464269233963946
2479 0.13585555130143814
2480 0.13879930443078148
2481 0.14112912982562067
2482 0.1455555755185385
2483 0.14451613708918987
2484 0.1417648883275899
2485 0.14442405625695404
2486 0.14330342284900918
2487 0.14224537496623077
2488 0.14562069879344114
2489 0.14541409170363256
2490 0.14746017833710232
2491 0.14458053556228145
2492 0.14288678986261305
2493 0.14264267136839048
2494 0.1443874622898133
2495 0.14807766397447866
2496 0.14619652974293962
2497 0.14181634677368105
2498 0.14039659851417868
2499 0.14083114582561787
2500 0.1414046941840351
2501 0.13838834690842333
2502 0.13855743075424404
2503 0.14170677064371678
2504 0.1435569131241373
2505 0.1440746251224993
2506 0.1423020568620728
2507 0.1379785044906944
2508 0.14022065585122198
2509 0.1381926027113112
2510 0.13688923154836108
2511 0.1379035881271828
2512 0.1410968516270103
2513 0.14320920830963094
2514 0.14627461367247735
2515 0.1462633645540318
2516 0.14383951002411613
2517 0.1398838595216206
2518 0.13813935017568452
2519 0.14506369050725623
2520 0.14562497630462937
2521 0.1426304617054393
2522 0.1450040613288102
2523 0.1448189980990664
2524 0.14466129546227835
2525 0.14464585159596308
2526 0.14372334487178776
2527 0.14212291038279698
2528 0.14450795885543494
2529 0.14231420698720637
2530 0.1387202625837185
2531 0.13941396940048856
2532 0.14151933194663815
2533 0.14517869116187118
2534 0.14483654404866717
2535 0.1429129055606248
2536 0.14114170325996775
2537 0.1407886480081287
2538 0.14094798577918474
2539 0.13862065505767343
2540 0.13737093089626262
2541 0.1402155549401584
2542 0.14335578898261866
2543 0.1428306599229951
2544 0.14395644364688212
2545 0.14378649977982116
2546 0.14373737861043281
2547 0.1419473748444861
2548 0.1397672692870509
2549 0.13904568701405032
2550 0.13689258753733669
2551 0.13929650836715252
2552 0.13645251679595546
2553 0.136126048161175
2554 0.1355507300438757
2555 0.1352913954385169
2556 0.13440054165077636
2557 0.1357257739313164
2558 0.13786854376861918
2559 0.14143459228100896
2560 0.14075105989655126
2561 0.14273709301364665
2562 0.14062483231019002
2563 0.14118386912159045
2564 0.1423833320243232
2565 0.14691149142710025
2566 0.14445778531427075
2567 0.14109483706290923
2568 0.13740715844037
2569 0.14187152799309966
2570 0.14336286440201113
2571 0.1422419022444562
2572 0.14078371264848197
2573 0.13943477754276767
2574 0.14094920710755982
2575 0.1389299341085577
2576 0.13722376597312308
2577 0.13772687827694907
2578 0.13642735122276986
2579 0.14076809738844911
2580 0.1407747178206171
2581 0.141027010285496
2582 0.14027740520564252
2583 0.1429936077802855
2584 0.14374513357366428
2585 0.14278406437771296
2586 0.1424211371231387
2587 0.14901265278056053
2588 0.1486759687178861
2589 0.1458437484246669
2590 0.14619524852116506
2591 0.14506673135470985
2592 0.14727799580793058
2593 0.14784150409371086
2594 0.1474450104326346
2595 0.14579166825625348
2596 0.14190640991341813
2597 0.14330996375154026
2598 0.14585613579336315
2599 0.14592965874776404
2600 0.1442316600713595
2601 0.1422843050092576
2602 0.14366000096173148
2603 0.14414612531814927
2604 0.1426213957085069
2605 0.14541878198509123
2606 0.15024802143804467
2607 0.15069464494674417
2608 0.14847054168482732
2609 0.15034837202638487
2610 0.14675808632144421
2611 0.1462938667872765
2612 0.14663081600122616
2613 0.1473145595239368
2614 0.14391651848376694
2615 0.1418458843179426
2616 0.14436719184647928
2617 0.14074968947944877
2618 0.144313220566313
2619 0.14369601105374144
2620 0.14391332949449462
2621 0.1446080245248959
2622 0.13962797412328293
2623 0.13894365211474036
2624 0.1378651065839571
2625 0.1390028300774016
2626 0.1363815325103925
2627 0.13942499675775108
2628 0.14290634737990385
2629 0.14473195326252655
2630 0.1457742180102218
2631 0.1470604055231645
2632 0.14663091717116541
2633 0.1455443896468208
2634 0.1438731638445609
2635 0.14351040016300856
2636 0.14302099398393076
2637 0.14180195765154338
2638 0.1419720912258933
2639 0.14124079474339873
2640 0.14033858712193364
2641 0.1421786746592253
2642 0.1454651461134192
2643 0.14479048902599545
2644 0.14314724375136373
2645 0.14726654472346018
2646 0.1471139739369891
2647 0.14364448789497097
2648 0.1405633041596998
2649 0.1397509335878422
2650 0.1412003406348464
2651 0.14401702300870156
2652 0.14679928913262846
2653 0.14737923408640055
2654 0.1442551602282461
2655 0.14048318767771154
2656 0.13833872783981288
2657 0.13823037423612944
2658 0.1367851554863656
2659 0.1362560295623247
2660 0.13820057394162155
2661 0.13787270291497114
2662 0.13458999279603187
2663 0.1319669517886474
2664 0.13376255926595637
2665 0.1327133723834739
2666 0.1351370109980928
2667 0.13842348401537186
2668 0.1387463910411952
2669 0.1400308015672408
2670 0.14369874919009587
2671 0.14283752046125275
2672 0.14435037912813253
2673 0.14826430626410925
2674 0.1444372392985107
2675 0.14451906299229397
2676 0.14977840675982176
2677 0.1477212631172449
2678 0.14808224500416314
2679 0.1470073136198395
2680 0.1461777990318424
2681 0.14431089507851777
2682 0.14138719526511828
2683 0.1397280738137579
2684 0.13815322253546858
2685 0.13636723741985926
2686 0.13591017799166652
2687 0.13562224635411335
2688 0.13720846768256156
2689 0.13753831919463988
2690 0.13856045934348568
2691 0.13828762202968536
2692 0.13812627639928762
2693 0.13659657162331912
2694 0.139513323800892
2695 0.1393166572723958
2696 0.13775765292711614
2697 0.13591812678755127
2698 0.13915502692980292
2699 0.14043908565392546
2700 0.14341884031132268
2701 0.13976129523726172
2702 0.13991092114280343
2703 0.13886603535977612
2704 0.1404297589221681
2705 0.1419740026258604
2706 0.1404947553631523
2707 0.14216729532690575
2708 0.14196433303664682
2709 0.14002023051301143
2710 0.13790895262467417
2711 0.14104287522233325
2712 0.1356446410464954
2713 0.13395396160313888
2714 0.13476165193822448
2715 0.13498334489917574
2716 0.1382705024122222
2717 0.13836072843423697
2718 0.1392323386176039
2719 0.1355381052050241
2720 0.13621877494632437
2721 0.13416871306162387
2722 0.13445627877290228
2723 0.13695693185188038
2724 0.13505445423952636
2725 0.1384004518678656
2726 0.139670401688594
2727 0.14033920306817743
2728 0.14306000386645842
2729 0.14268602146181866
2730 0.14243807387477223
2731 0.14401221566312966
2732 0.14417376929146164
2733 0.14688404780884487
2734 0.14275215460890445
2735 0.14138606244952004
2736 0.14277315486637224
2737 0.14419445409626486
2738 0.1426048920832639
2739 0.14157389816187904
2740 0.1391276013840117
2741 0.13932588773866397
2742 0.13956019948035392
2743 0.1393660053918652
2744 0.140356960473349
2745 0.13899123750140396
2746 0.14155412985691543
2747 0.13949864304491089
2748 0.13827934589768834
2749 0.1370258902917986
2750 0.1343949057528989
2751 0.13521539728667883
2752 0.1349281718804826
2753 0.1375962406821003
2754 0.13562936354520475
2755 0.1326304906801214
2756 0.13548752524219426
2757 0.13806450686838453
2758 0.13662105267035568
2759 0.13462580410946254
2760 0.13715570719518225
2761 0.13569106729159916
2762 0.13699851993915585
2763 0.13451322523531747
2764 0.1327028768459925
2765 0.13154749994277676
2766 0.13262075714587915
2767 0.1321784603505112
2768 0.13405031394142902
2769 0.13734142271738348
2770 0.13709723461921003
2771 0.13745619811941673
2772 0.13778308890756508
2773 0.13555474158373362
2774 0.1335873476527353
2775 0.13340522395332635
2776 0.13209226471269114
2777 0.13031671412662255
2778 0.12850870088823665
2779 0.1317066704877141
2780 0.133041193096154
2781 0.1341953486278472
2782 0.13255696386767785
2783 0.1311799650550487
2784 0.1321213989103379
2785 0.13361560839216788
2786 0.1341984364789803
2787 0.1330660821558904
2788 0.13587483986275237
2789 0.13421851000836646
2790 0.13906103314445456
2791 0.1345841596259419
2792 0.13444855300191735
2793 0.1373894988382193
2794 0.14139794071474665
2795 0.13978520417176776
2796 0.14092306539979363
2797 0.13869589339703425
2798 0.14074785802671408
2799 0.1389454212240198
2800 0.13875900713668632
2801 0.13778567619383067
2802 0.13863124228054044
2803 0.13812593617916485
2804 0.13805760293197972
2805 0.13771632327728578
2806 0.1392689735957364
2807 0.1397179029525858
2808 0.13728729967548325
2809 0.13628886864430195
2810 0.1358738189266308
2811 0.1345716502064035
2812 0.13604609541239432
2813 0.1376202616585084
2814 0.13844123454327478
2815 0.13645976085753822
2816 0.13338319926820622
2817 0.13311364325310968
2818 0.1350820830979304
2819 0.1332273837791404
2820 0.1325869909107555
2821 0.13207355450211783
2822 0.13059866780595916
2823 0.13469414133927468
2824 0.13751329081447045
2825 0.1377999791251819
2826 0.13720270473485
2827 0.1376013202553225
2828 0.13809683857130103
2829 0.13657844234496735
2830 0.14010550083807455
2831 0.14280317427597655
2832 0.14206115187897278
2833 0.14042866332853432
2834 0.14068120214514074
2835 0.13992365443562393
2836 0.13996057430376047
2837 0.14245447414639087
2838 0.14347636608054481
2839 0.1442740551331959
2840 0.1442089431017031
2841 0.1470542179819396
2842 0.14530621116844872
2843 0.1450841320647722
2844 0.1445861407900386
2845 0.14434683461050982
2846 0.14811109130734915
2847 0.15167621635038894
2848 0.15084715362762727
2849 0.15141692766286716
2850 0.1490114391631286
2851 0.1505924145090342
2852 0.15153699633846526
2853 0.1476359413627074
2854 0.14806893586188133
2855 0.14548318120005346
2856 0.14848998366739705
2857 0.1453681410456868
2858 0.14366762975798594
2859 0.14186226850700273
2860 0.14128012382345106
2861 0.14623935452124515
2862 0.14675408093054032
2863 0.1450255765430832
2864 0.1488420326035652
2865 0.14992199169290962
2866 0.1479713692667446
2867 0.14515504831692827
2868 0.1454566591497176
2869 0.1432638606592339
2870 0.14699754486957092
2871 0.14619709286521881
2872 0.14432737588969777
2873 0.14780402207453172
2874 0.1449706005222719
2875 0.14571601425115357
2876 0.14624063916061006
2877 0.14415847432959392
2878 0.145226016691461
2879 0.14551367317241562
2880 0.14434426088275434
2881 0.146552238397079
2882 0.14606328475380895
2883 0.15026320220147035
2884 0.15361638994021234
2885 0.1542394739181073
2886 0.15476032630714223
2887 0.15392509582143227
2888 0.15016480519623637
2889 0.15394899756536856
2890 0.15258824983977654
2891 0.1523433833695356
2892 0.1535214417615745
2893 0.15208946169369345
2894 0.15270687491553656
2895 0.14928154439500835
2896 0.14754172823523165
2897 0.14793957616413847
2898 0.14604734491281404
2899 0.14565830925976658
2900 0.14421038776524744
2901 0.1448663170625676
2902 0.14370608587472822
2903 0.14205646150776016
2904 0.14164058834434987
2905 0.14251967790831424
2906 0.1451001214066979
2907 0.14336527112840144
2908 0.14300884059415933
2909 0.14570027814519415
2910 0.14390344971011887
2911 0.14569143998853096
2912 0.14635367883651015
2913 0.1468050079948475
2914 0.14204685068787068
2915 0.13914871224755881
2916 0.13960295625622426
2917 0.14153816737021824
2918 0.13850429821567972
2919 0.13761186005375303
2920 0.13502491252155469
2921 0.13487640681741864
2922 0.1327144562859377
2923 0.13326019433072572
2924 0.1350562309050384
2925 0.13389813689802493
2926 0.13526989926470284
2927 0.13903578140949874
2928 0.13953839855148498
2929 0.13726079195816013
2930 0.1425699925131681
2931 0.14178540131811046
2932 0.14150560934570797
2933 0.14124405419135722
2934 0.13644359590385527
2935 0.13679286314643177
2936 0.13725156164404828
2937 0.1378711453935839
2938 0.14124646412086522
2939 0.14145865106658967
2940 0.13888221738407164
2941 0.13805761418642834
2942 0.1400465442112288
2943 0.1407753041420461
2944 0.14330220619148742
2945 0.1437137445745474
2946 0.14327847399749807
2947 0.13786902223621417
2948 0.13589388306076475
2949 0.13643703915299607
2950 0.1369239693071392
2951 0.136297622786696
2952 0.1336249428690093
2953 0.13133647749131477
2954 0.13383667954181633
2955 0.1358920599970967
2956 0.13578927361551676
2957 0.13873475650176784
2958 0.13783316486381333
2959 0.1371718675491468
2960 0.13986757671212457
2961 0.14184936978258464
2962 0.14484202353213227
2963 0.14462593336153626
2964 0.14624789481683312
2965 0.1446749564289189
2966 0.14343836423270137
2967 0.14347048863630502
2968 0.14254736243064112
2969 0.1435156241510055
2970 0.14251138944510294
2971 0.1428951711572737
2972 0.14573181192137574
2973 0.14724073278955616
2974 0.14616136969374416
2975 0.14499924380701898
2976 0.14540839313675868
2977 0.14571355836877145
2978 0.1439561014529072
2979 0.14541003094518207
2980 0.14654487508300565
2981 0.14252453718570132
2982 0.14732348627436692
2983 0.14444233810831786
2984 0.14361240270074915
2985 0.1455733907431666
2986 0.14409580816718673
2987 0.14589711567663613
2988 0.14699519462201116
2989 0.1492928009046297
2990 0.14947908438561985
2991 0.14906981871114938
2992 0.152535461952568
2993 0.1473392823966869
2994 0.1443727862506385
2995 0.1461198361220308
2996 0.14905813170990478
2997 0.14760968685318052
2998 0.14766580104978996
2999 0.14637202835219013
3000 0.14937573506954527
3001 0.14794570357671277
3002 0.14964659200076072
3003 0.15124111043778488
3004 0.14774002358943905
3005 0.14620953403977172
3006 0.14462791326404467
3007 0.14434548118198684
3008 0.1440188905461261
3009 0.14526585825058486
3010 0.146235070417279
3011 0.14429498027857005
3012 0.14472655038025253
3013 0.14548419189440853
3014 0.14421756361711902
3015 0.14415997232307987
3016 0.14063387333133812
3017 0.14064896749358471
3018 0.1410280672928789
3019 0.13816734625885774
3020 0.1370506388603737
3021 0.1386198433630845
3022 0.1353982119911773
3023 0.13840768001859155
3024 0.1426841058944294
3025 0.1403297332180705
3026 0.13704591219900544
3027 0.1388304983849391
3028 0.13929921882823687
3029 0.1372873499763809
3030 0.13696357590909025
3031 0.13992288544435996
3032 0.14060953558677167
3033 0.13900936664218064
3034 0.13783684093720633
3035 0.13721413361102566
3036 0.13709213388326966
3037 0.13538023131218435
3038 0.13634664979988528
3039 0.135182693607338
3040 0.13670507521038747
3041 0.13566915348713543
3042 0.13940675844739328
3043 0.13811919352403687
3044 0.13662303621463245
3045 0.13526619793378353
3046 0.1357015012628112
3047 0.136987257503832
3048 0.13896326437893328
3049 0.13536182089420692
3050 0.13550160417353396
3051 0.136440546119767
3052 0.13997201097419046
3053 0.1366570127523856
3054 0.13925731472822278
3055 0.13781536408649905
3056 0.1384200643454822
3057 0.13778612681819488
3058 0.13779940755897901
3059 0.13691729502440222
3060 0.13836095806861576
3061 0.13962600299928776
3062 0.1378251455952006
3063 0.13466980541312196
3064 0.1357454671075657
3065 0.1363264096031232
3066 0.13571715255823524
3067 0.1353092274091851
3068 0.1372986150701831
3069 0.1427583080160609
3070 0.14028775602233332
3071 0.14252391823815036
3072 0.14116445811408815


==> icml2026/data/pplx_llama/facloc.dat <==
1 0.7913928031921387
2 0.7846862256526947
3 0.7741057080030442
4 0.7614876510500909
5 0.7535210682570934
6 0.7523528605955839
7 0.7408833268515468
8 0.7404290226011455
9 0.7397667336680573
10 0.7330812902645543
11 0.7285063646492012
12 0.7254040344586952
13 0.7266476545361563
14 0.7170538240934506
15 0.7142848075269248
16 0.7152738720928359
17 0.7085864201862867
18 0.7065474083136847
19 0.7006671568850872
20 0.6927936143666682
21 0.6804231345942775
22 0.6669884628317797
23 0.6627476489182155
24 0.6575369842918969
25 0.6521470851962796
26 0.6437524116574256
27 0.659544726300704
28 0.650328314383448
29 0.6356438780542798
30 0.6298002110168267
31 0.6185513949017163
32 0.6057976349252852
33 0.5912337002806418
34 0.5775618729876775
35 0.5667706767815917
36 0.5571632599918754
37 0.5453864648421447
38 0.529954163534627
39 0.5196832254259458
40 0.5115643740947846
41 0.5114938498666111
42 0.5068088156995376
43 0.5104376658514619
44 0.5005855963869822
45 0.4944615965703665
46 0.4889566009300535
47 0.4816489850036131
48 0.47738423656390544
49 0.47692405621081385
50 0.4635645846116822
51 0.4633943229545606
52 0.4612265219953167
53 0.44997832691668044
54 0.44152922197579064
55 0.4321999826824551
56 0.42848095406257075
57 0.42543088593330647
58 0.42196388719898464
59 0.4221262128212035
60 0.40976753154915396
61 0.40814890849162777
62 0.4029153411469129
63 0.40216278060209165
64 0.4104040654653139
65 0.4107261144060338
66 0.4074883260969917
67 0.4032945214490235
68 0.40004840899528327
69 0.3971119052978271
70 0.3931848162542504
71 0.38559959120727083
72 0.3782510410592839
73 0.37728370584659743
74 0.3758708896423546
75 0.3686200763748736
76 0.3691256510585532
77 0.36761255270570387
78 0.3720522899001527
79 0.3715790252598841
80 0.36613681084329364
81 0.36051011234296393
82 0.363884372858164
83 0.355398193014822
84 0.35960806162341974
85 0.3605413325236846
86 0.3610137689953991
87 0.3558304180663182
88 0.3524064543808717
89 0.34969938304709364
90 0.35243438041228325
91 0.3439827354790414
92 0.33562659550085466
93 0.329435205415262
94 0.32646815117183914
95 0.32384654405102364
96 0.3181239353631607
97 0.3147420871568923
98 0.3276176799815778
99 0.3200724944009081
100 0.32330668787959477
101 0.3280863000822359
102 0.32980933790257216
103 0.3321275800900219
104 0.3300927004608415
105 0.3325264234596106
106 0.32790545039656277
107 0.33599586558296546
108 0.3381734484906876
109 0.34449789772712147
110 0.3401871131385829
111 0.34010291753937
112 0.3359047412162649
113 0.3330680882292057
114 0.32776156264755707
115 0.32508364795041306
116 0.3209582490777274
117 0.3140538653482765
118 0.3157210517599973
119 0.3099182041294688
120 0.3030565954870565
121 0.3007160405182764
122 0.3044693094370298
123 0.3054072757253825
124 0.30259334740249333
125 0.2935481655348064
126 0.2912878860010554
127 0.28631385585431895
128 0.2843023427197156
129 0.2823226590039269
130 0.2849519347323718
131 0.2823550905442604
132 0.2763011579802366
133 0.27708069012380226
134 0.2751580613179498
135 0.28091411328227756
136 0.27849112334172227
137 0.2725514416306046
138 0.26796747843106034
139 0.2679914140672634
140 0.2657985675905183
141 0.26346500264770106
142 0.26138336551636143
143 0.26118301831885893
144 0.2706106884766047
145 0.2683611154694937
146 0.26446785242613396
147 0.26472967604925846
148 0.2627876750242467
149 0.2604886011730214
150 0.26965039817547026
151 0.27598754031707545
152 0.2743389469079647
153 0.2712628985964483
154 0.26798140515594715
155 0.2687338844809744
156 0.27614133857552525
157 0.270881327714303
158 0.27381243353406687
159 0.27607196609962076
160 0.2770341340373882
161 0.27700730297007514
162 0.2782937508795114
163 0.27515207725525964
164 0.27693624792481425
165 0.275472690147027
166 0.2765828575031739
167 0.2729947065118058
168 0.2699623818519506
169 0.26826651531363666
170 0.26588510845218727
171 0.2646800283263442
172 0.2833429041806147
173 0.2809306022497969
174 0.2837752285873553
175 0.2832827165671284
176 0.28207383110655204
177 0.28368905980467374
178 0.28512428223263836
179 0.27826142626260175
180 0.27523129568029453
181 0.27138443784888694
182 0.27213209566750624
183 0.2725978943462238
184 0.26912636930540784
185 0.271481973303517
186 0.27287016127094055
187 0.2662410406492748
188 0.27026065303885327
189 0.2694296191394632
190 0.27181601675691947
191 0.2694728656322605
192 0.271799306605236
193 0.2684540216928508
194 0.26976617558054206
195 0.2653396551303751
196 0.2597674287402052
197 0.2623575529792981
198 0.2567294420009026
199 0.2588128013496252
200 0.2549907204286443
201 0.25569552213932756
202 0.2549953284649761
203 0.25677964295047917
204 0.25291893069534066
205 0.25027321444083955
206 0.2511537641238842
207 0.24571788638398112
208 0.24416715201346634
209 0.24824207988329433
210 0.2467359390879962
211 0.2457393336616719
212 0.24739273145700375
213 0.24193829674933742
214 0.24018465470744124
215 0.2406478970480527
216 0.24157488190226842
217 0.24774947622203608
218 0.25118853323564333
219 0.2498607457241899
220 0.24595154111637052
221 0.24771087871539632
222 0.24969816958798208
223 0.24818572928810034
224 0.2502534824338905
225 0.2561645124310868
226 0.25589679008316546
227 0.2569848834776123
228 0.25449022257058973
229 0.2577471906280144
230 0.2606175667943618
231 0.26240422966200666
232 0.2639678595255484
233 0.2625140825918916
234 0.26370115399464394
235 0.2637821613559523
236 0.2664724092611133
237 0.2643041075106078
238 0.2648316080125225
239 0.26401314628887645
240 0.2661789073893589
241 0.2656001670076694
242 0.2629568627101999
243 0.265376396532907
244 0.2626556881273275
245 0.26565820825140046
246 0.26498598324096534
247 0.25963664621266425
248 0.25874628934400706
249 0.2574545679670939
250 0.2580610696836444
251 0.25468302974380247
252 0.2513944167728173
253 0.2515598737151874
254 0.2541131588475215
255 0.25553504937794574
256 0.24887689632690044
257 0.24711738242968403
258 0.24433941287634806
259 0.24066242107306157
260 0.2551078426410637
261 0.2546517575594677
262 0.2578903071415031
263 0.2542092918454054
264 0.25818257800624755
265 0.2623479778041183
266 0.26507362852720073
267 0.2594257753809779
268 0.2558380673873862
269 0.2525229225052989
270 0.25104967381002874
271 0.2520108547101233
272 0.24904949602095608
273 0.24635270062036804
274 0.24852021476281427
275 0.2510418946205325
276 0.2505979706041885
277 0.25029165618355925
278 0.24815352922143807
279 0.24686456172581558
280 0.2491730908952598
281 0.24442059937737384
282 0.24566449353356956
283 0.2420982402198893
284 0.2432627393275543
285 0.23893332005769408
286 0.2359945179930067
287 0.23435914533532284
288 0.2327395500290092
289 0.23161184682378438
290 0.232820790057742
291 0.23506474588396853
292 0.23450037176086938
293 0.2368962049604157
294 0.23458725334292943
295 0.23605292249697116
296 0.23770301230827867
297 0.2415903659589282
298 0.23961765932385845
299 0.23998510867963485
300 0.24026170400330651
301 0.24007255757644083
302 0.24465569190497075
303 0.24816235600991435
304 0.25165526597872423
305 0.2497065874562417
306 0.250918294128098
307 0.2474499271538716
308 0.2482753568494494
309 0.24863173129595892
310 0.244997259042599
311 0.24692960029417713
312 0.24432315926767384
313 0.2525432929487556
314 0.2571705959819135
315 0.25541447841367515
316 0.2578822783521538
317 0.25657037602887084
318 0.26138300931774555
319 0.2635193577676086
320 0.2642470042052032
321 0.2607077202327992
322 0.25761564443659296
323 0.25627448740737
324 0.2542402110976252
325 0.25198588035842234
326 0.25095144148773363
327 0.2452886036286331
328 0.24183107446875365
329 0.2432638379744845
330 0.2444822614919088
331 0.2419992320714243
332 0.23975839611689875
333 0.2395533060741481
334 0.23994963637400182
335 0.24148920421071512
336 0.24171623507977424
337 0.24366693127013056
338 0.2467794128762794
339 0.2450031228518885
340 0.24193788954523818
341 0.24612749864674463
342 0.24814609214678574
343 0.24821811489774437
344 0.2525471827910571
345 0.2585936291390266
346 0.2613430443442112
347 0.26360050049748235
348 0.26008211559646915
349 0.25521116542750827
350 0.2574263580554804
351 0.256581692509122
352 0.25949462230110226
353 0.25281358338985493
354 0.2527171484612851
355 0.25310471463055273
356 0.24858506597147162
357 0.24549744943141139
358 0.24185096251391647
359 0.24069097960671731
360 0.238152056855091
361 0.2360440819759326
362 0.24133644067935556
363 0.24440777805768618
364 0.24090325689902756
365 0.24428296557001045
366 0.24149302665232214
367 0.2415984707221859
368 0.24130272601355376
369 0.24339909315981803
370 0.2433198329288811
371 0.24455650178900812
372 0.24100291903297413
373 0.23887545325291434
374 0.2399050261789466
375 0.24236786659484255
376 0.23661999221973254
377 0.23472417279779284
378 0.24555933074384365
379 0.24678630467858403
380 0.24444914016073785
381 0.24267205136667944
382 0.23908507708595328
383 0.2398389805902791
384 0.23977023329285552
385 0.23677775829387698
386 0.23253401728886064
387 0.23837149690763082
388 0.23731318310954505
389 0.23957185622505844
390 0.23773147919582577
391 0.23619136445648
392 0.2344690969550001
393 0.23204379179746396
394 0.2390566071749075
395 0.2383674562764475
396 0.23646635092428114
397 0.23372739354190933
398 0.23476733982042408
399 0.23213125216492358
400 0.23139427853401015
401 0.2323558382938103
402 0.23658735627679195
403 0.23686786360813528
404 0.25851603925770533
405 0.25523444039117704
406 0.2467573957665987
407 0.2531317988357747
408 0.25261880332128445
409 0.2448518890788815
410 0.24533547925806
411 0.2428053033458229
412 0.24042345691684214
413 0.2375474611726105
414 0.24339454231918153
415 0.23743219546908406
416 0.23648291563183907
417 0.23857617737523476
418 0.23980494464938426
419 0.2406792458191924
420 0.23769394454020973
421 0.23538759109370755
422 0.2399153121440963
423 0.23945334179365838
424 0.2388240273877758
425 0.2402699270324211
426 0.23855380074467963
427 0.24075823893803394
428 0.24256241205922996
429 0.23682860329978678
430 0.2364893537333579
431 0.2416190637562547
432 0.24377478957896298
433 0.24195996791772426
434 0.2418296146749173
435 0.24792687967646548
436 0.2470741141607919
437 0.24373892564510333
438 0.2449418391490134
439 0.249178512606396
440 0.24795910004977026
441 0.2426197807568637
442 0.24334253942176648
443 0.24554093547348632
444 0.24118250341133285
445 0.2472703313611389
446 0.2535528113647498
447 0.26174247892536495
448 0.26240475146625436
449 0.267487369495517
450 0.26462180839587984
451 0.2559435077900565
452 0.26056135073854414
453 0.2608193818529298
454 0.2593201500594482
455 0.2585833164232849
456 0.2568385027806055
457 0.2517595654392324
458 0.2495343386230542
459 0.24402115783968634
460 0.24368811883222222
461 0.24313611004672492
462 0.24521305156280437
463 0.24315660589215016
464 0.2462065374250131
465 0.2504866142924056
466 0.24895419208902944
467 0.24234661038546707
468 0.2439925126060451
469 0.24245843158584282
470 0.2381629171945582
471 0.23812118378084274
472 0.24676331168533597
473 0.24612940209616332
474 0.24633526674666206
475 0.2470334399201709
476 0.24536080316825848
477 0.2410803808819426
478 0.23731313860873937
479 0.24448466941530014
480 0.24689008872045135
481 0.24754704606830824
482 0.2438495702055074
483 0.24796148358347808
484 0.24525501029398555
485 0.24301816698944434
486 0.23931712368460772
487 0.24372396581768047
488 0.23418293637096033
489 0.2339412591641469
490 0.23154397652614028
491 0.22868750255764644
492 0.2301152729522686
493 0.22614219339473554
494 0.22448323266312636
495 0.22495075848643623
496 0.22530275094757654
497 0.22298700220808546
498 0.22050104088269318
499 0.22108715665354708
500 0.21766971849215966
501 0.21581257852446684
502 0.218934505932316
503 0.21809730358670787
504 0.22026324952617857
505 0.22161251620926475
506 0.2237748979015173
507 0.22570960627344444
508 0.2349712154836702
509 0.2351328433964772
510 0.2326149017883053
511 0.22920185815745986
512 0.23275810323465823
513 0.233501294335505
514 0.23505256391833482
515 0.23631204501334063
516 0.23827041985580236
517 0.2329773855387173
518 0.23975372780969756
519 0.2378760409618409
520 0.2349417730210714
521 0.23029489434109562
522 0.22748871698689252
523 0.23230090488235763
524 0.2351690716973598
525 0.23627920634433525
526 0.24078708905176727
527 0.23869088159379132
528 0.2403445440504858
529 0.23518224638467214
530 0.23777650071768627
531 0.2336049760006845
532 0.23798941534367024
533 0.23596053983217616
534 0.23131352959972148
535 0.2308458563587206
536 0.2330483713955704
537 0.23164798342088078
538 0.23375976255147948
539 0.23286390308090413
540 0.2286335856039676
541 0.2277197879838365
542 0.22929013451523345
543 0.22870018345642174
544 0.23064462777252273
545 0.2268826657796676
546 0.2297237182496287
547 0.2279198793922333
548 0.22508787766287935
549 0.2295799492763598
550 0.2275012036234545
551 0.22984360457096165
552 0.23352124214738906
553 0.2323760621598688
554 0.233631715135395
555 0.23180587734873842
556 0.2308887301036336
557 0.22818547709124845
558 0.22989010712508168
559 0.22922636033001964
560 0.22299671883198702
561 0.221924658550141
562 0.2196307592987875
563 0.2184085545003289
564 0.22114774558483427
565 0.21919019347613036
566 0.2186511247711031
567 0.21718535030096606
568 0.22582857493349762
569 0.22521526530792282
570 0.2277242146320042
571 0.22707644722344553
572 0.23088838119639823
573 0.2495499651968527
574 0.24796641480982734
575 0.24706413101011904
576 0.24839910046030036
577 0.25129977025779143
578 0.2494106649594789
579 0.24489413135385085
580 0.24263206660570713
581 0.2425895530565561
582 0.2417318983600123
583 0.2438991693012938
584 0.23569889909205066
585 0.23447699290076401
586 0.23337864078485526
587 0.23026113090577924
588 0.23124438265856984
589 0.23046355312970473
590 0.2276797044209289
591 0.22581075858458707
592 0.22224973050998
593 0.21774637319069817
594 0.21553450033743723
595 0.21237205152821131
596 0.2133317263583385
597 0.21471864327729134
598 0.21694452772981276
599 0.21718811878961042
600 0.21414911648096188
601 0.21111091137345026
602 0.20584727073087147
603 0.2073900855574654
604 0.20653031232896268
605 0.2127251383329286
606 0.20923570603116043
607 0.21321381756648738
608 0.2156905915944456
609 0.21855424522835126
610 0.22298808407316903
611 0.2269542382198301
612 0.22256284052470868
613 0.22523962045615503
614 0.22618625388955108
615 0.22427716099990935
616 0.22023359457051933
617 0.22122358995136185
618 0.22457762107959298
619 0.23170606385807013
620 0.2419043221277578
621 0.2388376717152521
622 0.2389443717344694
623 0.2383264960596644
624 0.23899806693938525
625 0.23677301248085933
626 0.2411234632745901
627 0.23988825132985586
628 0.24809680626278824
629 0.248110005964211
630 0.240085634329353
631 0.23978878057459077
632 0.2372363701146163
633 0.2361082027567611
634 0.2316727137756216
635 0.23381633724497564
636 0.2397668793713463
637 0.23442827179271694
638 0.23009708834503934
639 0.2292816979838745
640 0.22889316467821624
641 0.22517591466051365
642 0.22493335529752395
643 0.23072862855721554
644 0.23141763119812944
645 0.2281531811557663
646 0.22399181313536637
647 0.2280796425392217
648 0.22749779732674238
649 0.23081099490806353
650 0.2313940033359965
651 0.23326717064174773
652 0.2328210539703914
653 0.23579706255364552
654 0.23543561849386813
655 0.23657272326998105
656 0.2365708595638173
657 0.2335395228378204
658 0.2306767742197717
659 0.22800986233601017
660 0.2238660970024679
661 0.2187768565439356
662 0.21865548016040082
663 0.21971233923502465
664 0.2133651605779025
665 0.21197268648750422
666 0.21583185151642717
667 0.21513584007703804
668 0.2110213704396803
669 0.21230202324594727
670 0.21305237776701752
671 0.21351588129995858
672 0.21503185951708492
673 0.21520723155735794
674 0.21379953549741684
675 0.2164331593493132
676 0.21750031575973405
677 0.21862020938469984
678 0.22096047862357515
679 0.22584508118617494
680 0.22846110693443977
681 0.22900536684837192
682 0.2279051708756052
683 0.22696522333426736
684 0.2241416688996863
685 0.22188267703994916
686 0.2231793024791313
687 0.22643872964260275
688 0.22769920409808125
689 0.22714600605746715
690 0.2292002601293976
691 0.22993921156539812
692 0.2296465776784506
693 0.2299041964790183
694 0.23335927887388686
695 0.23062563684846718
696 0.24016493034898423
697 0.2417050165463017
698 0.24501925669865549
699 0.24539171722015807
700 0.2444351261837578
701 0.24449670129865075
702 0.2468259079502493
703 0.25026944666324286
704 0.24762915124790277
705 0.2551411439504898
706 0.2577388450080165
707 0.2532848967230924
708 0.25698288855999185
709 0.25660686711713204
710 0.260740712466042
711 0.2588181512196667
712 0.2555287510132617
713 0.25418341576836945
714 0.2570943512301067
715 0.2558493236703056
716 0.2561210530998449
717 0.2584164772631652
718 0.25694061227458065
719 0.25522974647120245
720 0.25326850578518756
721 0.25176453499792856
722 0.2488346821856395
723 0.24872818977760336
724 0.24789702943975087
725 0.24316533701432666
726 0.23954388913642993
727 0.2378527231556025
728 0.2319363421984178
729 0.2333472997058328
730 0.2346111592747774
731 0.23030100081247148
732 0.2289264483500903
733 0.22529392837727533
734 0.22937970220367132
735 0.22511938386547584
736 0.2209146664147498
737 0.21822503318830624
738 0.21548815766374138
739 0.2147258210128534
740 0.21434080045932427
741 0.21459335483474043
742 0.22019451019790032
743 0.21890167436861627
744 0.21487365402457387
745 0.2170435852200741
746 0.21641097215333174
747 0.21780006063746146
748 0.22830923175305187
749 0.23226985134622508
750 0.23117348073072183
751 0.22959771172535673
752 0.2323106385737561
753 0.2302023655894312
754 0.2309274423172694
755 0.231257352058645
756 0.23086819454242818
757 0.2343965268511477
758 0.2372020598988744
759 0.2314769879049968
760 0.22969334319832127
761 0.2283106401169497
762 0.22947384309210167
763 0.22742244653199123
764 0.23548251437211637
765 0.2337766353523547
766 0.23488374777756466
767 0.23268923665394486
768 0.22956144069412443
769 0.23116514016490364
770 0.22936954286069736
771 0.22572159635756373
772 0.2231991964674052
773 0.22062345249319582
774 0.22509604009566764
775 0.2236086903146928
776 0.22675795359599818
777 0.22804942431916203
778 0.2311958495038993
779 0.2281201741032225
780 0.22072590538255174
781 0.22474490238778413
782 0.22256549716191848
783 0.2201025294083121
784 0.21725599379698302
785 0.21758650909089924
786 0.21980781111321343
787 0.2198768802273407
788 0.21953046302093276
789 0.21537458729827294
790 0.21763476728275916
791 0.21611068843789846
792 0.21590277432490543
793 0.21389759670873723
794 0.21342254511577108
795 0.21586275546606382
796 0.21748258872797488
797 0.221184499895308
798 0.2159665386400225
799 0.21328974758281727
800 0.2179122417690851
801 0.22189844395421426
802 0.22215396683546138
803 0.2250762509208819
804 0.22408600392060588
805 0.22903045781359474
806 0.22787958772097888
807 0.2277003889481562
808 0.22767532156708875
809 0.23391302484395837
810 0.231916747016812
811 0.23234140413085042
812 0.23050986710559804
813 0.22548965498839152
814 0.22579037146300973
815 0.23520897325751994
816 0.229723915429811
817 0.22361451384893088
818 0.22560173568848696
819 0.22767252145162759
820 0.2252719752605397
821 0.22950110011836633
822 0.232126896144814
823 0.23085392674374583
824 0.22610198551924232
825 0.23098309720615628
826 0.2308311332916625
827 0.2336049738218255
828 0.23349655533044342
829 0.23717981455512765
830 0.2371686566870325
831 0.23602515777953684
832 0.23019619275040823
833 0.23403964777804076
834 0.23481635755315416
835 0.23551858072890336
836 0.23632468973469878
837 0.24258547599499355
838 0.24072399951861737
839 0.238881044547377
840 0.2352342646961969
841 0.23272417858054298
842 0.23536817617544586
843 0.23556592363711348
844 0.23276267914708987
845 0.22750370325508595
846 0.22653770108696414
847 0.22457265251585776
848 0.21949621641971706
849 0.2225083315760318
850 0.22243725100670073
851 0.22625214016002845
852 0.23040989776458531
853 0.2283844060302334
854 0.23695766686802122
855 0.2428640046066494
856 0.23599228426931362
857 0.24059468953417
858 0.23926924868172042
859 0.23515702668201
860 0.23822880134020213
861 0.23944850574464172
862 0.23543127009746942
863 0.23366203870902222
864 0.22954495817300466
865 0.2374782717514943
866 0.2380308320780615
867 0.23353660350978556
868 0.23621341507977411
869 0.23944177259218247
870 0.23773403193841772
871 0.236303665276978
872 0.2314063099354031
873 0.22740973716940185
874 0.2285627515849385
875 0.23052209094794812
876 0.23560208507447444
877 0.23394777561487856
878 0.23160122798617575
879 0.2290557917958727
880 0.2290252012317983
881 0.23540058395018645
882 0.2322553604312283
883 0.2275146761060544
884 0.22827367799169912
885 0.22568893268722678
886 0.22549326272325265
887 0.22215126351877942
888 0.22276205178825464
889 0.2276539715235985
890 0.2240472193454704
891 0.23208514057651175
892 0.231357552436486
893 0.23448260530307452
894 0.23662215385861304
895 0.2365909866752664
896 0.23324901332817433
897 0.23382861289705598
898 0.22919411247961904
899 0.22839660751217472
900 0.23027180112058404
901 0.22544174769509867
902 0.2233641062288496
903 0.2216307786800575
904 0.22130238274020958
905 0.22480006151750395
906 0.22657575577516595
907 0.22986972066777264
908 0.23020741998866778
909 0.22617564046128613
910 0.22845606157550832
911 0.2253702802899744
912 0.23049923093109723
913 0.2293105615167862
914 0.2289929100563269
915 0.22910082119913172
916 0.22497250835488386
917 0.2221474278008057
918 0.2170003409417075
919 0.2155621652512195
920 0.2168636490143933
921 0.22238892041780933
922 0.22252463152830348
923 0.21553402707717909
924 0.21739148109324657
925 0.21661549516768352
926 0.21784265376553918
927 0.21784970644795285
928 0.22467648521378683
929 0.22697039725168094
930 0.2287574286620338
931 0.23095333057885045
932 0.22939306478123075
933 0.22795065027851052
934 0.2296801130388217
935 0.2309373695028457
936 0.23380549952739177
937 0.22909164016265005
938 0.2262195997072905
939 0.21981096738281694
940 0.2187396047148363
941 0.21699350097476747
942 0.2168190212729511
943 0.21486638322618046
944 0.21369098873567377
945 0.21324741171269235
946 0.21424490505279856
947 0.21665489191253562
948 0.21562554998194797
949 0.21365465280111692
950 0.21416853269960937
951 0.20859869630062394
952 0.2114401249074085
953 0.21506093782035798
954 0.2187529639170911
955 0.21628842375573631
956 0.2148187096884589
957 0.21218016171193785
958 0.20819151482346654
959 0.21100543363120855
960 0.2166190393855575
961 0.21618861389968425
962 0.21952479868662625
963 0.21782143225847725
964 0.21545369604747633
965 0.21451087754536696
966 0.21130214895220722
967 0.22239527194570416
968 0.2205803268152855
969 0.22151235100612482
970 0.22019082477973795
971 0.22185461972314324
972 0.22472201514981574
973 0.22194521780677784
974 0.22008133520962134
975 0.21834434649599793
976 0.22089601678776627
977 0.22612393906528847
978 0.23057196746005204
979 0.22865525075555074
980 0.22582603563749995
981 0.22248566511169857
982 0.21811966326441573
983 0.2187939351195652
984 0.21513602424215306
985 0.2190762217809352
986 0.22165857606854372
987 0.22425268757694664
988 0.2273923337610397
989 0.22499667228625714
990 0.2246637653234586
991 0.22212605276015268
992 0.22431792108690918
993 0.22233276625105303
994 0.2246194695797136
995 0.22484792012273408
996 0.2269863582101387
997 0.22771564392270943
998 0.2283830100419131
999 0.2264885235537893
1000 0.22633276987461506
1001 0.2279902661596679
1002 0.22683605534627527
1003 0.22817012354249797
1004 0.22380015418989993
1005 0.2212383806651551
1006 0.22351794331780542
1007 0.22637649973790172
1008 0.2291744107058077
1009 0.22936767226908467
1010 0.23108485239553925
1011 0.22879637984462212
1012 0.23309513069415955
1013 0.23630082133911434
1014 0.23202368489058955
1015 0.23933344964223036
1016 0.24185586468014356
1017 0.23735475983291776
1018 0.2330143104142241
1019 0.22678487302180758
1020 0.23079576314672798
1021 0.22514824170933637
1022 0.23299030154108827
1023 0.23164041360461554
1024 0.23048606682041742
1025 0.23224467934566254
1026 0.23096800656376046
1027 0.22580023984245445
1028 0.22427211445687997
1029 0.2266362688730847
1030 0.22635599509990434
1031 0.22551072570189437
1032 0.2259987765476519
1033 0.22218789672184716
1034 0.22563889338370025
1035 0.22645615381415957
1036 0.221333961270001
1037 0.21627995125807503
1038 0.21428467856964928
1039 0.21733797216822026
1040 0.21682488433488595
1041 0.21978922646017424
1042 0.2227022540042241
1043 0.22069117797637938
1044 0.2219927791347351
1045 0.2222768083444458
1046 0.22467261390965182
1047 0.2222157702185005
1048 0.22017470467125982
1049 0.21656227679284462
1050 0.2170243075898175
1051 0.2276539395520882
1052 0.2257291397693571
1053 0.22696893405105026
1054 0.22744842759834544
1055 0.22957293741762771
1056 0.23062569397264837
1057 0.22987427262283075
1058 0.22820058120325246
1059 0.22532226282091472
1060 0.22486972484944642
1061 0.2201609254535292
1062 0.2146096981158484
1063 0.20763735979115627
1064 0.20516070880874093
1065 0.20799127362713898
1066 0.20712310650240498
1067 0.20899058501384662
1068 0.20613816786225445
1069 0.20963975854291741
1070 0.2070663696608623
1071 0.20275591398015738
1072 0.2001329086846273
1073 0.2001764645540262
1074 0.20402524206312403
1075 0.2066612258548013
1076 0.2033382071549718
1077 0.20239826263442856
1078 0.19788825262893936
1079 0.1972266979453835
1080 0.20968254036645947
1081 0.208707250299521
1082 0.21736806077581738
1083 0.21724370517869676
1084 0.21469850598460333
1085 0.21423596524017363
1086 0.21119986816779354
1087 0.21319294581892115
1088 0.21516131708099268
1089 0.21648258431917866
1090 0.22203746256977117
1091 0.22517206505909382
1092 0.2265892228720321
1093 0.22412953536847835
1094 0.21847723210876827
1095 0.21929893450461904
1096 0.22237168750038516
1097 0.22175478041950558
1098 0.2199120172928306
1099 0.21868590406213992
1100 0.21621252201469057
1101 0.21307413073603496
1102 0.2167842920919435
1103 0.2165742981106201
1104 0.21012583234937424
1105 0.21298355781166048
1106 0.21102999678070805
1107 0.2132707732690763
1108 0.20823255459428355
1109 0.205262404203062
1110 0.20546758161751455
1111 0.20876777756304765
1112 0.2164539538749268
1113 0.2165939414138982
1114 0.21558043989259507
1115 0.21809721260713194
1116 0.227037068630278
1117 0.22407661952825178
1118 0.2213966272317033
1119 0.22645304400110194
1120 0.22606883464798883
1121 0.2245929570664068
1122 0.22928320154569448
1123 0.2302981789561084
1124 0.23518815418946484
1125 0.23490886045278078
1126 0.23276901530725627
1127 0.23105728883298818
1128 0.2311451219804816
1129 0.2283910140354394
1130 0.2264780960940384
1131 0.22344651482669087
1132 0.22269961382896516
1133 0.22438669782236945
1134 0.224757134151659
1135 0.22064136794108294
1136 0.2231708973428441
1137 0.22404234347768126
1138 0.2269209808530882
1139 0.229502187945468
1140 0.23013834665240895
1141 0.2244091779889648
1142 0.22014720895010095
1143 0.2197356536220121
1144 0.21989561595594356
1145 0.21593338380523447
1146 0.2212355446541422
1147 0.21827507719911157
1148 0.218721102525446
1149 0.21704562233357416
1150 0.21583373600067607
1151 0.21438011604984325
1152 0.21666375617778053
1153 0.21655970800455587
1154 0.21204559494736352
1155 0.21682211002423668
1156 0.21175576663655912
1157 0.21117906346895882
1158 0.21343231119196346
1159 0.20987202898395715
1160 0.21349004813193673
1161 0.2100620589389747
1162 0.20820407316693776
1163 0.20585008632191223
1164 0.20549475107534113
1165 0.20748705226728364
1166 0.2063202252258275
1167 0.20799374791408307
1168 0.2057222832360094
1169 0.2094272219346367
1170 0.20824731974658992
1171 0.20995208849481606
1172 0.21425793674563048
1173 0.21177603996075403
1174 0.21016153570661436
1175 0.20621886888131044
1176 0.20368563865707404
1177 0.20471002222674567
1178 0.20234882141569982
1179 0.20264347915726658
1180 0.19863849155495544
1181 0.19752685522189717
1182 0.2001703854961781
1183 0.19957060902389184
1184 0.19899465551142956
1185 0.19905505696086645
1186 0.1998863990826776
1187 0.1966588415852222
1188 0.1958630220429033
1189 0.1939094188513693
1190 0.19139847809395225
1191 0.1922541527836415
1192 0.1945481451352441
1193 0.19522276836633717
1194 0.19114920632243187
1195 0.19203987839400796
1196 0.19008840134066368
1197 0.19187439540316487
1198 0.1959127952989026
1199 0.195166209668167
1200 0.19964733361921988
1201 0.19946858709802284
1202 0.19756673359051397
1203 0.19569020196653947
1204 0.19470561496786068
1205 0.19849653499458841
1206 0.20124711654008579
1207 0.20130709464628532
1208 0.19998140324901673
1209 0.20019221475497903
1210 0.20801505599119685
1211 0.2061101748379924
1212 0.20689189468319938
1213 0.20478006334151977
1214 0.20502503184419413
1215 0.20469209672160335
1216 0.20417050827575373
1217 0.20100009419649226
1218 0.19795582423921868
1219 0.19497523364707628
1220 0.1978917508478594
1221 0.19631102435192158
1222 0.20035762267470977
1223 0.20242591360653003
1224 0.20491748296717904
1225 0.20566516140252444
1226 0.20541015135482038
1227 0.21238464594395534
1228 0.21741362941722492
1229 0.21974055051023145
1230 0.22406574558509332
1231 0.2267899674590791
1232 0.2252427261247961
1233 0.22325696687472418
1234 0.22073254412924548
1235 0.2240791299329576
1236 0.22666344747421535
1237 0.2288736466063028
1238 0.22989252628323129
1239 0.2247790299782457
1240 0.21883342441284376
1241 0.22116931178894983
1242 0.2228779962545098
1243 0.21634608544875336
1244 0.21727915440174178
1245 0.22096630186592553
1246 0.22329783961851907
1247 0.22344191097330612
1248 0.21965384384791461
1249 0.21644249171734223
1250 0.22176235864210458
1251 0.21743005022092163
1252 0.21615347717419414
1253 0.21720296699597075
1254 0.21833953611964257
1255 0.21578123885018474
1256 0.21544683621188562
1257 0.21369176339382437
1258 0.22050036696739056
1259 0.2221079561842715
1260 0.22267389539479335
1261 0.22918477276205232
1262 0.23163895266567958
1263 0.22816482297165955
1264 0.22603220443353442
1265 0.22429589510344317
1266 0.22592632544382973
1267 0.2244951820881179
1268 0.22250459162989358
1269 0.22189951749383602
1270 0.22018168102269645
1271 0.21755776462464282
1272 0.21405990711607412
1273 0.21265656165860186
1274 0.2157743356756755
1275 0.2173274024247278
1276 0.21519797717802075
1277 0.21293383844440295
1278 0.20725856728325887
1279 0.2054932833341116
1280 0.20962485110408255
1281 0.20445512624662687
1282 0.20441821121050333
1283 0.20027145656532122
1284 0.1988423935704178
1285 0.1989464198469591
1286 0.20127877309198428
1287 0.20632384462006612
1288 0.20845008113546126
1289 0.21264486210253497
1290 0.21040232804453368
1291 0.20968315148683783
1292 0.2085527879983103
1293 0.20846917953997096
1294 0.20819935107448018
1295 0.20847721014218018
1296 0.2100613485020085
1297 0.21721541913524425
1298 0.21381193428196152
1299 0.2175628754105357
1300 0.21444938593562135
1301 0.216069093466899
1302 0.21549158792594184
1303 0.21271779985039632
1304 0.21807119712957027
1305 0.21381504356022135
1306 0.21019355373819582
1307 0.21213618293917103
1308 0.2081160668329828
1309 0.20547670338717994
1310 0.20889857006819157
1311 0.20868282550052802
1312 0.21236040175088644
1313 0.21066779029484153
1314 0.20948472439153995
1315 0.206149463226533
1316 0.20623151901674516
1317 0.20247517922501784
1318 0.2032666674165221
1319 0.20383316018357506
1320 0.21108182434595793
1321 0.20830611435494278
1322 0.20558491839100232
1323 0.20508194708641747
1324 0.2050919629080568
1325 0.20729447873921464
1326 0.2064935249610955
1327 0.20607065551199447
1328 0.20905859225438175
1329 0.2061665933142257
1330 0.20300376243682078
1331 0.20195110881887113
1332 0.1971156469991407
1333 0.20009431886767756
1334 0.19977311326350639
1335 0.2016054663057852
1336 0.21520574745497661
1337 0.21774122438098395
1338 0.21357952047525708
1339 0.20865332325523078
1340 0.2104244760295002
1341 0.21461424514236288
1342 0.21358717189355705
1343 0.21275109534970535
1344 0.21124314652840748
1345 0.21279966134095601
1346 0.21166144280074012
1347 0.2070207280078945
1348 0.20772576470608273
1349 0.20891034578771675
1350 0.2090953213765438
1351 0.20747909749694607
1352 0.20588327770067402
1353 0.20646880857318475
1354 0.2104861822024271
1355 0.20792641815202997
1356 0.20815059015146703
1357 0.20604666592769455
1358 0.20299314876281588
1359 0.20228392559185657
1360 0.20384738008286088
1361 0.20491417193507133
1362 0.2063246766694931
1363 0.2035834342213167
1364 0.20293993949637054
1365 0.19954745352040446
1366 0.19603265863452002
1367 0.1967426884930758
1368 0.20374253828180688
1369 0.21235627328323894
1370 0.20950577314169025
1371 0.21388801624301806
1372 0.21133350899747375
1373 0.2093029728913131
1374 0.21336456937049234
1375 0.2158333209376431
1376 0.21359845225997834
1377 0.20944273821998896
1378 0.21008550094803508
1379 0.21138533026492895
1380 0.21007897618874583
1381 0.21311703917501573
1382 0.21840987441347426
1383 0.22088002119129646
1384 0.22371342438756597
1385 0.22843272976546738
1386 0.23262099765958716
1387 0.23863334962626392
1388 0.23942507364362564
1389 0.2342951943696447
1390 0.23730537148304948
1391 0.23638641552914533
1392 0.23128713712205903
1393 0.23461556623974816
1394 0.23911686710059085
1395 0.23664650891607497
1396 0.2304824075792923
1397 0.23226903662336124
1398 0.2306256155841254
1399 0.2250516066556605
1400 0.22947218265582017
1401 0.22520095479293667
1402 0.22606175427261596
1403 0.22090121464094764
1404 0.2204567598357312
1405 0.22042571518312504
1406 0.21698953223369072
1407 0.2180758820069571
1408 0.21520120257968364
1409 0.21381722409875384
1410 0.20705077516452544
1411 0.207152683741594
1412 0.20407783020145712
1413 0.20343747462576942
1414 0.20298290901553318
1415 0.20844813275192697
1416 0.20571365733016597
1417 0.20883545976044893
1418 0.21224437684859776
1419 0.21510152099471638
1420 0.22728534410543458
1421 0.2281497928811361
1422 0.22708639621555057
1423 0.2256584684832625
1424 0.22645154781196108
1425 0.22497868407118551
1426 0.22483472408367605
1427 0.22138690395516228
1428 0.21528156200077003
1429 0.21408909349762678
1430 0.2120179813127811
1431 0.21320221254418154
1432 0.21435151334872715
1433 0.2191766336822886
1434 0.21905483918765592
1435 0.21841084913056558
1436 0.223821174701823
1437 0.22373411947557917
1438 0.22147657925548786
1439 0.2288732211708662
1440 0.2263711733448181
1441 0.2277071216250366
1442 0.2325385336767053
1443 0.23484079462502142
1444 0.23105920632672675
1445 0.22711045545332761
1446 0.2266700729905945
1447 0.22919673012310704
1448 0.22949421662045516
1449 0.23309006027537285
1450 0.23520430683038562
1451 0.23380253695495662
1452 0.23083631381137137
1453 0.23560357258984116
1454 0.2340183034503639
1455 0.2324760340122146
1456 0.23370564721236492
1457 0.23220979936906574
1458 0.23024331719865393
1459 0.22827280334702127
1460 0.23010000382725293
1461 0.2273125168221941
1462 0.22349764554540075
1463 0.22186599953925393
1464 0.21677238748034044
1465 0.21483363514149373
1466 0.21682654295865464
1467 0.22197587020251544
1468 0.21884623819935375
1469 0.21430260528041173
1470 0.2110086672506921
1471 0.209048863619762
1472 0.21056338820177078
1473 0.20724953716979408
1474 0.21014714097368106
1475 0.2109728919451301
1476 0.21027354749901875
1477 0.21163414734182168
1478 0.20887104854801963
1479 0.2061674641295046
1480 0.20604222536597586
1481 0.208982753937071
1482 0.21251230375584254
1483 0.21637387517049572
1484 0.21521667936105723
1485 0.21812353550189015
1486 0.21354293393009852
1487 0.21506728440744238
1488 0.2137594971974721
1489 0.21309778725385936
1490 0.213618543463471
1491 0.2133779347397588
1492 0.21196777407446823
1493 0.2131733338605105
1494 0.21432330077028922
1495 0.21779334126535047
1496 0.21720472048481992
1497 0.21962098840559147
1498 0.22074967083649
1499 0.22060507199748897
1500 0.22014867211804875
1501 0.22357171725117644
1502 0.22526274875596297
1503 0.22574319621141373
1504 0.22216758740141052
1505 0.22472804885084086
1506 0.22453047872461068
1507 0.22700778878519406
1508 0.22229824426880007
1509 0.21874633994499318
1510 0.2213363310706568
1511 0.22829339155661635
1512 0.23026265277660704
1513 0.22831385947045818
1514 0.2234302099058968
1515 0.2232584090986796
1516 0.22361632275214327
1517 0.22093144286540628
1518 0.22010670806945098
1519 0.21569711303097663
1520 0.21699776502295726
1521 0.21469782965044137
1522 0.21684523531788552
1523 0.21644865967923968
1524 0.21590611187900216
1525 0.2183520556833009
1526 0.21810916316619458
1527 0.2137877457032586
1528 0.21505234801977738
1529 0.21575012651869532
1530 0.2191271023254592
1531 0.21749801066228736
1532 0.21544367337264708
1533 0.21485643026862825
1534 0.21830062810451645
1535 0.21971716949824266
1536 0.21265718164578473
1537 0.21601151367308552
1538 0.2148170853282379
1539 0.2113860593401224
1540 0.2063448321368841
1541 0.20467248185395132
1542 0.20339482835458753
1543 0.2024971110659275
1544 0.20185266104675237
1545 0.20483405143621777
1546 0.20003451034966008
1547 0.2008797954816481
1548 0.19640478771616765
1549 0.19700625492653026
1550 0.19761623251605726
1551 0.19731848515422967
1552 0.19750480124966946
1553 0.20129538568511587
1554 0.2012986540137677
1555 0.2011278509502663
1556 0.20051688010141736
1557 0.204171550762464
1558 0.20184572561843042
1559 0.20139008633133335
1560 0.20638978366705682
1561 0.20710138873445608
1562 0.20585770961213962
1563 0.2078720842889147
1564 0.20465740696411105
1565 0.20182297798234916
1566 0.2012527108690622
1567 0.2033333111257687
1568 0.19860068217974913
1569 0.1988715492730917
1570 0.19615372983028723
1571 0.19788137645194145
1572 0.20057352695467365
1573 0.20617114585878515
1574 0.20924557222940385
1575 0.2105048445524382
1576 0.2098341448004491
1577 0.2082302537168962
1578 0.21076357066088042
1579 0.20787964939582157
1580 0.21188543152369088
1581 0.20974377612671577
1582 0.2093180133736252
1583 0.20632236127580278
1584 0.21198824874632127
1585 0.21085856555765184
1586 0.2127840477126716
1587 0.2134316838888417
1588 0.21092249844444605
1589 0.21254121715402138
1590 0.21260921914496003
1591 0.2133217030088721
1592 0.21043159425144956
1593 0.209693962572982
1594 0.20918342850116203
1595 0.2104613546863852
1596 0.2058969808520965
1597 0.2045868312926971
1598 0.20429497441159636
1599 0.20711402726626651
1600 0.20665244280507797
1601 0.20499285774717302
1602 0.2080881927963159
1603 0.21317858110869484
1604 0.21261430630985997
1605 0.21460656836543177
1606 0.21168341351968373
1607 0.21344129246552876
1608 0.21539406331253133
1609 0.21186132447605208
1610 0.21374488070623465
1611 0.21332322235420098
1612 0.2120547638134487
1613 0.21348601691093988
1614 0.21104658048302186
1615 0.209827854343804
1616 0.2094606317060163
1617 0.20694030436667535
1618 0.2066985989760703
1619 0.20322666691106672
1620 0.20484816544975742
1621 0.20693655175321612
1622 0.2064094635458587
1623 0.20274639957652676
1624 0.2005463063732343
1625 0.19624195724864815
1626 0.19239588287597909
1627 0.19583051985912933
1628 0.19519984203350618
1629 0.19241190383826562
1630 0.19672891136999313
1631 0.19503537389929937
1632 0.20128748035397392
1633 0.20276572152346012
1634 0.20501773516270194
1635 0.20210142546831972
1636 0.20038651925867268
1637 0.19992312642227533
1638 0.20139235424063434
1639 0.20787930041904895
1640 0.21086668268164083
1641 0.21385171677458362
1642 0.2136199235837586
1643 0.21163991182335562
1644 0.21201804658134293
1645 0.21084463042342227
1646 0.2148292610853037
1647 0.21499461678944118
1648 0.21270943058981379
1649 0.21569120919812215
1650 0.21152643295623505
1651 0.21470956593004745
1652 0.2159514733187665
1653 0.21584360075285816
1654 0.2130708107855092
1655 0.21616132493372298
1656 0.21163850518067662
1657 0.21375343047380435
1658 0.2128703162920474
1659 0.2126367031799554
1660 0.20741815918089143
1661 0.21948196786702745
1662 0.2225443240826822
1663 0.21750027091731103
1664 0.21362551884141093
1665 0.21232025625961892
1666 0.20939935418359523
1667 0.20727738892190534
1668 0.20464381267267057
1669 0.20584230145488014
1670 0.20488720107681002
1671 0.20446780146902604
1672 0.2056661217368764
1673 0.20521896949027083
1674 0.2054329190011093
1675 0.2030377483387532
1676 0.20453410709080777
1677 0.20321024087826325
1678 0.20113743806862755
1679 0.1997459289281123
1680 0.19801463695006546
1681 0.19251232157621065
1682 0.19766870567625713
1683 0.2015524798282321
1684 0.2026531780047717
1685 0.20249022998960337
1686 0.20770919583932926
1687 0.2068322682025704
1688 0.20580716582918226
1689 0.2019240586708551
1690 0.2017055999115615
1691 0.2013748125024595
1692 0.1995854096819125
1693 0.19808722143255136
1694 0.1965082133252841
1695 0.19378036955947475
1696 0.20100363522727605
1697 0.19929984596335276
1698 0.20360032516983198
1699 0.20221914170623165
1700 0.20010097311532804
1701 0.19808215784963645
1702 0.1958752115482391
1703 0.2004338672680528
1704 0.20387451984788812
1705 0.2061710906473324
1706 0.20782783053346204
1707 0.20667482991839406
1708 0.2080713517650213
1709 0.2113027757868987
1710 0.2125514286576946
1711 0.2134548802214181
1712 0.21956405452227434
1713 0.21571886758210518
1714 0.2163665314334833
1715 0.21657801149650246
1716 0.21288365106311885
1717 0.21256226581806642
1718 0.2086808974964145
1719 0.20862057466114073
1720 0.2064634203207896
1721 0.2068794464432364
1722 0.2058066125538795
1723 0.2068106826388999
1724 0.20645732250012436
1725 0.21596183090982568
1726 0.2163149420283234
1727 0.2116222727771398
1728 0.2107785238452968
1729 0.21934663894428763
1730 0.2167948720692452
1731 0.21714953224410322
1732 0.21877809739604331
1733 0.2142091352626211
1734 0.21327085723440586
1735 0.21337236848438448
1736 0.21133049178389907
1737 0.20934602482558667
1738 0.20945441600776954
1739 0.20617513397720974
1740 0.20286287551570703
1741 0.2049918861876318
1742 0.20307774469468498
1743 0.20181425623786603
1744 0.20460869413041013
1745 0.20724231339773183
1746 0.21007905307961086
1747 0.20921902570324463
1748 0.21069764685509196
1749 0.20762642853150598
1750 0.20635203092714993
1751 0.20316972347576184
1752 0.20396946083735315
1753 0.20488102028874355
1754 0.214606241495381
1755 0.21455359111216982
1756 0.20956324324000464
1757 0.2131650160401039
1758 0.2096050003751194
1759 0.20506252672529895
1760 0.20192021423211706
1761 0.1994196351793201
1762 0.2003024452710263
1763 0.1981710762188535
1764 0.20069523189118813
1765 0.19645951569364647
1766 0.20045594764011665
1767 0.1955966001056811
1768 0.19704991984097786
1769 0.19707527823205556
1770 0.19529913723727255
1771 0.19463637048238686
1772 0.19965031362385308
1773 0.19673472896347124
1774 0.20099056591209483
1775 0.20587447431340855
1776 0.2103065354823027
1777 0.2160558256386775
1778 0.2165182667564504
1779 0.21401624121586854
1780 0.21176200722146368
1781 0.21173605574209992
1782 0.21233533251022849
1783 0.2054246493673523
1784 0.20834519223834871
1785 0.21185453465401352
1786 0.2127848094476988
1787 0.20880543223980635
1788 0.20565379141536566
1789 0.2046049727091242
1790 0.20305489388904413
1791 0.20167970557035303
1792 0.2002905359776732
1793 0.20058409281777592
1794 0.20179836667961404
1795 0.20100218848037596
1796 0.20256511088294873
1797 0.20137455805614374
1798 0.20881868670411213
1799 0.20557126197243308
1800 0.20449594968281307
1801 0.20244412851681218
1802 0.2018763667257122
1803 0.20268406682415235
1804 0.2092990536678144
1805 0.2070287966002502
1806 0.2047921749892364
1807 0.20849194672189922
1808 0.20790999424293133
1809 0.21116819493622624
1810 0.2084264547763858
1811 0.20219908873485867
1812 0.19817206460458645
1813 0.20362951038678834
1814 0.20762462179422692
1815 0.2111477159907846
1816 0.20686857731197134
1817 0.20556186882603636
1818 0.20154778881026927
1819 0.19768270006615182
1820 0.20446962849055167
1821 0.20601837100763115
1822 0.20926793005030447
1823 0.20959382581079986
1824 0.21131676430134463
1825 0.2111217468496724
1826 0.21156045551746167
1827 0.21317798127814303
1828 0.2118285989470855
1829 0.20960440597303887
1830 0.2060641067746417
1831 0.20652353324202924
1832 0.20508672497607675
1833 0.20243310065809553
1834 0.21487824736604394
1835 0.21732813076885912
1836 0.21495494356792308
1837 0.21351892153359478
1838 0.21712331533375703
1839 0.22123001718470445
1840 0.2219191196913927
1841 0.22190435260731659
1842 0.22858777818261397
1843 0.2284305826769365
1844 0.22593783461565614
1845 0.22573886624140896
1846 0.22056370059695862
1847 0.2154251001481446
1848 0.21290287484564474
1849 0.21168867149804316
1850 0.20905666409898652
1851 0.2090860592630701
1852 0.21323706990246746
1853 0.2168511028805206
1854 0.22851438603271512
1855 0.22482190830829263
1856 0.2257632908522116
1857 0.22555015211990717
1858 0.22420797400794545
1859 0.22184111761857978
1860 0.21940620024034302
1861 0.21689314346637356
1862 0.2181149187784734
1863 0.21924680141520583
1864 0.2273624122254141
1865 0.2240682271223147
1866 0.2199434751660418
1867 0.2156551865688674
1868 0.21387614947125724
1869 0.2150944156190641
1870 0.21351811284490413
1871 0.2081509679079174
1872 0.20737967784882655
1873 0.20737590398503308
1874 0.2119043112347689
1875 0.21589690213353935
1876 0.2162140527214244
1877 0.2171101169746192
1878 0.21762416782627153
1879 0.2196087690232663
1880 0.22050260472641606
1881 0.21950623960804538
1882 0.21948097412149548
1883 0.2152139359506408
1884 0.21515700940422175
1885 0.20825518570064266
1886 0.20827812017546976
1887 0.20948059911918837
1888 0.21035792281084237
1889 0.20866732463109175
1890 0.2082485928970666
1891 0.20537179781539064
1892 0.20905489689299006
1893 0.20961137681772
1894 0.20648137691232282
1895 0.2024860870475714
1896 0.20064792409257393
1897 0.19549395180985005
1898 0.19652733389059907
1899 0.1980602295713443
1900 0.19688595993967223
1901 0.20161958632157476
1902 0.20734996882634965
1903 0.20527759749493843
1904 0.20342124306084378
1905 0.20247301879157123
1906 0.20486443569626955
1907 0.20245305893152846
1908 0.20251925615069175
1909 0.2024312942707262
1910 0.20684299881610765
1911 0.2043751568974867
1912 0.20381724459366332
1913 0.20969227512868938
1914 0.21338437700443894
1915 0.21269282732164946
1916 0.21372269422193843
1917 0.21236348894578647
1918 0.21100995314725426
1919 0.2138415757352846
1920 0.21794729979646835
1921 0.21583037571739527
1922 0.21780507710544503
1923 0.2186285371807358
1924 0.21433213340286683
1925 0.21309669900278097
1926 0.21751633365458112
1927 0.213312045450561
1928 0.2177007994492824
1929 0.2211310328340508
1930 0.21959342610502042
1931 0.2188960884660226
1932 0.21751685511914567
1933 0.21978038464648436
1934 0.22069060130115967
1935 0.22103384575125534
1936 0.221839229233953
1937 0.22201277312745987
1938 0.2199101432899565
1939 0.21936219794213152
1940 0.22067461189025084
1941 0.22768990495556687
1942 0.22797023176032985
1943 0.22411515193175094
1944 0.22173908689907926
1945 0.2231662631567574
1946 0.2213671082737675
1947 0.22095263223194753
1948 0.22102635550806232
1949 0.22272441042938212
1950 0.22640790867935162
1951 0.2261245071422804
1952 0.22031706150159974
1953 0.21822982349204187
1954 0.21989845023936477
1955 0.220474472222207
1956 0.2187800561584336
1957 0.2155237277028533
1958 0.2137316953847622
1959 0.21310806051282422
1960 0.21368724502970282
1961 0.21444160399898443
1962 0.21553062788901825
1963 0.2185914730333516
1964 0.21692127722232601
1965 0.21274112228508946
1966 0.21402655450066468
1967 0.21405557758415228
1968 0.2157765966666146
1969 0.2188212134253148
1970 0.2175462029407469
1971 0.21206157642871568
1972 0.2097976869786122
1973 0.20721451936164545
1974 0.20540744809507472
1975 0.20651235951363275
1976 0.2087684268359473
1977 0.20962431680597043
1978 0.2101121528575168
1979 0.20687771889233703
1980 0.20585978972313507
1981 0.20795628232417437
1982 0.2014074397324735
1983 0.20050756981127388
1984 0.20433204934137697
1985 0.20460401980701956
1986 0.20607013859114534
1987 0.20427007398988145
1988 0.20387141634808784
1989 0.20167008694815758
1990 0.2048339038205873
1991 0.2038823326628862
1992 0.20284113975180312
1993 0.2038139315707665
1994 0.20619547625748944
1995 0.20598372900815576
1996 0.20665843264161143
1997 0.20825492122082648
1998 0.20951729516663017
1999 0.2100157067222404
2000 0.21274675652769276
2001 0.21111958526420954
2002 0.21139638992710438
2003 0.2091807503035384
2004 0.21406452463841893
2005 0.21085695719817094
2006 0.2153860506066574
2007 0.2141124838574731
2008 0.21561851358270678
2009 0.21497091432681115
2010 0.22329706055167703
2011 0.22283673973897147
2012 0.22310944371240482
2013 0.2223771763397796
2014 0.22084745042504758
2015 0.22139542644901772
2016 0.22338436256960365
2017 0.22140257845326067
2018 0.22132091036442342
2019 0.2215907661110469
2020 0.2152150828829683
2021 0.21930354468744492
2022 0.2207298678105011
2023 0.21792791801198733
2024 0.2210556344762839
2025 0.21849290966171597
2026 0.2210424149559013
2027 0.22064415554935385
2028 0.21531910545290694
2029 0.2132956327199446
2030 0.2099325500011003
2031 0.2128530942272743
2032 0.20905155863209965
2033 0.21175562822083596
2034 0.20707789048486916
2035 0.2062119199478683
2036 0.21678323331273114
2037 0.21156219049808248
2038 0.2141428804801422
2039 0.21710936573802095
2040 0.21928689790658945
2041 0.21962404471241948
2042 0.22334975500348375
2043 0.22436677664020507
2044 0.2256837002888219
2045 0.2181353669573274
2046 0.21726930450285137
2047 0.2197857482214391
2048 0.21749884930070815
2049 0.2218902353657774
2050 0.21977085270406235
2051 0.2203390067629942
2052 0.22188062511202056
2053 0.22045327611848436
2054 0.21859377224521093
2055 0.2189639413292073
2056 0.22506699001206723
2057 0.225132158715252
2058 0.22345834492330902
2059 0.21954093294160204
2060 0.22130692675843808
2061 0.2191117257636932
2062 0.21322256631512768
2063 0.21833677566223736
2064 0.21796299346840436
2065 0.21562586422463706
2066 0.21301024135083363
2067 0.2105971244823671
2068 0.21549559842214613
2069 0.21224763581751852
2070 0.2152539067530549
2071 0.21363089141821115
2072 0.21213393650271223
2073 0.21398267813161964
2074 0.21738007963570316
2075 0.21482505322282636
2076 0.21458747167097142
2077 0.21291118423974464
2078 0.20869862342628195
2079 0.2097366255946668
2080 0.2074760483885746
2081 0.20828499381407567
2082 0.20790779576895654
2083 0.20698265718994754
2084 0.20940716404537754
2085 0.20937103037971613
2086 0.20601439331416807
2087 0.20447659064332713
2088 0.20133969547450603
2089 0.2096380891987687
2090 0.2134505408336823
2091 0.21163768148393378
2092 0.22091014602158318
2093 0.22509240286088453
2094 0.22788595715048732
2095 0.2271665757198586
2096 0.22141002940828688
2097 0.23144648964132447
2098 0.2319649591588281
2099 0.23356160979360066
2100 0.23267655039629093
2101 0.23050057558537201
2102 0.22451206149149547
2103 0.22209111244817326
2104 0.221810859960375
2105 0.22497283147757452
2106 0.2266286676554549
2107 0.2255123643960358
2108 0.2243751098709525
2109 0.22118815869068098
2110 0.2238935016689449
2111 0.22736635355035212
2112 0.2248312313665129
2113 0.22294168287299668
2114 0.21956059885426696
2115 0.22114183800581994
2116 0.21619957653132588
2117 0.21515905529958765
2118 0.20999323729308927
2119 0.21144282284646468
2120 0.20505320247950468
2121 0.20148361817248744
2122 0.20235822583956792
2123 0.2009331970130498
2124 0.20716384548381817
2125 0.20570429115089045
2126 0.2084356631212735
2127 0.20628245044111942
2128 0.20593869568431142
2129 0.20887500537804152
2130 0.21410879039798428
2131 0.2106146622660838
2132 0.21056415220765018
2133 0.21340029460788737
2134 0.20965158065498743
2135 0.2116619463593442
2136 0.2127377777544271
2137 0.21318320237823823
2138 0.22133644941355438
2139 0.22587273290370985
2140 0.22286494318200725
2141 0.21860148677426794
2142 0.2169498116004308
2143 0.2093211481178856
2144 0.20942665957257656
2145 0.20902757188241639
2146 0.21124255663658045
2147 0.21120335465524967
2148 0.21108312135208585
2149 0.2100996097201312
2150 0.21361695262261074
2151 0.21200753777445414
2152 0.20258019294638388
2153 0.2028773778048064
2154 0.20078962624373192
2155 0.197762254598458
2156 0.1997166279459471
2157 0.19561826618055772
2158 0.19410527585333828
2159 0.19370355759608368
2160 0.19593834329737086
2161 0.19307853086971813
2162 0.19530075166389563
2163 0.2005068037548532
2164 0.19960939946522144
2165 0.2018503060586735
2166 0.20503716564006963
2167 0.20770293083036565
2168 0.2089279959164079
2169 0.20646189477104093
2170 0.20984635942630303
2171 0.2070304113041073
2172 0.20520592845178037
2173 0.20435792312052597
2174 0.20831745658838824
2175 0.2088693943130142
2176 0.2095164492583722
2177 0.20963046117333625
2178 0.20927900520302106
2179 0.20917018008831664
2180 0.20703839736524396
2181 0.21577603945740914
2182 0.21793384548672012
2183 0.21688723143918492
2184 0.21504780420943959
2185 0.21364387067513047
2186 0.21073429011425118
2187 0.2116985117476053
2188 0.21864381090529564
2189 0.21765479882712188
2190 0.2135253289951833
2191 0.2128745084655838
2192 0.213915134875705
2193 0.217429678507504
2194 0.21646901446687325
2195 0.21436483542418908
2196 0.21436868798997788
2197 0.21424379520654788
2198 0.20875622248387435
2199 0.20403172894480318
2200 0.20565505019571623
2201 0.20517700038921455
2202 0.20800109019194502
2203 0.20612906793041044
2204 0.2050929550464423
2205 0.207148505819035
2206 0.20881690404313125
2207 0.2023955224886297
2208 0.20004057338250508
2209 0.20025808319818525
2210 0.1992878619316657
2211 0.19847195924670455
2212 0.1991739027024891
2213 0.1972325878430831
2214 0.19843673441613563
2215 0.1976948371571736
2216 0.19435823479674189
2217 0.19355961548729475
2218 0.19451118440130713
2219 0.19197673437624602
2220 0.19336123172309483
2221 0.19179257962584334
2222 0.19036421668660497
2223 0.1935466676246988
2224 0.19000437700377706
2225 0.19230989524984482
2226 0.1936333752506744
2227 0.19962329657379727
2228 0.2002631439999098
2229 0.20461078562456558
2230 0.20480156610713773
2231 0.20429230484640337
2232 0.20532003569551474
2233 0.2065858262295857
2234 0.20344743289190548
2235 0.19940782926355022
2236 0.19913488038069802
2237 0.20215831465441106
2238 0.20237457692847954
2239 0.20538745916092074
2240 0.2069857903975577
2241 0.21599696773216107
2242 0.21903657643131894
2243 0.21582866366028022
2244 0.21615230728971271
2245 0.21993271431136707
2246 0.21927540380485577
2247 0.21336317699010124
2248 0.21431554830838695
2249 0.21356487998458257
2250 0.2103971427299903
2251 0.21081428101226624
2252 0.21073645982651357
2253 0.21005152583278816
2254 0.2058446355476165
2255 0.20481240878828028
2256 0.20650898036653692
2257 0.20405752018655743
2258 0.2042338927587754
2259 0.2000092831254798
2260 0.19842092695839386
2261 0.19947336467808946
2262 0.20493765490686713
2263 0.20505039975734787
2264 0.2049169950398109
2265 0.2120471220653327
2266 0.20871442450056119
2267 0.20729100310477294
2268 0.2059547433585466
2269 0.21277700030778718
2270 0.20814674047209208
2271 0.2053858990750675
2272 0.20680130022304935
2273 0.20569925008002832
2274 0.20808172372982425
2275 0.2059991179228323
2276 0.20570305004601155
2277 0.20689169628814882
2278 0.20367072877343917
2279 0.20094168952455901
2280 0.20094903801099168
2281 0.20434134150340297
2282 0.19941229472870356
2283 0.1964103059498792
2284 0.19975945441678095
2285 0.2004798792787337
2286 0.19733048465740177
2287 0.1994356839676931
2288 0.198364263369462
2289 0.2040067007486413
2290 0.2030720642516962
2291 0.204796744702156
2292 0.2063561349969169
2293 0.211142260121798
2294 0.20989801134541225
2295 0.21357626300342017
2296 0.21478330416638075
2297 0.2121919213815786
2298 0.20972458890833776
2299 0.21154772971652439
2300 0.21548923016711316
2301 0.2133958294492147
2302 0.20484820197533204
2303 0.20081647357801172
2304 0.20104929317348816
2305 0.20124257960301895
2306 0.19803380094512335
2307 0.20328019668946296
2308 0.20638272413870362
2309 0.2043409906261623
2310 0.20294499508441627
2311 0.20589925299794504
2312 0.20692851350347127
2313 0.20536555533683234
2314 0.2087716059542531
2315 0.207699133156851
2316 0.20831438589016954
2317 0.20699084122109734
2318 0.20567342775280767
2319 0.2096962672819092
2320 0.2091128223254735
2321 0.21252908943126692
2322 0.21327634130147186
2323 0.2094717962225713
2324 0.21119951391343217
2325 0.20989315525404162
2326 0.20948925151567055
2327 0.2053507763219511
2328 0.2027339695160957
2329 0.20529542192209113
2330 0.20301425598014905
2331 0.20177584715440436
2332 0.2003463223077765
2333 0.19667316208761135
2334 0.19704127219749568
2335 0.1927864111134387
2336 0.19427796065827999
2337 0.1963838534953069
2338 0.19320434606688064
2339 0.19306695112541475
2340 0.19139037116427862
2341 0.19258389399104991
2342 0.19357212357807468
2343 0.19829007959146777
2344 0.1964606223325087
2345 0.1969875524479288
2346 0.19686591297729059
2347 0.19698803130099096
2348 0.20006991627790557
2349 0.2012923944262686
2350 0.20548649325382912
2351 0.20141413236628952
2352 0.20258972130689906
2353 0.2057335756642272
2354 0.20639070562326758
2355 0.20207517914596662
2356 0.1966421148713541
2357 0.20152977331305552
2358 0.20096371373973795
2359 0.2038577747473941
2360 0.21175955702035063
2361 0.21040222170205503
2362 0.2128569807611548
2363 0.21521565550589353
2364 0.21216041058919244
2365 0.21266009995896887
2366 0.21440134426557367
2367 0.21440342349353442
2368 0.2085476110804946
2369 0.20546033594866434
2370 0.20502340448373413
2371 0.20932131098932497
2372 0.21294376928114717
2373 0.21103775511834466
2374 0.2095165313242684
2375 0.20601631947983595
2376 0.2056178577121731
2377 0.20621704107910124
2378 0.20352536779394503
2379 0.20167472370044073
2380 0.2023090115866871
2381 0.20265329107777577
2382 0.20714877151074682
2383 0.2093500310417057
2384 0.20991071589911348
2385 0.2057581889163646
2386 0.20464899964909491
2387 0.2034155442814297
2388 0.20129439960422513
2389 0.2012853210911369
2390 0.1982170300851955
2391 0.19707617972827204
2392 0.19897737635257468
2393 0.19743223368897403
2394 0.19465793114698857
2395 0.19410747833666442
2396 0.19665077967301522
2397 0.19303070434500738
2398 0.19608968134435978
2399 0.1935868677709666
2400 0.197820803572014
2401 0.19632753525609528
2402 0.20743410701544363
2403 0.20596321447185825
2404 0.20422085097574133
2405 0.20212267015406138
2406 0.2014074043097673
2407 0.200998885839812
2408 0.1988956750121403
2409 0.20096257662952138
2410 0.20231958481234485
2411 0.20330747591759718
2412 0.20243945086573922
2413 0.20573630658902553
2414 0.20393806750879728
2415 0.20401984353637137
2416 0.2068714967349956
2417 0.2060051087420991
2418 0.206873930145664
2419 0.20616546867730884
2420 0.20913249193229677
2421 0.21268827264247897
2422 0.21271221826736836
2423 0.21865893295643965
2424 0.22150921277318814
2425 0.21818255739314335
2426 0.2201356040558485
2427 0.21780512754213224
2428 0.21735364667258927
2429 0.2204785433860028
2430 0.21639369017941396
2431 0.21437316465731837
2432 0.21057024891695122
2433 0.2070195895032949
2434 0.2071345274087966
2435 0.2040528140458924
2436 0.20231795149983128
2437 0.20172926340646588
2438 0.20101833838951927
2439 0.19952103345452854
2440 0.19775549932294287
2441 0.19443444935059429
2442 0.19231063748218907
2443 0.19705674312846327
2444 0.19810252722206534
2445 0.20401405396553418
2446 0.2050343597158123
2447 0.2029094705782231
2448 0.20350483743565348
2449 0.20076220352843763
2450 0.2053957085555377
2451 0.19846592701186977
2452 0.1983983444277368
2453 0.19956682715749044
2454 0.205703579729217
2455 0.2063685059655467
2456 0.20344857872504823
2457 0.20059961826484354
2458 0.19735011235667127
2459 0.19845249899440578
2460 0.19712605161857819
2461 0.1981131933634777
2462 0.20326825998770887
2463 0.2052102657188269
2464 0.2044579033877813
2465 0.2054956535839763
2466 0.20926121744606435
2467 0.20647463685059733
2468 0.20617553430006672
2469 0.209628099237732
2470 0.21059543404118888
2471 0.2165023611170352
2472 0.21307928051194253
2473 0.21491159813678892
2474 0.2179460211134848
2475 0.21463767738970194
2476 0.21315384255497521
2477 0.21663643729670823
2478 0.21408657859549507
2479 0.2073708083997868
2480 0.20767728448844275
2481 0.20584477300288964
2482 0.20509209616341612
2483 0.2066158165039875
2484 0.20371739949306172
2485 0.20054040746856025
2486 0.1974673440781381
2487 0.19876973069254872
2488 0.1996370962549238
2489 0.19724304180940883
2490 0.19376395823002665
2491 0.19546059085226783
2492 0.19304765146938022
2493 0.1911805082735454
2494 0.18982699895295813
2495 0.18197829247468694
2496 0.1805351694311558
2497 0.1772011178629868
2498 0.1778127677348798
2499 0.1781543249286007
2500 0.17456065306634821
2501 0.17644579431031154
2502 0.180088188236481
2503 0.18447012095349377
2504 0.18956593920615922
2505 0.20531561598027598
2506 0.2070407476262288
2507 0.20716556068384975
2508 0.20867706825844345
2509 0.20903566918234734
2510 0.20566801674479882
2511 0.20362307233197666
2512 0.20196501555368165
2513 0.20856319197110706
2514 0.21274856622301674
2515 0.213938715117721
2516 0.2127552751221194
2517 0.2152594155238212
2518 0.21400646950299806
2519 0.2150632731809789
2520 0.21568600470077165
2521 0.21615998864994498
2522 0.209488847143883
2523 0.2147704824394892
2524 0.2160161791372517
2525 0.21476591153099114
2526 0.21381741335827686
2527 0.20561467472468536
2528 0.20347209599990893
2529 0.2099120839897923
2530 0.21169834951735728
2531 0.2093163694755184
2532 0.2086170896127177
2533 0.2086633787364679
2534 0.20438054315545418
2535 0.2034412945416414
2536 0.20248514489294678
2537 0.19969468780721655
2538 0.20019173891871064
2539 0.19818237815674147
2540 0.1987960493061781
2541 0.199967852726028
2542 0.20164507165054588
2543 0.20457181812375883
2544 0.20612273944363088
2545 0.21007521450172448
2546 0.21240800320789738
2547 0.2053964319797056
2548 0.20587374713763867
2549 0.2081643695838327
2550 0.21256188945833518
2551 0.2126609882431955
2552 0.21533908850411154
2553 0.20834230845981458
2554 0.20890143334102887
2555 0.2121530486872696
2556 0.21224140945651263
2557 0.2066096856317949
2558 0.2017814571370511
2559 0.19823330980925222
2560 0.20068442680586987
2561 0.20094464145436536
2562 0.20106384833754287
2563 0.20095540744156706
2564 0.19775477047644022
2565 0.19240360107316343
2566 0.19516658764744194
2567 0.19494590742884033
2568 0.198509945721906
2569 0.19683574818207167
2570 0.19855694487065087
2571 0.19704896075460324
2572 0.19665889766454406
2573 0.20070968413328866
2574 0.2058034569976545
2575 0.21279016711930784
2576 0.21495500724274236
2577 0.20740219522200512
2578 0.20301672579660254
2579 0.2005428397221646
2580 0.19939978035360112
2581 0.1957129175550002
2582 0.19728744045671148
2583 0.20003178282776168
2584 0.20424386767326616
2585 0.2103014848331704
2586 0.21017923608721148
2587 0.21144021441311406
2588 0.2156777252832422
2589 0.21856619001144495
2590 0.22471748960656815
2591 0.22173789893963539
2592 0.2221043028418297
2593 0.22102700483656595
2594 0.21762158404460552
2595 0.21790008780960146
2596 0.21507311944011365
2597 0.21306640580752653
2598 0.21565568156950918
2599 0.2132754255048625
2600 0.21114932853390506
2601 0.20773479066857456
2602 0.20280898710401737
2603 0.20096573919336694
2604 0.2021461399520698
2605 0.20349381316828097
2606 0.20410632594639688
2607 0.2024448022623178
2608 0.20167055476122947
2609 0.20449023021829593
2610 0.2032389572880191
2611 0.21848955139114162
2612 0.22058681593472093
2613 0.22076767783881124
2614 0.21619209737945405
2615 0.21508393667371994
2616 0.21315905733911927
2617 0.21026490584619703
2618 0.20727758218891498
2619 0.20011833110493787
2620 0.19943269460537166
2621 0.19750639232222555
2622 0.1990559467574148
2623 0.20759034474791782
2624 0.20480203616710035
2625 0.20728625644527254
2626 0.21149686088516456
2627 0.20961219171006212
2628 0.21131498306380567
2629 0.21400567015457325
2630 0.21231831419868624
2631 0.2120739040530028
2632 0.2113057405730756
2633 0.20860430875247765
2634 0.2123379329934065
2635 0.21168151826509934
2636 0.2091773107425788
2637 0.20898938817767077
2638 0.21473862805653607
2639 0.21713091503401694
2640 0.21675554875272598
2641 0.20984991458420235
2642 0.2098242795529748
2643 0.21270816231335268
2644 0.206742287020967
2645 0.20551433891751075
2646 0.20717857388285732
2647 0.20942945576573554
2648 0.2084713515359027
2649 0.20368159145574535
2650 0.20587874499375314
2651 0.20552439434005046
2652 0.20660103955274725
2653 0.201783945546203
2654 0.19558002387194617
2655 0.19973321558274734
2656 0.19994732857857267
2657 0.20458690036339272
2658 0.20469250716867485
2659 0.2041642347404579
2660 0.1997008037056821
2661 0.19495295090850867
2662 0.1932214984599651
2663 0.19494383537506174
2664 0.1931490958070914
2665 0.1912228221001768
2666 0.19380412140213343
2667 0.19167096589853969
2668 0.1921889276044125
2669 0.19394302136330796
2670 0.19456001609530146
2671 0.191091626792843
2672 0.19248844526084796
2673 0.19049802728181364
2674 0.1923040998669143
2675 0.19685483151897867
2676 0.19493743933044447
2677 0.19500515601160442
2678 0.19292850262930078
2679 0.19013702541896776
2680 0.1894580692378498
2681 0.18760841819594654
2682 0.18837700843468624
2683 0.18864462577988494
2684 0.1915243637891691
2685 0.19478373578179609
2686 0.19559889302541672
2687 0.19494509636661286
2688 0.19941428994507382
2689 0.2006126764002811
2690 0.20197575294226747
2691 0.20232725146338648
2692 0.20452188554041362
2693 0.20901222618787985
2694 0.21260089956852346
2695 0.20530556097447172
2696 0.2055598165525731
2697 0.2089932411253813
2698 0.20465231382909685
2699 0.20403366038855855
2700 0.20211028232863795
2701 0.2013282851102166
2702 0.1993050061811995
2703 0.2176061048939817
2704 0.21495995594575937
2705 0.21319841748638393
2706 0.21584119265821675
2707 0.21662084042024998
2708 0.21754379521899572
2709 0.21465495930099326
2710 0.2174541953741059
2711 0.21656809778856148
2712 0.21718172012430648
2713 0.21778825770612556
2714 0.21734934613820314
2715 0.21918556450947882
2716 0.21864867233465402
2717 0.22372425517347713
2718 0.22326590795136028
2719 0.22037978630199911
2720 0.21676385844589666
2721 0.21758973847187812
2722 0.21829488799295357
2723 0.216723951029672
2724 0.21454125105848354
2725 0.21736027264157334
2726 0.22272381302916466
2727 0.22135601297500845
2728 0.22062995751634049
2729 0.21949242699087984
2730 0.21885536147303575
2731 0.21498329669070715
2732 0.21748229172676037
2733 0.21359194791480213
2734 0.21466828563360252
2735 0.21207952808035505
2736 0.21559713760638022
2737 0.2128555668558817
2738 0.2121524521559007
2739 0.2105177350803787
2740 0.21024617325942885
2741 0.21200890038920497
2742 0.20793115074497212
2743 0.20626338101978675
2744 0.20482807854612686
2745 0.20523611157953756
2746 0.202218396513045
2747 0.20240706328902855
2748 0.20326527021247937
2749 0.20329755898045415
2750 0.20939013083929045
2751 0.20820214349169336
2752 0.2008744492960465
2753 0.20467237664751636
2754 0.2045025321855464
2755 0.1992409029317783
2756 0.1975323407691318
2757 0.20071921785249694
2758 0.2001713696680163
2759 0.19741074295893563
2760 0.1933858935718708
2761 0.18863131505414601
2762 0.18768092455415208
2763 0.18443739678217425
2764 0.18303531943935264
2765 0.18830673580626944
2766 0.19301830993825467
2767 0.19130069553912527
2768 0.20121020561511083
2769 0.2016094847266802
2770 0.20490782175167757
2771 0.206711548987368
2772 0.20824231364429524
2773 0.21141668997496843
2774 0.20598348089120222
2775 0.20757216758782954
2776 0.21248947871257626
2777 0.21052622013565686
2778 0.21511948299357403
2779 0.21543683730318347
2780 0.21744911780435622
2781 0.21918439040016038
2782 0.21521707626668427
2783 0.21972144173819852
2784 0.2149594830921802
2785 0.21089120126827177
2786 0.21010338440892354
2787 0.2100314483823531
2788 0.21176083109815297
2789 0.2092275073114578
2790 0.20901736020894746
2791 0.21035858899222523
2792 0.20681745776414912
2793 0.20537929507088698
2794 0.20916689877502953
2795 0.21062589685433658
2796 0.21509860456270177
2797 0.2131455838705498
2798 0.2112965643428622
2799 0.21259667813982294
2800 0.21542889183943625
2801 0.21306954001949868
2802 0.21589845873922087
2803 0.213885785263866
2804 0.2142175118226616
2805 0.2139652711241372
2806 0.21791756827434253
2807 0.21947098981261567
2808 0.2189486909889011
2809 0.22212351760114687
2810 0.2215165591315519
2811 0.22274556124890668
2812 0.222105296236439
2813 0.22243398587301086
2814 0.22127273822183646
2815 0.21991171667893444
2816 0.21855710652398808
2817 0.21549906021590004
2818 0.21719684618325508
2819 0.21845134274016154
2820 0.2164689005242318
2821 0.2149258524918434
2822 0.21756014264320228
2823 0.2193355444374224
2824 0.21588024943791692
2825 0.21509861603131472
2826 0.2119400395877711
2827 0.21291028802939227
2828 0.21021354507220957
2829 0.20456870923173284
2830 0.2029406177675592
2831 0.20093544998847251
2832 0.1997872040785802
2833 0.19576855416155928
2834 0.19833512379280097
2835 0.20037546402410894
2836 0.19751300346430745
2837 0.19933405457356518
2838 0.2058462703682686
2839 0.20630860368529305
2840 0.20782757735359086
2841 0.21194687875605298
2842 0.20843444966521865
2843 0.2084008577756316
2844 0.20185824542870198
2845 0.19955195316341587
2846 0.1987805082976854
2847 0.2039091331881317
2848 0.20489254085320527
2849 0.20506258745281364
2850 0.20889339839775978
2851 0.21080158348703043
2852 0.21696343895039252
2853 0.21626178213573657
2854 0.21261439432457532
2855 0.20583705344577533
2856 0.20586416934829863
2857 0.2045802591583304
2858 0.2025569291419839
2859 0.19912850810650484
2860 0.19863839853015688
2861 0.2027823603887005
2862 0.20127561778473646
2863 0.20211446664316468
2864 0.20809055609926297
2865 0.2075404919096057
2866 0.20736268433107952
2867 0.21152562742388864
2868 0.2113790528025325
2869 0.2114978655617919
2870 0.21083074430598198
2871 0.20799893248057405
2872 0.212104345333362
2873 0.21628872302632127
2874 0.21606783939117724
2875 0.21331889515561941
2876 0.2106375612507142
2877 0.21208474496214486
2878 0.21740446203239766
2879 0.21919540208537586
2880 0.21669503130280263
2881 0.21534380982306559
2882 0.21620227399456762
2883 0.21415014418651102
2884 0.2075781555714259
2885 0.21169143155891146
2886 0.20939739706228774
2887 0.21006401922205628
2888 0.20587213378458805
2889 0.2048098254916929
2890 0.2124590047047612
2891 0.21003460000569318
2892 0.21455496648503566
2893 0.2097640359361758
2894 0.2126702479088119
2895 0.21249101116333705
2896 0.20721147555775316
2897 0.20410439758300963
2898 0.20446972002506422
2899 0.2021199341111198
2900 0.19842487205500736
2901 0.19904719110818508
2902 0.20059170260869089
2903 0.20150889099993666
2904 0.19782823450587714
2905 0.19597823584576718
2906 0.19386343358010297
2907 0.19317906824991327
2908 0.19461016710023782
2909 0.19427313973385724
2910 0.1941978416133997
2911 0.19196593445143795
2912 0.19531831754685963
2913 0.19506685984231406
2914 0.19467603014794624
2915 0.19692990791995202
2916 0.2014122183221478
2917 0.19955207184832383
2918 0.19712785282028694
2919 0.19954853413963003
2920 0.19606082581100182
2921 0.19306855150417077
2922 0.18912994040568698
2923 0.18373357212710406
2924 0.18427696486861728
2925 0.18732668751971027
2926 0.1936126780017862
2927 0.1957071347389802
2928 0.19197917640395623
2929 0.18862273240257202
2930 0.18604561189564078
2931 0.18776766061561118
2932 0.19177571624317893
2933 0.19574214538752255
2934 0.19500663299100893
2935 0.19652233945194453
2936 0.1986164861339054
2937 0.20063448817292345
2938 0.20166886631333375
2939 0.2088195334406216
2940 0.2095334113119411
2941 0.20590346877083487
2942 0.20426114938532092
2943 0.20563955940492254
2944 0.2070590988190827
2945 0.2066291959934107
2946 0.20843992309445186
2947 0.20701385447389525
2948 0.20774775811141707
2949 0.20529475720023493
2950 0.2052118919309561
2951 0.20701203423886755
2952 0.20502510826125078
2953 0.20180452311337888
2954 0.203948309519597
2955 0.2071723853040112
2956 0.20379966924980636
2957 0.2041228720283093
2958 0.20541639406105122
2959 0.20223182092863537
2960 0.1971708504923423
2961 0.2078458161862111
2962 0.2042724095324948
2963 0.2016575457936771
2964 0.2043397193210942
2965 0.20194168076434338
2966 0.20276921855376903
2967 0.20531129867106745
2968 0.20593116608503526
2969 0.20476097697534917
2970 0.20290410668717704
2971 0.20190027640223696
2972 0.20819785850608524
2973 0.2101477502944843
2974 0.21228257589007402
2975 0.2098391303938477
2976 0.20976696457164126
2977 0.20472434799995992
2978 0.2050448281269697
2979 0.20579825097633253
2980 0.20652786720674798
2981 0.20376599576069324
2982 0.2087836242854006
2983 0.2096903050368494
2984 0.21085388878811595
2985 0.21488024371709702
2986 0.2110159016655053
2987 0.20774645361359406
2988 0.2057756893609955
2989 0.20425194020047732
2990 0.20722863389529242
2991 0.20591329765448677
2992 0.2018796136867676
2993 0.20124818511828846
2994 0.20147257561706067
2995 0.19992731078168058
2996 0.19798900541991268
2997 0.19765464237925656
2998 0.19736142401335163
2999 0.203181619445421
3000 0.20417166203254855
3001 0.20499644681806323
3002 0.20749235604698918
3003 0.20541360635604378
3004 0.20471303307157085
3005 0.19847970583863253
3006 0.20022281150961393
3007 0.2021703300560517
3008 0.20644623735711004
3009 0.20599891274420942
3010 0.2102375331155824
3011 0.21068673008373687
3012 0.2103670597704468
3013 0.21310141330649418
3014 0.21057773660740225
3015 0.20825287429500494
3016 0.21323102767475433
3017 0.21122071494348038
3018 0.2133958370955633
3019 0.209785505962835
3020 0.208579918592393
3021 0.20591085331072176
3022 0.20677592763092903
3023 0.20869338430869688
3024 0.20935181007899145
3025 0.20891562753424614
3026 0.20607231247579072
3027 0.20437969137568784
3028 0.20443317624336044
3029 0.20349042861824237
3030 0.20522102638332548
3031 0.20501761368735288
3032 0.20465038626036336
3033 0.20465832419968805
3034 0.20373997659483994
3035 0.20129325751363736
3036 0.2038608053079203
3037 0.20717949200430114
3038 0.20917497004948796
3039 0.21079595916762417
3040 0.21005368411506234
3041 0.2159379915591927
3042 0.22142820920320017
3043 0.22377869068776068
3044 0.2153858564424023
3045 0.21598716874070512
3046 0.21132579713297678
3047 0.2096020439496588
3048 0.20554325961151285
3049 0.20186324253450538
3050 0.19980721176955735
3051 0.19741665871107847
3052 0.19483568118063455
3053 0.1923419104163156
3054 0.19209531540968772
3055 0.19107014175026496
3056 0.18692341955693553
3057 0.186583151032257
3058 0.18989806885396954
3059 0.19248699857183263
3060 0.20065811914254397
3061 0.1965731350366697
3062 0.19340715418318735
3063 0.19857502380066958
3064 0.19706077038395864
3065 0.19863658093644795
3066 0.20298477211505428
3067 0.207451567342075
3068 0.20803008999543696
3069 0.20788148515925386
3070 0.20983711904441338
3071 0.212330822880462
3072 0.21139318472331337


==> icml2026/data/pplx_llama/greatsFull.dat <==
1 0.6909292340278625
2 0.6969645977020263
3 0.6973280751705169
4 0.697801647543907
5 0.6982170742392539
6 0.7031605364358425
7 0.702560370100379
8 0.6975780113931059
9 0.6955006883498036
10 0.6982321470340493
11 0.7016735192561511
12 0.700279770769867
13 0.6950026319726045
14 0.6902964681062461
15 0.6840892645424629
16 0.6834987532531641
17 0.6767964242191989
18 0.6699838171862256
19 0.6618663725670598
20 0.653286289341726
21 0.6397611181445224
22 0.628558332965431
23 0.6227586346080816
24 0.6261044809708818
25 0.6170425477167807
26 0.6019459512121238
27 0.5927036714214168
28 0.5757950048140957
29 0.5688312381946093
30 0.5738776263990742
31 0.5599884334861108
32 0.5554595956497373
33 0.558532515403001
34 0.554874920162292
35 0.5324086874539241
36 0.5184603419734166
37 0.5168594795614296
38 0.5112284491792155
39 0.5131628337801843
40 0.4937280169100776
41 0.4985029951606287
42 0.4781622459775889
43 0.4813649925845877
44 0.47576851903718853
45 0.4578020744859172
46 0.45526007771542604
47 0.450966232657888
48 0.4522435608271883
49 0.44260783577836693
50 0.43500077949354476
51 0.4262923380111703
52 0.42030264559761127
53 0.41840572914518814
54 0.4136076995227149
55 0.4193947906935285
56 0.41389697155154376
57 0.40469796682116355
58 0.3956106116597381
59 0.3864245245061392
60 0.3940376456858582
61 0.38307546224730016
62 0.37262555342796566
63 0.3687746260930579
64 0.3702946306201351
65 0.37701775439970486
66 0.3826039297139
67 0.38672031725245876
68 0.38271703509805943
69 0.3737702595143171
70 0.371567490126072
71 0.3683806798685002
72 0.3709418721641667
73 0.3641562236230583
74 0.3619897639347026
75 0.35065832962926413
76 0.3491495719284074
77 0.35213792956443934
78 0.3526546296766905
79 0.3556421968899526
80 0.3545373952593527
81 0.3493416496699561
82 0.344741376213924
83 0.3484873193258308
84 0.3447562293190595
85 0.3356590154152069
86 0.33119038185903016
87 0.3315241853126459
88 0.33495049354987494
89 0.33373727808198766
90 0.32951401838482713
91 0.3314212903573033
92 0.3392308037156388
93 0.3387631488449447
94 0.3325393002575999
95 0.3297021151792734
96 0.32534765254363973
97 0.3237326537153622
98 0.3258640552683026
99 0.3220527456811086
100 0.32273238181570313
101 0.3243752355530781
102 0.32229889945580864
103 0.3268964247381178
104 0.32153022496183103
105 0.32584329433690956
106 0.3276289461921285
107 0.33190591861641083
108 0.34553467389794296
109 0.3472172542528996
110 0.341613458763065
111 0.3382897739146668
112 0.3341694978953467
113 0.325418714411354
114 0.32352438902315134
115 0.32265447380056944
116 0.3188620966843751
117 0.32218489606726053
118 0.315448190804254
119 0.31340163293713125
120 0.31107780346185376
121 0.3229181260667182
122 0.3321803114535157
123 0.33004435614243843
124 0.33464925332810613
125 0.33430711189460277
126 0.33106744074420497
127 0.32457820281621547
128 0.32323105369719923
129 0.3252541175608014
130 0.32541273991383685
131 0.3293671157370589
132 0.3253478032121583
133 0.3190994431170396
134 0.31671766366892207
135 0.3139639251798375
136 0.3099255758556709
137 0.31186036449965704
138 0.3152371661272365
139 0.3165828361874865
140 0.3118233062117738
141 0.31883428489769483
142 0.31587666269187614
143 0.31829010840694144
144 0.3269762134233717
145 0.3216647507857922
146 0.3255006196002641
147 0.3217523713618945
148 0.3202498781422166
149 0.3183380151754071
150 0.3196999059586629
151 0.31722202537675837
152 0.3082732212980402
153 0.30490529708026165
154 0.3084883586045353
155 0.3040922637709601
156 0.3051657994921765
157 0.30516888085029376
158 0.29793170734961494
159 0.2997673747961491
160 0.3011582670829985
161 0.3001189510424996
162 0.30992289308310134
163 0.3096791975820117
164 0.30355426577842703
165 0.3093476436267776
166 0.30057855770562436
167 0.29977602653718904
168 0.29799748861506803
169 0.3039804613922408
170 0.3038688465655777
171 0.30384053272315265
172 0.3082742912975705
173 0.3037747404045841
174 0.30241522142889926
175 0.29773460879566815
176 0.2967613195297946
177 0.2961667825208154
178 0.30071523035401526
179 0.30485499124080917
180 0.3107385982902436
181 0.3069397792069544
182 0.3058590219779399
183 0.30996022758158326
184 0.31305920008366356
185 0.3237151705343579
186 0.32225188938847676
187 0.32093719239298846
188 0.3204138719612153
189 0.31466983648304264
190 0.31960280143169273
191 0.3214809453750942
192 0.3234155019758905
193 0.32602098351467534
194 0.3369108149327238
195 0.3413270481453001
196 0.3327394456886345
197 0.32482005040852074
198 0.3251204211801992
199 0.3255788790545499
200 0.32003414696708044
201 0.31247923731435584
202 0.311911886569523
203 0.3082898190349309
204 0.3131491986569734
205 0.30964805313858135
206 0.3067672457895822
207 0.30306732117552876
208 0.301040874058777
209 0.30417630922923145
210 0.3079575912844806
211 0.3045141235016288
212 0.3013736011108013
213 0.2991151960063206
214 0.29610254031731725
215 0.2952330559102956
216 0.29769068207814664
217 0.30239793282575345
218 0.30148796101057773
219 0.29238167726675496
220 0.28948031655263745
221 0.2855640273509489
222 0.2929893989459932
223 0.29452473453547895
224 0.3010900187361211
225 0.3029107839943144
226 0.30226529160867693
227 0.30394688415286447
228 0.29807585925839103
229 0.3111189822940388
230 0.29868232195869315
231 0.3006445436355045
232 0.30640848296969275
233 0.29759804592808314
234 0.3016579972471019
235 0.2984460198967356
236 0.29719327724772976
237 0.29484384808061975
238 0.2934119393210273
239 0.30363368002599433
240 0.3067199528934892
241 0.3073240763594809
242 0.3040007275328132
243 0.3028624464856171
244 0.30289735881566254
245 0.29897787411283777
246 0.2957569918567359
247 0.2941573555649298
248 0.29264463442989985
249 0.2973944615581226
250 0.3060367081694536
251 0.30387396283144347
252 0.29993121326441696
253 0.2984736189288658
254 0.29512486681724454
255 0.30106695734308536
256 0.29537452974480133
257 0.29450711058284407
258 0.2888037840727469
259 0.28200147869022196
260 0.2795368789598182
261 0.277962618377641
262 0.2826600461961346
263 0.292737173118727
264 0.2924088183747559
265 0.29847793671847844
266 0.29364778006101966
267 0.2902064687373518
268 0.29681500491758694
269 0.29324570325547916
270 0.2946924569684368
271 0.29351803384525493
272 0.2909763788190745
273 0.28969107881253325
274 0.28982703222392825
275 0.290951755644907
276 0.29475322693767797
277 0.29125928577944027
278 0.2984257969006692
279 0.29440693552000474
280 0.3019235446575566
281 0.3016877515187816
282 0.2985752650860807
283 0.29865433234845346
284 0.293398372461272
285 0.29521692883658945
286 0.2822161503883172
287 0.28245438828336916
288 0.28084520424247733
289 0.2791422270969237
290 0.2845208313973861
291 0.2791221291046247
292 0.28225347550698265
293 0.2822442992209328
294 0.278629475266838
295 0.2758460641781425
296 0.282190835554594
297 0.28090067453312356
298 0.3005504823964311
299 0.2929977521814233
300 0.2890964489147657
301 0.2854734964041943
302 0.28775458397290415
303 0.28662120874364355
304 0.28602663197194794
305 0.2874744223184162
306 0.29012965738416674
307 0.2950632296172467
308 0.2931674738676268
309 0.2849061998681055
310 0.28028398868046644
311 0.2797721694404105
312 0.27443602417357743
313 0.27426103712124805
314 0.2735837009042786
315 0.2680379932961124
316 0.2647459494329623
317 0.265391020827633
318 0.2642342646597104
319 0.27124456760391086
320 0.2704328793028399
321 0.271032789147443
322 0.2770752657621024
323 0.2780777796359883
324 0.2762307063566469
325 0.2764431627833983
326 0.27068962832487886
327 0.26488919121203364
328 0.2658800398902077
329 0.27034474452698043
330 0.27863522506085464
331 0.27980557205969775
332 0.27293608894373195
333 0.27679564336322443
334 0.2825674990956428
335 0.28551993192533637
336 0.28967696506947266
337 0.2887213594839274
338 0.29370580319690404
339 0.29016110483522145
340 0.2901626662944102
341 0.28279565303334686
342 0.2846384036136486
343 0.2818696964615123
344 0.2824662031680527
345 0.2756795363381669
346 0.2700046920855491
347 0.27776496029612263
348 0.27604799047157325
349 0.272615710571812
350 0.2695887294489799
351 0.2679742998253099
352 0.2809084796640985
353 0.28346009943488654
354 0.28577463531735614
355 0.28757792148807415
356 0.2914683559580335
357 0.2978441899159869
358 0.28904678986722115
359 0.27957394480336206
360 0.276958573695676
361 0.27365284458099887
362 0.2851484772142686
363 0.2889149805823193
364 0.29309768863790264
365 0.29024581958299606
366 0.2914774851451432
367 0.29170348374099575
368 0.28435853387163024
369 0.2831561589114005
370 0.28124588941384565
371 0.291686331166469
372 0.289562337041178
373 0.2847824565532315
374 0.28705332326553834
375 0.2888933567493788
376 0.2883173419496088
377 0.2828017288560273
378 0.290069521735424
379 0.28063899988262136
380 0.28109916491205944
381 0.28485706844534386
382 0.28188204823678054
383 0.2729064678437589
384 0.27225359278503763
385 0.2710588067553971
386 0.27145355550490624
387 0.27731130070724613
388 0.28202186418090935
389 0.28176297896368513
390 0.28865145879921206
391 0.283161144595774
392 0.28270275098809483
393 0.2820224914198716
394 0.2857634025733709
395 0.283280616812799
396 0.27840489668806817
397 0.2744554238601961
398 0.27142125431458103
399 0.27199195382380437
400 0.26865469864652114
401 0.2646727393714686
402 0.2660540190918535
403 0.2661924583539328
404 0.2712339749477769
405 0.27018484388671504
406 0.2697972886104779
407 0.27277632346803515
408 0.2795222204123846
409 0.2791274369831304
410 0.2754441989429671
411 0.2759076678426157
412 0.2740944853727005
413 0.28048272412752945
414 0.2843767000591979
415 0.2830189460536443
416 0.2878676379341426
417 0.29123767238425097
418 0.29477427621096564
419 0.2957548935956674
420 0.29250739572169643
421 0.2946120669638121
422 0.295554033237249
423 0.2911405336715731
424 0.2873219375483352
425 0.2867944590454243
426 0.2876660065834173
427 0.28402796718339157
428 0.27508197426372794
429 0.2770707416496339
430 0.27320316356077756
431 0.2778137498049882
432 0.2790532505168569
433 0.27203219792134037
434 0.27004272634583537
435 0.2715728005301758
436 0.2705727655170981
437 0.2769162689279279
438 0.27766072165645017
439 0.27679466079184584
440 0.27866735640623425
441 0.27283591106645694
442 0.28286007709901717
443 0.28335448802353014
444 0.2795565131381846
445 0.2850001039870706
446 0.27844365383101644
447 0.2759348804793937
448 0.27305774882812944
449 0.2717119186703531
450 0.2699861225114019
451 0.2724073407017366
452 0.27462351116208816
453 0.2713514130652122
454 0.27426563155712236
455 0.2783193479662676
456 0.2746426544206327
457 0.2714745087877201
458 0.2791121587266285
459 0.27589124606040943
460 0.28187292068589775
461 0.27723735495855556
462 0.2717588686148835
463 0.2653530844927293
464 0.2614475988340791
465 0.25915910926393415
466 0.26406015271185407
467 0.2620428903183809
468 0.2680747243715648
469 0.26021279689252297
470 0.25703567382615733
471 0.2558304707728797
472 0.26480038230326536
473 0.26077895401156037
474 0.2624862972340234
475 0.25821760148774814
476 0.25846116707597283
477 0.2648234155703256
478 0.26967528345543174
479 0.2743590672226968
480 0.27589594120492544
481 0.2788001936201156
482 0.274120385187021
483 0.2702483636771003
484 0.2716745378942215
485 0.2673364721868268
486 0.2652310499370544
487 0.26788793523494436
488 0.26564617621347936
489 0.26745767296057016
490 0.27265973598391774
491 0.27435297707287337
492 0.27078866010517955
493 0.2670253340507544
494 0.26757936395153376
495 0.27230810567985453
496 0.26677293728515933
497 0.2759069188004025
498 0.2737917348949869
499 0.2810076545365536
500 0.2725865159053698
501 0.2692981761949445
502 0.26251531859551536
503 0.2611881886748791
504 0.25847382797255997
505 0.25421537119258836
506 0.25355213127830084
507 0.2549870691504937
508 0.2624015374607022
509 0.25648071142669104
510 0.26174221133561953
511 0.2613460573140266
512 0.26640702956171175
513 0.2605733305804551
514 0.26295603787236993
515 0.2586111558258556
516 0.255119399676921
517 0.2578602580280918
518 0.262652276282175
519 0.26194429247796264
520 0.25596077605384343
521 0.2590052607443728
522 0.2622269501793502
523 0.2588058510877
524 0.26074534947788475
525 0.2707606878440001
526 0.2640497082376854
527 0.2637286896024087
528 0.2691473288399523
529 0.2730865320321213
530 0.27158152229395127
531 0.2655690863741036
532 0.27361576154940687
533 0.2706227948824766
534 0.26338532124998
535 0.26375942726470675
536 0.2671533670980124
537 0.2719670188687791
538 0.26862696876489073
539 0.2662869489523436
540 0.2645478021799921
541 0.2598289121716677
542 0.260965514438998
543 0.2655929162421685
544 0.26878797122706727
545 0.26523280688109774
546 0.26402926636918883
547 0.2708052920685813
548 0.26732522047042295
549 0.26301330742072565
550 0.2580615274622873
551 0.2537670486433657
552 0.2541112619575875
553 0.2590476737562135
554 0.2558844834098204
555 0.25569977905115343
556 0.25610652159834674
557 0.25681810311542247
558 0.2605110531932082
559 0.26022501819306315
560 0.2664450886813435
561 0.26405103948422964
562 0.2641873891357365
563 0.26047338115010704
564 0.25828293323666496
565 0.2566042470349429
566 0.2540641600561343
567 0.24830129665185832
568 0.2565635137741252
569 0.2601351642296747
570 0.25766513678604686
571 0.25752086579657485
572 0.25248048132530054
573 0.24747972273115398
574 0.2496026091273196
575 0.25119118981023736
576 0.25121445440465306
577 0.25380196854365555
578 0.25660771445834063
579 0.25674777611854754
580 0.2543652360269107
581 0.25554439466852047
582 0.25585316158823457
583 0.2837939250841047
584 0.2811087359524643
585 0.2743230586829968
586 0.27295341422407515
587 0.27532154616935867
588 0.28250301746032075
589 0.2786840218380222
590 0.2728103773065027
591 0.269637783730115
592 0.269154769507723
593 0.26474262982101165
594 0.274987110878446
595 0.26931804065592735
596 0.26325957755465196
597 0.26005478006797034
598 0.2638138112622231
599 0.2620540211079475
600 0.2612889185081086
601 0.2590435571548487
602 0.25375619176719894
603 0.2527224568458883
604 0.24953075181834292
605 0.25210776267700546
606 0.25953752104866346
607 0.2632075038948164
608 0.2588733438311671
609 0.26024304959106337
610 0.2648685854637136
611 0.26324099886091146
612 0.26325233210031623
613 0.2606368639669219
614 0.25874404268873324
615 0.2527955784566336
616 0.25340327151123876
617 0.24611111456904586
618 0.24552105493623413
619 0.2402733292634344
620 0.24225076375499868
621 0.24594020847763573
622 0.2527109802152451
623 0.25852966788879655
624 0.2611819310498681
625 0.2614182207148474
626 0.26049457548509847
627 0.25172710619971883
628 0.2477807957166946
629 0.25965096279095257
630 0.2543875222573636
631 0.25536282466381416
632 0.25748718327161335
633 0.2553530637551248
634 0.25474063641985356
635 0.2589123078032741
636 0.2679849947551855
637 0.2640531407350274
638 0.26075381754821286
639 0.2575065915493883
640 0.2556489847340033
641 0.25601071198921016
642 0.2600297994626219
643 0.26880980734938276
644 0.26763545159918567
645 0.27118849174162
646 0.26444596424085126
647 0.2632148090694746
648 0.2571215918982983
649 0.25309135538264754
650 0.2536148907714305
651 0.24932409661768834
652 0.25293344859265354
653 0.25239515248521927
654 0.25184874931202617
655 0.25461439966463706
656 0.25341615390155015
657 0.25308955888187856
658 0.2492918596884844
659 0.24907619591545202
660 0.24390396478168194
661 0.2408365413760426
662 0.24051324771779323
663 0.2468831352615733
664 0.2516750346622806
665 0.24672821322100827
666 0.24401797794417263
667 0.24910440096064557
668 0.2491777394605054
669 0.2599508274548388
670 0.2573653735774579
671 0.2512916306904992
672 0.25367830517161255
673 0.25810484876276585
674 0.2556031014624971
675 0.25830933446619553
676 0.2575041561865834
677 0.26194369580245264
678 0.2640788565805219
679 0.27186354494667014
680 0.27099937942542995
681 0.26879820746408434
682 0.26872614492976543
683 0.2656141889393676
684 0.2614245106846406
685 0.2637693724099083
686 0.2692851758953884
687 0.2664890620371957
688 0.26123420595478347
689 0.26308125435726043
690 0.2592972533054608
691 0.2532472952736131
692 0.25317784051889586
693 0.24837860525364644
694 0.25204224342747006
695 0.2576353873727632
696 0.25547577225428036
697 0.2574728067212809
698 0.25489559341909074
699 0.25844595941401943
700 0.25511055689302764
701 0.2623010024539919
702 0.2608851681750081
703 0.268414636606073
704 0.2623507277555129
705 0.2625823583948786
706 0.25907557309402596
707 0.2623265722459576
708 0.27221286646121934
709 0.27409450428123056
710 0.27867480411918266
711 0.27467108781449173
712 0.270550018685867
713 0.26657866490287446
714 0.2642441977775353
715 0.26445490029897606
716 0.26649075663786814
717 0.2685198657217773
718 0.26031427882639935
719 0.2597660479175601
720 0.26514586721905054
721 0.27087701185090524
722 0.26582246861049397
723 0.26108434952368315
724 0.25878281733754255
725 0.2611204714300899
726 0.269647711282015
727 0.2731500629470111
728 0.2640005466835524
729 0.2675090358403467
730 0.2676817529571482
731 0.26627543745986476
732 0.2671470270623433
733 0.2721971982183755
734 0.2738990050669939
735 0.27628218192903076
736 0.27559492938859353
737 0.2701833020431676
738 0.2699798677071522
739 0.27376258972626244
740 0.27529177609093175
741 0.2782176513344692
742 0.2761772792521697
743 0.2667952794715984
744 0.26993510295914624
745 0.27632326933712076
746 0.2703632091251342
747 0.26399761808818534
748 0.26599279975509005
749 0.264152174612421
750 0.26942691095519505
751 0.26672597129209435
752 0.26732234119531745
753 0.2695097621603957
754 0.26371405687846106
755 0.26036206037030246
756 0.2609042270501759
757 0.2539014586973464
758 0.2564419182391413
759 0.25216113974912
760 0.25728562578794095
761 0.2532927313915199
762 0.2557062613491392
763 0.25685314901389267
764 0.25691190571532474
765 0.26081669221173964
766 0.25472090741859
767 0.25640144140302645
768 0.26491005889278213
769 0.26683400277824604
770 0.26540489081619445
771 0.26164314225982066
772 0.2608133799642661
773 0.2652612787613576
774 0.2663652475591873
775 0.25885995262113587
776 0.2580784562222425
777 0.2593843492560623
778 0.2609851616048549
779 0.2591785035214187
780 0.26035560742151986
781 0.26074946440874563
782 0.253733761766127
783 0.2518680432366472
784 0.24456436088029815
785 0.24665654883096463
786 0.24978887902477248
787 0.24889278739791093
788 0.249871095986077
789 0.2528028675653715
790 0.25136568743629867
791 0.2497835913179244
792 0.249408591587358
793 0.2509690184584379
794 0.2502478682271647
795 0.2533515176122195
796 0.25823164113862573
797 0.25379619117233093
798 0.24678855939793232
799 0.2385126245387284
800 0.24350276223133993
801 0.24205201534608894
802 0.2424341529743066
803 0.2572443416836432
804 0.2536425797154818
805 0.25694369149300283
806 0.251832741845484
807 0.25131581278041193
808 0.25007408158238403
809 0.25661977496375743
810 0.25957412153449744
811 0.25919836428732057
812 0.25432009101185543
813 0.25852888167148835
814 0.2534225553892196
815 0.2461236093004472
816 0.24161962183355631
817 0.24367907505070577
818 0.23956288123877714
819 0.24166982970909956
820 0.24709192456850426
821 0.2527101237361045
822 0.2505996479497324
823 0.2436728495871398
824 0.2429514037235415
825 0.23854157686208213
826 0.23483611965156667
827 0.23538627765158182
828 0.23916945345621737
829 0.23282236147601695
830 0.23698443432461583
831 0.24611265295575288
832 0.24261715114560928
833 0.2412004151980329
834 0.25716395488741234
835 0.2591431824388704
836 0.26191086662017715
837 0.25945995830479335
838 0.2603903792767203
839 0.25495770416871993
840 0.26012730159356856
841 0.25682351790065766
842 0.2650074315267372
843 0.2622804300961704
844 0.2611786684672068
845 0.25856640588760643
846 0.25466144071388486
847 0.24776991593570927
848 0.25235553134439664
849 0.2585925419535483
850 0.2595556908315043
851 0.26409908534279053
852 0.26153499246708084
853 0.25631557280783235
854 0.25571515895394425
855 0.26021838549495885
856 0.25842032906759815
857 0.2566097847582314
858 0.25262249159467937
859 0.25091097337889123
860 0.24843066557843194
861 0.2514623429590348
862 0.25211752887492334
863 0.2584598580234494
864 0.25813275449573214
865 0.2596950340846111
866 0.2588434584658381
867 0.26088380823025437
868 0.2566988409413934
869 0.2542544863391554
870 0.26157320694046937
871 0.2551264270179068
872 0.2512566257148321
873 0.24962012397909183
874 0.2562739052861692
875 0.25455023930875315
876 0.25764686542518006
877 0.25848723361879944
878 0.2690496764480206
879 0.2659258206396519
880 0.2699206137397187
881 0.26472529891773733
882 0.25830832681338195
883 0.2550457438344974
884 0.2502907830937402
885 0.25166669355008275
886 0.24271883248841708
887 0.23929748397668554
888 0.2386059027457269
889 0.24022370233035376
890 0.23861940044667979
891 0.2462337494359016
892 0.24473630611290928
893 0.2449725320117807
894 0.2437155500212731
895 0.24286439017886716
896 0.23851564672381995
897 0.23664279413334713
898 0.23191844790082145
899 0.2381785008511034
900 0.24111621617088502
901 0.23747455810436416
902 0.2326763382696701
903 0.23026733051034148
904 0.23369480476044718
905 0.23365617965397034
906 0.23381097472968815
907 0.23752195260461972
908 0.23638545681420095
909 0.23957013376995737
910 0.2454874839345647
911 0.24117103749156296
912 0.24461241245544224
913 0.25194683981188776
914 0.2506597964070616
915 0.2606869335266094
916 0.2560070570074445
917 0.25712624929215844
918 0.25382416017532056
919 0.2514318263621304
920 0.2546272161088443
921 0.2466215356423309
922 0.24555542447273587
923 0.2471074197718917
924 0.24865315562749674
925 0.24668081289170476
926 0.2508070261982527
927 0.2498548470473987
928 0.2522630073908003
929 0.25351272329238345
930 0.26570397291672787
931 0.2700946272083452
932 0.2706840104462204
933 0.26761855184449235
934 0.2603415831871046
935 0.2579701082361233
936 0.26297100214235414
937 0.2620551272756377
938 0.26957297782837025
939 0.2610213127202273
940 0.2634510308325124
941 0.2600905069547742
942 0.2543218256984219
943 0.25330688404626234
944 0.2580133811913721
945 0.26289532807017496
946 0.25611076855550824
947 0.2528824502577539
948 0.26147954115421973
949 0.2546668599470085
950 0.25499991927358145
951 0.2549961211128173
952 0.24765369163541237
953 0.2535839217894218
954 0.26554706138309314
955 0.2648801545077843
956 0.26771892962821864
957 0.27590707413526067
958 0.2670515668884369
959 0.26010268263478153
960 0.2560191184204138
961 0.25390919565451
962 0.25032817440591915
963 0.25620780394103526
964 0.25236340170168636
965 0.2482048032140472
966 0.25174341417453333
967 0.2510245902875213
968 0.25237370999507436
969 0.24867074464427527
970 0.24172954357862858
971 0.24860884783149115
972 0.24004019830358345
973 0.2463784086739926
974 0.24879465413414614
975 0.25432059686472874
976 0.25367767382643397
977 0.2580100873319665
978 0.2601372342593991
979 0.2574018142778447
980 0.2573432715677116
981 0.25281314330782534
982 0.2515372167004887
983 0.24658080607417912
984 0.24287521245864352
985 0.24825352790463556
986 0.2441346290335827
987 0.24122784816853163
988 0.24405665949254
989 0.24812396843971696
990 0.25691180658109686
991 0.2625089874723646
992 0.2569877005391502
993 0.25609793485163307
994 0.25458284217976324
995 0.25223811267789714
996 0.24878003715553743
997 0.25049426125656543
998 0.2554711189911155
999 0.25394169572401537
1000 0.2524780012673899
1001 0.25056494422317427
1002 0.24885036034191443
1003 0.24469691052560327
1004 0.2398244130717902
1005 0.2382212598419656
1006 0.23845842951206592
1007 0.2421251488357922
1008 0.24074253165395323
1009 0.2478354429334813
1010 0.2520812143502009
1011 0.24651558902418963
1012 0.24254181867739277
1013 0.2447363515427773
1014 0.24191048560122236
1015 0.24341978267651426
1016 0.2437114742620733
1017 0.24127669875835894
1018 0.24004997979118395
1019 0.23674141768080564
1020 0.2345516360115639
1021 0.2328216024915843
1022 0.23511536318187137
1023 0.23816766498795944
1024 0.23696738623063385
1025 0.2329192651135977
1026 0.22971056486576102
1027 0.23232708500691623
1028 0.23340777719201183
1029 0.23709373620910826
1030 0.24661204172161266
1031 0.24429931300568922
1032 0.2461706285866053
1033 0.24182024763750593
1034 0.24256989359910094
1035 0.24415528476287252
1036 0.23861742943569414
1037 0.23955972877184503
1038 0.23810240972375826
1039 0.24396379007401428
1040 0.24486458492430174
1041 0.24433644585745445
1042 0.24610948538425786
1043 0.2525434909073403
1044 0.24605794857214905
1045 0.24333436587695198
1046 0.2448357191614263
1047 0.24513995470988328
1048 0.2444249822710834
1049 0.24782339638604658
1050 0.24524909770012443
1051 0.24530144943762314
1052 0.2410928733405634
1053 0.24300665503059304
1054 0.24733710448725055
1055 0.25155165041193095
1056 0.2508227489415234
1057 0.24875214803428286
1058 0.253568295611836
1059 0.24753262457898037
1060 0.2467427449612389
1061 0.2371446994413647
1062 0.23292389131811675
1063 0.23236573592329696
1064 0.23079386522327072
1065 0.2342740074094016
1066 0.2347395204272162
1067 0.23842280054983117
1068 0.23922918687668399
1069 0.23531404540306589
1070 0.23565372740059728
1071 0.24048121793415816
1072 0.23981376609218125
1073 0.24076985526989703
1074 0.24989197738984947
1075 0.25137916286009304
1076 0.24971430074469225
1077 0.24822451685037591
1078 0.24185209286957723
1079 0.24256665241196523
1080 0.24941845594174955
1081 0.24541883639985884
1082 0.2414931026622167
1083 0.24111750133554735
1084 0.23510811097372114
1085 0.2444247248794008
1086 0.2445323490821155
1087 0.24966660354043532
1088 0.2569665540472164
1089 0.25543658398528346
1090 0.2561194491053174
1091 0.25594314262252005
1092 0.2739257781950917
1093 0.27445869170859033
1094 0.26907777956039824
1095 0.26299668107251334
1096 0.2639148332520128
1097 0.2619681386211933
1098 0.26553476405675003
1099 0.2626618330407273
1100 0.2646100894863723
1101 0.27009616877931225
1102 0.2682552866902757
1103 0.268306630799187
1104 0.2689289193889613
1105 0.2653966732210918
1106 0.26433404571297797
1107 0.262884337781218
1108 0.25509599066824973
1109 0.2533771146868282
1110 0.2513262539685917
1111 0.2514891096575098
1112 0.24964002388325665
1113 0.2459576125527084
1114 0.2467051174269313
1115 0.24226820701594898
1116 0.23863126248928085
1117 0.23895148555170453
1118 0.23602114724872372
1119 0.23145756668828008
1120 0.2289318625359125
1121 0.22475837328091744
1122 0.23261242501189247
1123 0.23283480160459818
1124 0.23071161704979787
1125 0.23408188042988584
1126 0.2348222936804611
1127 0.23388708433051572
1128 0.2295932364512056
1129 0.22643237936930985
1130 0.22789028848800477
1131 0.22800534873241263
1132 0.22688003995150993
1133 0.2337016160917044
1134 0.22812222501323465
1135 0.23184664005654315
1136 0.23233460445359883
1137 0.24025609248121566
1138 0.24059540021336068
1139 0.24771530021353952
1140 0.2415124588232433
1141 0.24760677334855752
1142 0.24403567240110718
1143 0.2478196423542948
1144 0.24809578072659239
1145 0.24182390134005605
1146 0.23871664220513872
1147 0.2448999614812908
1148 0.24553121310156384
1149 0.24302450580908477
1150 0.2469553479270365
1151 0.24072560626711484
1152 0.24967870377104912
1153 0.251842006408585
1154 0.2528207907349583
1155 0.2510456600133225
1156 0.2468392394492309
1157 0.24889383696102627
1158 0.24458919002935464
1159 0.2398895892589555
1160 0.23756909427844874
1161 0.23257202855768855
1162 0.23579879658242814
1163 0.23314177593726593
1164 0.2303183028203727
1165 0.22923551640830767
1166 0.2299279642873019
1167 0.22827729488369913
1168 0.22719616506955406
1169 0.2331549866300349
1170 0.23021778255416675
1171 0.23138465842348685
1172 0.22947682613798098
1173 0.2327534765720497
1174 0.23894341981888984
1175 0.24050477918816665
1176 0.23579202392846102
1177 0.23405689864590545
1178 0.230664849602295
1179 0.22940810947696538
1180 0.23070634242069876
1181 0.23381747158919713
1182 0.23678317981262453
1183 0.2420654593464683
1184 0.24333657609435475
1185 0.2385685484440257
1186 0.25239277847091524
1187 0.2451029297782198
1188 0.2465064415699138
1189 0.2409398516445661
1190 0.24090765211844187
1191 0.2450306054401136
1192 0.24015389410684138
1193 0.246132312965658
1194 0.24218310751223568
1195 0.23811734024617676
1196 0.23870552155912164
1197 0.23809811091608027
1198 0.2416018511311968
1199 0.24553730477006078
1200 0.24257781555453695
1201 0.24254222020685456
1202 0.24049723421197935
1203 0.2363602677702469
1204 0.2380058252560701
1205 0.23753191683419997
1206 0.23995255220289638
1207 0.23860544075091727
1208 0.24279802539515538
1209 0.24002794771106284
1210 0.2421885283176116
1211 0.24013233495211708
1212 0.2344988552849541
1213 0.24072726083884088
1214 0.24355975848218306
1215 0.2395418291847155
1216 0.24233436634185127
1217 0.24358400747217726
1218 0.24305358718369596
1219 0.24736066332937057
1220 0.24880665246976116
1221 0.24737147871553333
1222 0.25505882546811787
1223 0.25612131993928094
1224 0.2552138528909553
1225 0.2501934196072461
1226 0.24933307995059867
1227 0.25249361660771474
1228 0.2524432897570095
1229 0.2509216481449332
1230 0.2515597952010148
1231 0.2493840586485189
1232 0.24539777320698397
1233 0.24272946431108264
1234 0.25121271831275177
1235 0.2466247489078148
1236 0.24897623747795558
1237 0.24589609524795178
1238 0.2449454702841231
1239 0.2484997455394556
1240 0.24478395975675793
1241 0.24858887967807008
1242 0.2488899824977692
1243 0.24966079872495914
1244 0.24601928187889144
1245 0.2480247687710728
1246 0.24616711182118112
1247 0.2467784658913671
1248 0.25273167871041824
1249 0.2517416070336437
1250 0.2507326624185743
1251 0.249633233671567
1252 0.24867614590392811
1253 0.25578783586561354
1254 0.2536929515147776
1255 0.24344595525961257
1256 0.24334288317830388
1257 0.24220135520879352
1258 0.24261922577903203
1259 0.23936811631815613
1260 0.23975923400429172
1261 0.25089318520999504
1262 0.24751040459135074
1263 0.24578095335178585
1264 0.24441212885153007
1265 0.24524562781368237
1266 0.24230052881224046
1267 0.236503599757997
1268 0.2306127536371778
1269 0.23406262887198603
1270 0.23000489794622847
1271 0.2335497032708912
1272 0.23503302554252645
1273 0.23137745875086993
1274 0.2349018032965059
1275 0.22955698450955703
1276 0.23025866908329387
1277 0.22864736672488742
1278 0.22582818469030763
1279 0.22270908415874635
1280 0.2192913722446036
1281 0.22584978623245405
1282 0.22714591964829786
1283 0.2194009775943949
1284 0.22190537795669385
1285 0.2238992549054016
1286 0.2280207541947534
1287 0.23360537296816442
1288 0.23476662462608278
1289 0.2322035034804606
1290 0.23120144161365003
1291 0.2258670701335213
1292 0.22751262549313975
1293 0.2372229346372462
1294 0.24633670885006576
1295 0.24427112971520415
1296 0.2460196557770013
1297 0.2564152189907288
1298 0.24860961814077395
1299 0.25441199761049477
1300 0.25098788936212535
1301 0.2515390741760273
1302 0.24413673531425645
1303 0.2478609840698181
1304 0.24489103948716567
1305 0.24274343427101594
1306 0.236459304476498
1307 0.23566174470012047
1308 0.23094205971918694
1309 0.23587368949975543
1310 0.24007835410290337
1311 0.24399477620947402
1312 0.24572579008365905
1313 0.2429120565237871
1314 0.23776142520746035
1315 0.23736164322233597
1316 0.2336150483852899
1317 0.23321768133934823
1318 0.2335141896226688
1319 0.23226368418502963
1320 0.22851909093113087
1321 0.23735323153780113
1322 0.23856783452194524
1323 0.24308169969226354
1324 0.23678150255953162
1325 0.23340552281863888
1326 0.23817949204022348
1327 0.23525895811654327
1328 0.237545616664325
1329 0.24272172502085698
1330 0.24327374563877405
1331 0.24749651014445384
1332 0.2482947629061773
1333 0.24966807556457235
1334 0.2447132860926412
1335 0.23615974592932662
1336 0.2324556938508326
1337 0.22886269077949292
1338 0.23755794869624883
1339 0.24042258358088117
1340 0.23867426093894523
1341 0.24223490753601445
1342 0.24116906403449584
1343 0.23677455078614423
1344 0.23979770861017113
1345 0.24200938691449828
1346 0.23750468536990285
1347 0.23963262836436094
1348 0.23678035617142612
1349 0.24328167808297005
1350 0.24642268036820944
1351 0.24477122320251277
1352 0.24557825410529924
1353 0.24399083391575474
1354 0.24453292968048268
1355 0.23982093944108737
1356 0.23869014424642548
1357 0.23321760275269116
1358 0.2288100890365651
1359 0.22704233873314358
1360 0.22353218628549604
1361 0.2241307047031882
1362 0.22326779487930798
1363 0.21783040276053306
1364 0.2239664582391032
1365 0.22901842188651397
1366 0.22812819205357165
1367 0.22768544753760278
1368 0.2353333199057297
1369 0.23336899406015718
1370 0.24091694467931846
1371 0.24138689828219886
1372 0.23653767370256373
1373 0.2392009246027999
1374 0.24446196386306282
1375 0.2504914614178729
1376 0.2536909353093498
1377 0.24951596003975207
1378 0.24717447408025625
1379 0.2511576555489167
1380 0.2465833135532139
1381 0.23621120823205694
1382 0.23980251049501763
1383 0.23976148452314494
1384 0.24179913061218938
1385 0.247185428059317
1386 0.24896512548585298
1387 0.24592647660189476
1388 0.24275248386037593
1389 0.2412174624583624
1390 0.24176383755041678
1391 0.24363046355337073
1392 0.24178207338413749
1393 0.2375346474697693
1394 0.2415884422824237
1395 0.23984361179758193
1396 0.2304069309361793
1397 0.23108353843641438
1398 0.23920563426928662
1399 0.2414268454967464
1400 0.24282031664775536
1401 0.24336783954078012
1402 0.24123471112764525
1403 0.24339384852394444
1404 0.23963331745754166
1405 0.2401944717766984
1406 0.2411257673205862
1407 0.241170860728794
1408 0.24006795054779084
1409 0.23929435461257964
1410 0.24198318525697354
1411 0.24831333462487667
1412 0.25083677206120797
1413 0.24731083125187675
1414 0.24818421075028527
1415 0.24707760813190655
1416 0.24738225104529366
1417 0.2473846339772824
1418 0.24517897190964372
1419 0.24298584689780608
1420 0.23644221034721616
1421 0.23138876891502216
1422 0.22540036859841772
1423 0.22898234149275687
1424 0.2341811885278684
1425 0.23919378189813456
1426 0.24658095957551623
1427 0.25004579533679094
1428 0.25106535473057157
1429 0.25259869502712956
1430 0.25494262462910716
1431 0.24934066283157502
1432 0.24699285579429003
1433 0.2525049890819723
1434 0.2541651170620502
1435 0.2473676748128993
1436 0.25337103727927174
1437 0.24807579866174193
1438 0.2437712629239857
1439 0.24332516756067574
1440 0.23861494391927035
1441 0.2354032313505016
1442 0.23433758160583992
1443 0.2372964680890395
1444 0.23428979164661354
1445 0.2352924494114642
1446 0.2372761382013969
1447 0.23825132221136203
1448 0.23418969693917374
1449 0.2427011649293155
1450 0.24011413042090393
1451 0.23802128241367987
1452 0.23486646240271197
1453 0.23839261435255765
1454 0.2368023050080421
1455 0.24114190211153175
1456 0.23560353818764818
1457 0.23702505412605882
1458 0.24087339505172503
1459 0.2311041164214915
1460 0.23048900137682315
1461 0.23929245981877645
1462 0.24030019384597778
1463 0.23423231728650665
1464 0.23553314585486831
1465 0.2407664249449949
1466 0.24101651818543499
1467 0.24464244047692263
1468 0.2444044119109885
1469 0.24586580091627028
1470 0.2509601434520923
1471 0.25022694949376967
1472 0.24671032861532322
1473 0.2425264373629828
1474 0.2415401776322311
1475 0.2404308354576158
1476 0.23350757083771176
1477 0.2330345143807907
1478 0.22715810208913498
1479 0.240023198152156
1480 0.2390613249760014
1481 0.24779069648574076
1482 0.2406413083647813
1483 0.23983978259937097
1484 0.24880444134810087
1485 0.24877307527248727
1486 0.24631885182545782
1487 0.24748026274162116
1488 0.24409773298368675
1489 0.23604898466109478
1490 0.23299627733325284
1491 0.22947948782529226
1492 0.22279383488493373
1493 0.21950082106587776
1494 0.22432105055329937
1495 0.2258010102290905
1496 0.22866667148283093
1497 0.24519058618078504
1498 0.2496136416774679
1499 0.24619111625388465
1500 0.24928189404042245
1501 0.24520124573020652
1502 0.24493573378183112
1503 0.24941765013925132
1504 0.24662752518289
1505 0.2493542841306273
1506 0.25378990869798757
1507 0.2577896359659299
1508 0.2594183751729487
1509 0.25860231239682663
1510 0.2575158651389441
1511 0.254476238106289
1512 0.2493689705263959
1513 0.24125595682842016
1514 0.23910160327538085
1515 0.23805971113965718
1516 0.23291952015273998
1517 0.23097754658442646
1518 0.22847274668081324
1519 0.22588076049444428
1520 0.22731255460701005
1521 0.22607423933376328
1522 0.2267498469832193
1523 0.22720189957165576
1524 0.23245245875427595
1525 0.23563859756150368
1526 0.23753435518168084
1527 0.23942202424248463
1528 0.2417366185358799
1529 0.2429284762059125
1530 0.241973921124441
1531 0.24022110205677383
1532 0.23532420308995755
1533 0.2296804345691965
1534 0.23096977982325254
1535 0.22662186902823656
1536 0.2255959208196039
1537 0.22278385419121102
1538 0.21954662703100486
1539 0.22120490016898792
1540 0.226051375350606
1541 0.222824071420358
1542 0.22532761654835318
1543 0.2318855186842207
1544 0.22744344120106016
1545 0.22211399178100452
1546 0.22573093623274113
1547 0.22743669197279404
1548 0.2352000061749058
1549 0.23688405013787484
1550 0.2328092866245604
1551 0.2293174874577251
1552 0.23029738472044411
1553 0.2287430805516834
1554 0.2312376447814043
1555 0.23081843688762207
1556 0.23559794397362488
1557 0.2397648355770864
1558 0.23243324411589725
1559 0.23436585473429106
1560 0.23444590783784636
1561 0.2340050651133345
1562 0.23366689802708804
1563 0.2267131682172648
1564 0.22719345026629256
1565 0.22303302317932625
1566 0.2140227994031493
1567 0.21739613479734518
1568 0.2143816959830617
1569 0.21272587585203306
1570 0.21667961604373864
1571 0.22043002540150772
1572 0.22191812152516388
1573 0.22242053796218225
1574 0.2261114816310977
1575 0.22808927599575893
1576 0.23194933805453874
1577 0.22465947455395546
1578 0.22374651002492862
1579 0.2243369862521263
1580 0.22255212471645225
1581 0.22303204005147054
1582 0.22872360585795376
1583 0.22880788331031682
1584 0.23038509057283296
1585 0.23920983582425023
1586 0.24319231667835628
1587 0.24506918035792513
1588 0.2400880137936521
1589 0.23762756405975657
1590 0.24216012196576212
1591 0.24464641544373883
1592 0.24080069839792298
1593 0.24094084334227603
1594 0.2414502599703058
1595 0.23812124719024758
1596 0.2359018438142633
1597 0.2365542423500504
1598 0.2389047835863131
1599 0.23543385964004673
1600 0.23400221140416094
1601 0.23609697703628207
1602 0.23471427456237495
1603 0.23618484582630656
1604 0.23570057045931692
1605 0.2342452254132784
1606 0.22961328592029423
1607 0.2352319613050867
1608 0.23519347205324015
1609 0.240626654874352
1610 0.24478031562364166
1611 0.2455821308487302
1612 0.24803114291968759
1613 0.24505202493318454
1614 0.24013982732220177
1615 0.24266617166212517
1616 0.24122198224554647
1617 0.2437330108924823
1618 0.23981870609916303
1619 0.23872673420665014
1620 0.23892749466202273
1621 0.23730601773591295
1622 0.23747446303902378
1623 0.23594906030897775
1624 0.22923413305405804
1625 0.22169105758301047
1626 0.22643906965880062
1627 0.2251736977251929
1628 0.22799460219316742
1629 0.22932437473809478
1630 0.23097044897922062
1631 0.2332722187594907
1632 0.22950190668311743
1633 0.2259929659814271
1634 0.23149250592446025
1635 0.2295309154300901
1636 0.22930311245700832
1637 0.22859014495892332
1638 0.22776200853004758
1639 0.22977804376674926
1640 0.23965785414570484
1641 0.23570815483266636
1642 0.2286275931555139
1643 0.2240039892516828
1644 0.2226749528219369
1645 0.2226470159384668
1646 0.2203548667037243
1647 0.21725609307322694
1648 0.22381878857165985
1649 0.21745027271822465
1650 0.2134844020120684
1651 0.2237014491956577
1652 0.223035393917663
1653 0.2207523469007937
1654 0.22224968229623987
1655 0.22185903985702118
1656 0.22572938978138377
1657 0.22756659429785142
1658 0.22978684998914478
1659 0.2349933239582021
1660 0.2359519931163942
1661 0.24606346480428176
1662 0.2485300933633357
1663 0.24284162539071827
1664 0.23970363215649418
1665 0.2420636684540894
1666 0.24037692882215853
1667 0.240648818948232
1668 0.24406164253207702
1669 0.24239328084396713
1670 0.23944994429952557
1671 0.2412385906595587
1672 0.24081801317500465
1673 0.24184440322846823
1674 0.23918735457775583
1675 0.24020812934622993
1676 0.23086034678804127
1677 0.23396718880582373
1678 0.23611958665593136
1679 0.2360943377877206
1680 0.23923583515270921
1681 0.23347466606901027
1682 0.23229351716344898
1683 0.23518143365179311
1684 0.2354369515424503
1685 0.23355119564344284
1686 0.23127287451812445
1687 0.23955032072414892
1688 0.23671906747177188
1689 0.2412028153934027
1690 0.2475782400546621
1691 0.24446922089262169
1692 0.2502389330768886
1693 0.24994415304997292
1694 0.24646096463744693
1695 0.24695657821665573
1696 0.2467147496238682
1697 0.24627789141792059
1698 0.24432091965131164
1699 0.24027158368097723
1700 0.24974014653384968
1701 0.25034911597031606
1702 0.24454507527582275
1703 0.24445728031843092
1704 0.23804252208515275
1705 0.23096416170517448
1706 0.23230140008139472
1707 0.23423197803742762
1708 0.24135346059066426
1709 0.23908895859774087
1710 0.23325288244774464
1711 0.23737804545781485
1712 0.23243297148187286
1713 0.23004447825347774
1714 0.23346938259239847
1715 0.23261293381603826
1716 0.23427025029199364
1717 0.23953313424411754
1718 0.23819013053974514
1719 0.24064067257762853
1720 0.24350118565548273
1721 0.2405803539871169
1722 0.24064867840877113
1723 0.23744884115461354
1724 0.2304099111140118
1725 0.22394926920953506
1726 0.22417875744780705
1727 0.2287479426075292
1728 0.2261418478735631
1729 0.23289074990585554
1730 0.22846342766375938
1731 0.2269185123809421
1732 0.23159132045223513
1733 0.22532214351040897
1734 0.22185165102073054
1735 0.22287879361023158
1736 0.2208414015767841
1737 0.21810774692277926
1738 0.21291787047726646
1739 0.2146796818334705
1740 0.22146205923785386
1741 0.21788839538541094
1742 0.21703175341767064
1743 0.2217259910912692
1744 0.2320681280384701
1745 0.23353902994009032
1746 0.23257927446137824
1747 0.23624505712304375
1748 0.2330347369347262
1749 0.23350096078821253
1750 0.23483698665000408
1751 0.22762797116247482
1752 0.2327871725470513
1753 0.2295194556275627
1754 0.23520621865626762
1755 0.2290613163379126
1756 0.2232860751927459
1757 0.23017666888063226
1758 0.230363581941948
1759 0.22658417019226462
1760 0.23334791117589154
1761 0.2378584967882676
1762 0.23167677761595634
1763 0.22492338158024422
1764 0.22371041718721155
1765 0.2254428798878172
1766 0.23319225921547224
1767 0.22994712812586854
1768 0.23670388599828687
1769 0.2319062442236764
1770 0.2314150354850551
1771 0.23595591678514427
1772 0.24380981887246087
1773 0.23574448494492395
1774 0.23761781336407445
1775 0.232793817951148
1776 0.22800065282034748
1777 0.22940433057887444
1778 0.2282444301194825
1779 0.23858711090208992
1780 0.24474955767263687
1781 0.2428199217009817
1782 0.24410078811242653
1783 0.24678526718253915
1784 0.24380310236366115
1785 0.24128129505173734
1786 0.24584370633712146
1787 0.24262594980672658
1788 0.23846769752510483
1789 0.226918721250368
1790 0.22450151060671167
1791 0.22495170099720857
1792 0.22991060909496697
1793 0.2319415721017148
1794 0.23880694920283785
1795 0.23687918437536565
1796 0.2404438476534129
1797 0.23529205806
1798 0.2403006978655723
1799 0.24342330644949084
1800 0.23978918806097332
1801 0.23378128125114522
1802 0.23547630590656354
1803 0.2365470893602874
1804 0.2392520666797137
1805 0.23620554602257987
1806 0.24037595507007165
1807 0.23666408583374016
1808 0.2359627120928573
1809 0.23344273268311685
1810 0.22755122690614582
1811 0.22835197158947457
1812 0.225804434194817
1813 0.22881000278114128
1814 0.2410981390272276
1815 0.23368762136054305
1816 0.2300291496564651
1817 0.23688942534175855
1818 0.23558224298757918
1819 0.22976944498600907
1820 0.23202396320446445
1821 0.2302674283427964
1822 0.23302152721670005
1823 0.23579693706560195
1824 0.23487546925301608
1825 0.24161808685560754
1826 0.2449768304476118
1827 0.24532408889969967
1828 0.25161777475631936
1829 0.2547597128673497
1830 0.2538353805414531
1831 0.2554435555343354
1832 0.24935473867099203
1833 0.25275968791104003
1834 0.2517178292368947
1835 0.25289455967799707
1836 0.2491218440323104
1837 0.2515273623993125
1838 0.25343326330156263
1839 0.2548137986657423
1840 0.25168178534484525
1841 0.24822444071748812
1842 0.2506976576183345
1843 0.25096469982273334
1844 0.24796399054354687
1845 0.25282138208233945
1846 0.24826813745215803
1847 0.25271390385373177
1848 0.2451019362236
1849 0.2425450571440104
1850 0.24031626177392393
1851 0.2362077295115172
1852 0.2375565656421106
1853 0.23257333383538017
1854 0.23484002064684947
1855 0.2338757992776029
1856 0.23427918830440578
1857 0.2395533974074674
1858 0.23925525740713052
1859 0.24048768993553674
1860 0.23438261165920335
1861 0.2429511000040481
1862 0.23638928377538707
1863 0.23931593695798326
1864 0.23661995231675037
1865 0.23741224675983424
1866 0.22841131332168194
1867 0.2241002050875057
1868 0.22825641582951806
1869 0.23551649287831064
1870 0.23538374098084516
1871 0.22846699826665653
1872 0.2266415751524085
1873 0.22553615390187332
1874 0.2292702193760201
1875 0.22688471785515468
1876 0.22893087128993797
1877 0.23050459528145428
1878 0.2323328194395653
1879 0.23135614133262203
1880 0.2356410777841529
1881 0.2344745015747417
1882 0.23244373640242838
1883 0.23278189427396914
1884 0.232654074371528
1885 0.23176522958934725
1886 0.22841627665156505
1887 0.22481778652484163
1888 0.2276979391963626
1889 0.2291989480130087
1890 0.22405675095369315
1891 0.22174930163070466
1892 0.21879440773586847
1893 0.21783200856203216
1894 0.21733094414610604
1895 0.21135633731370215
1896 0.21302643607096416
1897 0.21460908225211392
1898 0.21246101770728432
1899 0.2114170609169865
1900 0.2149065272438822
1901 0.21297201988950054
1902 0.21573819945324674
1903 0.22600835767450228
1904 0.2278178054725733
1905 0.2338259803028947
1906 0.23138856769550256
1907 0.2352775741900362
1908 0.23654993706512667
1909 0.24628743231506542
1910 0.2439611527342623
1911 0.2467854118066155
1912 0.24037305376384765
1913 0.23378685886967876
1914 0.23591674365379245
1915 0.2314974337617561
1916 0.22712520686984106
1917 0.22246104116618673
1918 0.22978814812344348
1919 0.23140072111942203
1920 0.23134075359694212
1921 0.23395707687311218
1922 0.2418800337365822
1923 0.23838590025170647
1924 0.2350655803614617
1925 0.23431130881909376
1926 0.2319363382679568
1927 0.22539139335355277
1928 0.22410684864224
1929 0.22134030944556898
1930 0.2185089864115498
1931 0.22365476886456445
1932 0.22131962656997356
1933 0.22400021773597045
1934 0.22672651310581365
1935 0.23305153637962103
1936 0.22798143586370254
1937 0.2315387793855629
1938 0.2325635792443241
1939 0.232502356913306
1940 0.2260101503848592
1941 0.23178879619117615
1942 0.23108876228758132
1943 0.2326685218253294
1944 0.2350498045896196
1945 0.2349252437425885
1946 0.23244162811695637
1947 0.22956917804949672
1948 0.22647792508429165
1949 0.231887600513332
1950 0.22887176128509604
1951 0.23017635213389662
1952 0.22492367267955543
1953 0.2240287578733194
1954 0.22960478812141075
1955 0.23305346443965602
1956 0.23092634118838223
1957 0.22823557976403636
1958 0.2255717088894737
1959 0.22482238889783848
1960 0.22387314749703016
1961 0.225684123453008
1962 0.2267433797268631
1963 0.22318369552033201
1964 0.22680977348569384
1965 0.22414612052515165
1966 0.22859084854431466
1967 0.23454887196338936
1968 0.2319666372977206
1969 0.2296001697101452
1970 0.22757287334068937
1971 0.2280062661528378
1972 0.22749529265997911
1973 0.23231709286843036
1974 0.2321515675062623
1975 0.23116267433834256
1976 0.23484355847006008
1977 0.2331571099755016
1978 0.2288925574061436
1979 0.22746968500350379
1980 0.23185553162575778
1981 0.23029877551747277
1982 0.23137355573492868
1983 0.2271398862676408
1984 0.22663121168106076
1985 0.22694589267035675
1986 0.2325145861792
1987 0.22851373505181957
1988 0.22613004223931035
1989 0.22157949545766295
1990 0.2190256506692056
1991 0.2233763179621712
1992 0.22317492736354014
1993 0.21976062452472336
1994 0.2264002155871131
1995 0.22933415099480192
1996 0.23477202824799814
1997 0.2399491593722874
1998 0.23707443554559712
1999 0.23367592167281537
2000 0.23571907703361
2001 0.24009851119769593
2002 0.23612294049727603
2003 0.2355551506728025
2004 0.23302421441526042
2005 0.2279359531776681
2006 0.2321069448330916
2007 0.2353216924493537
2008 0.23065836890563599
2009 0.22497641143821387
2010 0.22478808549901286
2011 0.22358709503287472
2012 0.22550580438143966
2013 0.2184944975629475
2014 0.222805118106755
2015 0.22367749262716088
2016 0.23019907756625754
2017 0.2294611145613713
2018 0.23452876593692212
2019 0.2335160799564997
2020 0.22735701749402995
2021 0.225581874695528
2022 0.22131407581011217
2023 0.22008208920573977
2024 0.22369350036992836
2025 0.22287460453224964
2026 0.2217592190526079
2027 0.22069390036065734
2028 0.2219252429968061
2029 0.2187952809839793
2030 0.22329462885642182
2031 0.22668616461560845
2032 0.22937509853666174
2033 0.2311664978178604
2034 0.2294340961735484
2035 0.2277073145116303
2036 0.22515055658265357
2037 0.23152596463421943
2038 0.2405330691605207
2039 0.2407658327105102
2040 0.23881110207579645
2041 0.24583209743805629
2042 0.23453775516785297
2043 0.23466024522456927
2044 0.23823048822110954
2045 0.23358051018738207
2046 0.2361549917175483
2047 0.23853946775026127
2048 0.23778724416935748
2049 0.23271606485406435
2050 0.23056637603366265
2051 0.22988590024403235
2052 0.22345637162767204
2053 0.2224186648152085
2054 0.22501240872339712
2055 0.2198747071891693
2056 0.2238356059732736
2057 0.22212904267990896
2058 0.21954352176324407
2059 0.2140046016824473
2060 0.21161286739577911
2061 0.21170023716750797
2062 0.21092740122017017
2063 0.2136471920329638
2064 0.21546603916153084
2065 0.21811836670098997
2066 0.2186452675782886
2067 0.21777713408379973
2068 0.2218329916326036
2069 0.22170585482667354
2070 0.21853348096624436
2071 0.22118625474347553
2072 0.22203314988947406
2073 0.22129960378232447
2074 0.21808121371468467
2075 0.2156592795389941
2076 0.21873923592013575
2077 0.2192872326276522
2078 0.21930096245126318
2079 0.22183123704477897
2080 0.22634572514907794
2081 0.23242551740124473
2082 0.2303254990826367
2083 0.230536234889953
2084 0.23242295311200203
2085 0.2301445933548294
2086 0.22960020891139055
2087 0.22664137892105413
2088 0.22132438908974736
2089 0.2166888072278536
2090 0.22145000286577077
2091 0.2266187893242651
2092 0.2259405279360128
2093 0.22580737389939243
2094 0.22113496528104437
2095 0.22374130904110218
2096 0.21806703614680717
2097 0.22544172949333863
2098 0.21923661422794946
2099 0.22238225214540264
2100 0.2235626084166107
2101 0.22514601968741454
2102 0.22630561968400514
2103 0.23650836271686348
2104 0.23559627225377852
2105 0.2356136973832133
2106 0.2339575144172385
2107 0.23019944004899334
2108 0.23068192338364785
2109 0.22474470498041033
2110 0.22127375091799248
2111 0.2224773071916832
2112 0.2258158686201513
2113 0.22554738781816425
2114 0.2217705276188254
2115 0.2219579347887933
2116 0.22807035108679236
2117 0.22596884006506535
2118 0.2215837156854242
2119 0.2263287111594233
2120 0.2231807876653033
2121 0.2266380639994047
2122 0.23382199872647838
2123 0.23957381608291076
2124 0.24107558991495018
2125 0.23481792628154077
2126 0.23307965772794115
2127 0.22913091997009302
2128 0.23325089174242425
2129 0.23405509344695458
2130 0.2341554506298165
2131 0.23190205785717907
2132 0.22681563639419983
2133 0.23333401570121387
2134 0.23126290520489162
2135 0.22575908255988314
2136 0.2244305567659195
2137 0.2294382593080928
2138 0.23148962030221792
2139 0.23003985437223112
2140 0.22893919008197305
2141 0.23367481640477705
2142 0.23545213232785223
2143 0.23113793900921725
2144 0.2350119361696969
2145 0.23490109825894212
2146 0.23785600171773116
2147 0.23583033179898694
2148 0.23374457802468213
2149 0.23188074808800524
2150 0.2294733215703157
2151 0.22085986787083037
2152 0.22092557180525918
2153 0.21961633767427857
2154 0.2209076366341876
2155 0.22413476242274946
2156 0.22686787188337065
2157 0.23224749928968386
2158 0.2332212099396339
2159 0.24045900126962225
2160 0.2392706270873698
2161 0.23849016092957429
2162 0.23902851786680257
2163 0.23415657681048427
2164 0.2374666106863664
2165 0.24449088324581206
2166 0.2399462087405439
2167 0.24224403710240566
2168 0.2387101967132787
2169 0.24351336231798232
2170 0.2439290091780153
2171 0.23788284260517303
2172 0.23383866845207762
2173 0.22942063151571768
2174 0.2273865217456843
2175 0.2262049115737938
2176 0.23202979836231438
2177 0.22815248316555592
2178 0.22395769458439385
2179 0.21862042875373158
2180 0.22502163885191495
2181 0.22234163735647872
2182 0.22422454107707626
2183 0.2206703053317
2184 0.21928017375482883
2185 0.21650316450846582
2186 0.21243771285282723
2187 0.21051381412566145
2188 0.20739776089865364
2189 0.2095235216177559
2190 0.21680537410590556
2191 0.21519514961254751
2192 0.2168715734172954
2193 0.22103082885346656
2194 0.21499371156098107
2195 0.21319888345898683
2196 0.21441475134344246
2197 0.21220034284518371
2198 0.21614416768961736
2199 0.21883551029098264
2200 0.22026162518023462
2201 0.2206307620372684
2202 0.22768323158320586
2203 0.23073043407586336
2204 0.23102169020402835
2205 0.23292580947364933
2206 0.23527310822980613
2207 0.2348517137877078
2208 0.23629616124438627
2209 0.22925081184214996
2210 0.23013754335677605
2211 0.23215523047121747
2212 0.22842158391659603
2213 0.2232015476934774
2214 0.22304740664178102
2215 0.21687201663983438
2216 0.21552040879546916
2217 0.21661892716246234
2218 0.21569390014550735
2219 0.2253497414208202
2220 0.22431477657706278
2221 0.22498390303627316
2222 0.2200511818520039
2223 0.21060480404422968
2224 0.20950227584117315
2225 0.21929943805045185
2226 0.22382498900687364
2227 0.22828977811869086
2228 0.22551014878037068
2229 0.22357539109303795
2230 0.2241732457749329
2231 0.21845555867006913
2232 0.2232955863945234
2233 0.2183264274185194
2234 0.22145986963379027
2235 0.2181915766811458
2236 0.21983480991268944
2237 0.21917575485716576
2238 0.2192767982531516
2239 0.22302082999190048
2240 0.21956352135813556
2241 0.21983130342909388
2242 0.21986697227193736
2243 0.21718492606670103
2244 0.2263050064390043
2245 0.2230850951324528
2246 0.224749178867098
2247 0.2239624883358684
2248 0.22636094024404946
2249 0.221363076543436
2250 0.22306267676558394
2251 0.22708227566903502
2252 0.2295271485927016
2253 0.2236836236610094
2254 0.21811115281826968
2255 0.22213911894303603
2256 0.21969427362092175
2257 0.22699849630899285
2258 0.23035226606285922
2259 0.22574826487561778
2260 0.23047439225310729
2261 0.22381703824813348
2262 0.2275601217539476
2263 0.23240434730571807
2264 0.23450106624831826
2265 0.2360010049707002
2266 0.23332003372606397
2267 0.2305496151837417
2268 0.2282604395383038
2269 0.22573664358557208
2270 0.2250178716000999
2271 0.22315408838544057
2272 0.22071461724716812
2273 0.22375424963961593
2274 0.21533795234022038
2275 0.2171663451474085
2276 0.21202121451030745
2277 0.21619407184002318
2278 0.21317955714831516
2279 0.21684691186877877
2280 0.23012631126760952
2281 0.2264722212122635
2282 0.22313521271646822
2283 0.22120024531216148
2284 0.22052796872673086
2285 0.22031384282306718
2286 0.21518015479739802
2287 0.21139914198842313
2288 0.21309794548863173
2289 0.21116877702218892
2290 0.22001693940766992
2291 0.22479237583227465
2292 0.22925363898528378
2293 0.23567334938275303
2294 0.23560874576771992
2295 0.23684873356286945
2296 0.238127307658174
2297 0.2320317669791982
2298 0.23717712856081175
2299 0.24215892103386266
2300 0.23443181944256136
2301 0.23806271820394795
2302 0.23622436108406128
2303 0.23346670820309887
2304 0.2329834463059381
2305 0.2305746312611826
2306 0.22642021498145412
2307 0.2284432138895549
2308 0.2274257915522657
2309 0.2245340803837182
2310 0.22168136324662582
2311 0.22331871407787757
2312 0.22083487645590982
2313 0.21985231818978204
2314 0.2196762366493721
2315 0.22163515717388804
2316 0.2173957118147756
2317 0.2167995308715831
2318 0.2183386357020197
2319 0.22320550126351632
2320 0.21730902590618478
2321 0.2194116976702149
2322 0.22469499112760444
2323 0.22558986009593684
2324 0.22459912176223884
2325 0.22104611583315395
2326 0.22143316794422027
2327 0.22317807402300915
2328 0.22590010040481165
2329 0.22070653593670672
2330 0.22306516935942783
2331 0.22929921898709132
2332 0.22268657523512597
2333 0.2197345328758933
2334 0.21698042444265886
2335 0.22434960328230563
2336 0.21781323125382634
2337 0.21704294774312113
2338 0.21882013970653716
2339 0.22288048113024686
2340 0.21907647709223438
2341 0.21734404200469978
2342 0.21590883404751593
2343 0.21746301535433507
2344 0.21667698964773993
2345 0.2180106307145898
2346 0.21838163123222687
2347 0.21533938752733917
2348 0.21007727241924332
2349 0.2107241346515202
2350 0.21305232293102
2351 0.22052336674952078
2352 0.22178695746085259
2353 0.2227769805296172
2354 0.2289450567934432
2355 0.2267518998956846
2356 0.22494306222583355
2357 0.22168209900843056
2358 0.24197975471961752
2359 0.24556564696444502
2360 0.24010379381013006
2361 0.2307771706613787
2362 0.22865652269419026
2363 0.22781267070438854
2364 0.2273582247227406
2365 0.22912559753626366
2366 0.22343719165894194
2367 0.22428837562834741
2368 0.22164866458090118
2369 0.2298972797159431
2370 0.22476871983087757
2371 0.2257959485877457
2372 0.22290060885210958
2373 0.22867494792455548
2374 0.23241649839920506
2375 0.22959520614423787
2376 0.22869003888617548
2377 0.22841800519809657
2378 0.22370251806663455
2379 0.2276083450801997
2380 0.2266671393472995
2381 0.22618737377158218
2382 0.22076212368099166
2383 0.22596526445467716
2384 0.22784982146191102
2385 0.22207427789003403
2386 0.22954297455457526
2387 0.22258321099556397
2388 0.22042344647416692
2389 0.22745044205578466
2390 0.2221178129970339
2391 0.22166096410089497
2392 0.22119330234170348
2393 0.22083947241461627
2394 0.22543687385460454
2395 0.2237651505661671
2396 0.2226809315615295
2397 0.22347358042598353
2398 0.2256969944351964
2399 0.22108950934237714
2400 0.22202941526257822
2401 0.22891732528165426
2402 0.22620065636356573
2403 0.22713054234015853
2404 0.22424798918570202
2405 0.23246739249949266
2406 0.2308002109067852
2407 0.22970846099292172
2408 0.22292461516828774
2409 0.22594566514228082
2410 0.22468060585976507
2411 0.2313138961772996
2412 0.22995535313912135
2413 0.2255068073853365
2414 0.22285604925613206
2415 0.22666318820411505
2416 0.22868916040505058
2417 0.23209782820205468
2418 0.23155170274907869
2419 0.22692935103000272
2420 0.2315204420729375
2421 0.233290053520551
2422 0.23904333452637555
2423 0.24055068141450492
2424 0.23457625609245905
2425 0.2345946604157121
2426 0.23990860350232998
2427 0.23845905900569273
2428 0.23630056536708635
2429 0.23771557292206016
2430 0.2332740671711826
2431 0.23324955826500032
2432 0.23369041227250376
2433 0.2348112595941044
2434 0.23531704093802724
2435 0.2318605522434898
2436 0.22590473652967705
2437 0.22454272831459843
2438 0.22651443742197755
2439 0.23056258436276322
2440 0.2298843727371139
2441 0.2254952459807136
2442 0.22356802248432683
2443 0.2300912680340509
2444 0.23648933250719611
2445 0.234154480806121
2446 0.24314828346174547
2447 0.24176215943695537
2448 0.24638438359202233
2449 0.23963453294606168
2450 0.23630180139933074
2451 0.2420982555710737
2452 0.2396845194247482
2453 0.23544567428950527
2454 0.23908785524598414
2455 0.2324056718584745
2456 0.23137315456600627
2457 0.23682944784639753
2458 0.23470404276321957
2459 0.2333510326958057
2460 0.23731101223376602
2461 0.2415969908405591
2462 0.23731544227921209
2463 0.23096061895659484
2464 0.23256467119190916
2465 0.23548780383468115
2466 0.23566926123321455
2467 0.23087821842688683
2468 0.22858571804873673
2469 0.23184591946583266
2470 0.2341968990944142
2471 0.23010398843130309
2472 0.23102803735352312
2473 0.22695190943852145
2474 0.24064223680712354
2475 0.24074516040519692
2476 0.24074057348760203
2477 0.23976339943580838
2478 0.24055979890262794
2479 0.2349626518127535
2480 0.23843644233082661
2481 0.23718178127588269
2482 0.23601377178175542
2483 0.232221362015098
2484 0.23737269969626337
2485 0.23593966810563866
2486 0.23524116857641636
2487 0.23272416338736146
2488 0.23079891215635237
2489 0.23415447960084287
2490 0.23398885747598655
2491 0.22975884336954694
2492 0.22491810135894724
2493 0.2280572957949672
2494 0.2336378968200237
2495 0.22846821037898812
2496 0.22412113476965148
2497 0.22245440300559985
2498 0.21938048973312368
2499 0.21499567784038537
2500 0.21442029229254145
2501 0.2140521408747192
2502 0.21895498647963008
2503 0.217122229468897
2504 0.2150516115415767
2505 0.21516387189525443
2506 0.22306864135055016
2507 0.22871657019187455
2508 0.22963995759483677
2509 0.2274148794245407
2510 0.22993093123123215
2511 0.23035762807803006
2512 0.23828789980182039
2513 0.2334785526183455
2514 0.22813586281423645
2515 0.22852841961400103
2516 0.2234785716058289
2517 0.22473083677781897
2518 0.2281014240642781
2519 0.2284171715551968
2520 0.230256048009487
2521 0.22929586067708613
2522 0.23820995475273382
2523 0.23604799078781352
2524 0.23709779471348774
2525 0.2415883823352252
2526 0.23505998707865428
2527 0.2291418408488162
2528 0.22116919116392086
2529 0.21994677713108973
2530 0.22196827111178263
2531 0.22202367583692334
2532 0.2177819386104965
2533 0.22061952575864407
2534 0.217301648481089
2535 0.21962994482225012
2536 0.21873675119375438
2537 0.21846339700962827
2538 0.21699070571374052
2539 0.21348443751196106
2540 0.2151112582504157
2541 0.22150733109290038
2542 0.22292866142965528
2543 0.22484981118777847
2544 0.22192271440451852
2545 0.22327334781788746
2546 0.22465906530889534
2547 0.22300049504881497
2548 0.22788189507644235
2549 0.2277949526052552
2550 0.22314206726618505
2551 0.22951831788362173
2552 0.2276785868752698
2553 0.22509804800290165
2554 0.22644434960310128
2555 0.22413276366851748
2556 0.22973114608939307
2557 0.23548687719597655
2558 0.238579549401649
2559 0.23964982748894229
2560 0.24162151981176438
2561 0.24352763505680713
2562 0.24377111266765017
2563 0.24027888480466325
2564 0.2373752311197673
2565 0.24282729464719488
2566 0.23828445826127942
2567 0.23925690311927927
2568 0.24032964371507765
2569 0.2440977102178222
2570 0.23525307825129207
2571 0.23245483116138854
2572 0.22968659975375721
2573 0.23775420348268142
2574 0.23573415363211686
2575 0.23110330597501327
2576 0.22620964791722295
2577 0.22597483765793322
2578 0.22712030236463976
2579 0.22923755250461011
2580 0.22585740329701104
2581 0.22154504485617638
2582 0.22555195475540069
2583 0.22552594558824457
2584 0.22532064631369136
2585 0.22855462057697554
2586 0.22341075023985904
2587 0.22290745658555927
2588 0.21678412511538836
2589 0.21310659397773182
2590 0.21677131488143417
2591 0.21386658877926185
2592 0.21412685570833487
2593 0.21797774187669816
2594 0.2217431391949564
2595 0.21755630007461693
2596 0.21923235861428964
2597 0.22284610695810664
2598 0.22339360976670575
2599 0.2290967082779502
2600 0.2191969581664409
2601 0.21613686635084203
2602 0.21492724884141015
2603 0.21713037730981585
2604 0.217780330256191
2605 0.21663773370584888
2606 0.2209332583499048
2607 0.2237154601352299
2608 0.21977547630699437
2609 0.22248134456603494
2610 0.22465156712408751
2611 0.2342016595447888
2612 0.23394639174742968
2613 0.23258916628900295
2614 0.23157325320729427
2615 0.23018659293611776
2616 0.23120355731213033
2617 0.23167214655247875
2618 0.22976928529173923
2619 0.23036903062788364
2620 0.22730586307639822
2621 0.22592760959918748
2622 0.2246803388564776
2623 0.22608469238004006
2624 0.22201252856958734
2625 0.22773423980869795
2626 0.21954946092842173
2627 0.21684797887871995
2628 0.2168094168740839
2629 0.21744681453451487
2630 0.21507033904562867
2631 0.21452031165513824
2632 0.22567841377991527
2633 0.23123886257831533
2634 0.22889026317379726
2635 0.23439669889255038
2636 0.23305944903531975
2637 0.22795693549966192
2638 0.2277544719587747
2639 0.23258339607217765
2640 0.23231275299339466
2641 0.2325820721907822
2642 0.22799520025164555
2643 0.22993164059082272
2644 0.2343499612500632
2645 0.22658159151885188
2646 0.23281572891962476
2647 0.2294968274267788
2648 0.22635030064275344
2649 0.22575874608716798
2650 0.22876068784560055
2651 0.23333662897734603
2652 0.23678933516492334
2653 0.2356267833890011
2654 0.23022625424100368
2655 0.23260436872512172
2656 0.22884301918628874
2657 0.22652482013001798
2658 0.23019069153155172
2659 0.23092714147047955
2660 0.2340950476790377
2661 0.23134266504629628
2662 0.2281502321569697
2663 0.23084187226372144
2664 0.23512889787742955
2665 0.2459620521532547
2666 0.24462650591734514
2667 0.2517911199444842
2668 0.25585755142995525
2669 0.2500460454830123
2670 0.24528371772246893
2671 0.24617131484518054
2672 0.24064592361124995
2673 0.23933303063815214
2674 0.24863061939810555
2675 0.24768425645054734
2676 0.24729595740098972
2677 0.24956328415387172
2678 0.2559158540682194
2679 0.25451457681502676
2680 0.2538357080421964
2681 0.25485633922238227
2682 0.25346694093304045
2683 0.25277236582062096
2684 0.25026138557095634
2685 0.24351636260538675
2686 0.23866424879243414
2687 0.23747237998971737
2688 0.23203840981777962
2689 0.22574261245897223
2690 0.22699579672012457
2691 0.22650536962741968
2692 0.22776126922721587
2693 0.2273378079672598
2694 0.22250926246106117
2695 0.22313416972630762
2696 0.21857009060567806
2697 0.2144401928250747
2698 0.2145256454168043
2699 0.2157682527081622
2700 0.22177959522394416
2701 0.22445227540243934
2702 0.22633846554198211
2703 0.22195448535417034
2704 0.2195787718093501
2705 0.2177378228482103
2706 0.2220012627103772
2707 0.22656321961213766
2708 0.2311007360088493
2709 0.23694394643315664
2710 0.23399725063332014
2711 0.23220027241427982
2712 0.23192830312239485
2713 0.2336765461682143
2714 0.2334873855279859
2715 0.23113862396779442
2716 0.2325788204804312
2717 0.2343877343775556
2718 0.23514493898526362
2719 0.23371208842970906
2720 0.2282931593332706
2721 0.2308875787801163
2722 0.22876200543760805
2723 0.2293926221154888
2724 0.22057734805549023
2725 0.219860409601374
2726 0.22697541854129155
2727 0.22441526122104455
2728 0.2300389128972113
2729 0.23270344001493035
2730 0.23334608610666852
2731 0.23064402165589087
2732 0.23023023089090605
2733 0.23415434253501552
2734 0.2289964308645218
2735 0.2274946660076877
2736 0.2246729976184935
2737 0.22888188775608873
2738 0.2288537283202702
2739 0.23525595004505168
2740 0.2309848472638093
2741 0.22791375564007424
2742 0.23275086742462334
2743 0.23338741476972355
2744 0.23188026024972905
2745 0.2318830633825854
2746 0.23087699812651835
2747 0.23355546237827388
2748 0.23469858445347294
2749 0.24580846498269687
2750 0.2434036830353038
2751 0.2427757471162644
2752 0.24650787317978445
2753 0.24687288705313598
2754 0.24108283672157882
2755 0.239593109072065
2756 0.23675500802470653
2757 0.23737128185278245
2758 0.2418902630243844
2759 0.23747234177298662
2760 0.23363892702794659
2761 0.2280200657415681
2762 0.23125855360939737
2763 0.22754424424035524
2764 0.22999128351566053
2765 0.235074025243135
2766 0.23385416434670542
2767 0.23078713387070646
2768 0.23057210805849923
2769 0.23469731536063576
2770 0.23660782271522007
2771 0.23850325608758083
2772 0.24012787220932202
2773 0.23614018927267633
2774 0.23289632889853218
2775 0.22520777368449835
2776 0.22778985605153743
2777 0.22926262651842808
2778 0.23228117199208118
2779 0.2243889782261769
2780 0.22650706292080164
2781 0.2238295661290343
2782 0.21973103465555804
2783 0.221603365378845
2784 0.22002515194171812
2785 0.21969172058124076
2786 0.21906713871018946
2787 0.21750698144307906
2788 0.22066518952016093
2789 0.22435976823774628
2790 0.22680689329452203
2791 0.23097007365119654
2792 0.23319244585417687
2793 0.22686821700915377
2794 0.23170252575085773
2795 0.23339073896652057
2796 0.23906750416975256
2797 0.2370677018423769
2798 0.23421085395752428
2799 0.22698813544218874
2800 0.22842305779312672
2801 0.2311323184954043
2802 0.23377153270127618
2803 0.23313670151843646
2804 0.2310131501562657
2805 0.22795970839922983
2806 0.23485364260672353
2807 0.23395660587309738
2808 0.23482450605772978
2809 0.228117751431552
2810 0.23398328484781453
2811 0.23608668144066217
2812 0.24310553218888417
2813 0.2388284517464087
2814 0.23498419491681866
2815 0.24483619542330576
2816 0.24276778916785186
2817 0.235046182456038
2818 0.22543284390785243
2819 0.22927695895211053
2820 0.22794515536704202
2821 0.2321164308173526
2822 0.2309267698094012
2823 0.22639304206056252
2824 0.22457791690781284
2825 0.22176621548612033
2826 0.21972870104562445
2827 0.22234708016858581
2828 0.2204524601615615
2829 0.21376053170417075
2830 0.21327036180544787
2831 0.21317687533899152
2832 0.21776671918574575
2833 0.2148473594696248
2834 0.2201334119538299
2835 0.22011687881050992
2836 0.22097409838108859
2837 0.22359394347967484
2838 0.22794614419014853
2839 0.22147234396342877
2840 0.2233935083407561
2841 0.2240544231645823
2842 0.22439715909176117
2843 0.22650564444553595
2844 0.2203630721493817
2845 0.22535206221856982
2846 0.22568945297585408
2847 0.22998693772244286
2848 0.2298274474271044
2849 0.22620137067984683
2850 0.2427292781980438
2851 0.24499787550374297
2852 0.24366749222163345
2853 0.24377446229830968
2854 0.2407523768148624
2855 0.23404097798482804
2856 0.23396986195161548
2857 0.23423914881391472
2858 0.232176811443357
2859 0.22835850800268798
2860 0.22764682100885764
2861 0.2282702355981498
2862 0.22106231713896654
2863 0.22546087322776615
2864 0.22430797175894768
2865 0.22371295621690682
2866 0.22332527813939032
2867 0.2177162073042492
2868 0.22043949681399763
2869 0.2214377118755445
2870 0.22006388696513163
2871 0.22139585190249908
2872 0.2300396815529474
2873 0.22863848408380227
2874 0.22609914899157654
2875 0.229832120778744
2876 0.2319900524996977
2877 0.23121304801552842
2878 0.2293197556565644
2879 0.23477927543793098
2880 0.2411171468920169
2881 0.24317172224759978
2882 0.2431510453412526
2883 0.23700435146596371
2884 0.22993756250953382
2885 0.22933656945600248
2886 0.22885910548067812
2887 0.2278182137962883
2888 0.22541775366276848
2889 0.2255502914840908
2890 0.22825890262022003
2891 0.22507534753466593
2892 0.2216193958924855
2893 0.22316544814169215
2894 0.22591813710266181
2895 0.21927700913191286
2896 0.21781185397124692
2897 0.21403998400524024
2898 0.22146671055932132
2899 0.21825436090689262
2900 0.21411884875829243
2901 0.21986312018396162
2902 0.21770876061822508
2903 0.21949136029397429
2904 0.21271987501426023
2905 0.21612801173606647
2906 0.22038342373918712
2907 0.22470291093603867
2908 0.22249076040639967
2909 0.22587010507632338
2910 0.2232139907316778
2911 0.22457964736548788
2912 0.22684986607725377
2913 0.22790572091783545
2914 0.22116728465120908
2915 0.22919054484690055
2916 0.2280223145156338
2917 0.23179001874350613
2918 0.23322920441588557
2919 0.233432290911324
2920 0.2260618534323399
2921 0.23013741314144354
2922 0.23188603406904418
2923 0.23016442494772327
2924 0.23348306987150716
2925 0.23563698864100166
2926 0.23705866577730583
2927 0.23938914515828497
2928 0.2344589088403172
2929 0.23920447117474558
2930 0.2377335889910479
2931 0.23650578979624687
2932 0.23569937339997332
2933 0.23416217677214185
2934 0.2275958703078488
2935 0.23743471617558537
2936 0.2359078745400215
2937 0.2325718361456965
2938 0.23026139661548506
2939 0.22564203105757805
2940 0.2311579635356978
2941 0.22896779185072622
2942 0.22230110113801993
2943 0.22349174509926828
2944 0.22734116635159426
2945 0.22502190877290762
2946 0.2214548558827537
2947 0.23089188076582234
2948 0.235501605905831
2949 0.2394552546480955
2950 0.23753248313721967
2951 0.2399197160570945
2952 0.23574888313136627
2953 0.2351722905426216
2954 0.22705705816051291
2955 0.22205124069304105
2956 0.22156636210427436
2957 0.22121696584355013
2958 0.2285021595322893
2959 0.23189211656127628
2960 0.22261815908081167
2961 0.21349796482199582
2962 0.21716244365221993
2963 0.21357362281185452
2964 0.21228806803436934
2965 0.2214338358921873
2966 0.21989538312104948
2967 0.22361438310278303
2968 0.2236228242766814
2969 0.22385633038746922
2970 0.22214661580861458
2971 0.2269006062377171
2972 0.23013901312607613
2973 0.2369333112191387
2974 0.23552566802065622
2975 0.23299904646481026
2976 0.24133095725183146
2977 0.2349867798430126
2978 0.2275852421709062
2979 0.22428201077474605
2980 0.2292338917084943
2981 0.23001144612685537
2982 0.2285158361630651
2983 0.22159159561726563
2984 0.21535815936982433
2985 0.2136432004808766
2986 0.21818868573064049
2987 0.21830046405393877
2988 0.2179704895317465
2989 0.2166433594256559
2990 0.21966889455585947
2991 0.2187477241873974
2992 0.2195600352514
2993 0.2190826325262974
2994 0.21665163832712683
2995 0.21648391483254892
2996 0.21715944020176825
2997 0.21606507159672586
2998 0.2137894772654987
2999 0.21810997812445912
3000 0.2214804943367477
3001 0.22685805463474715
3002 0.2231375918121492
3003 0.22195663857442335
3004 0.218612213206132
3005 0.2213297703312395
3006 0.22082031236111146
3007 0.22210112034695467
3008 0.2275784148521762
3009 0.22807981524594495
3010 0.2332992430364597
3011 0.24114624641855137
3012 0.23940230592357736
3013 0.23400711581946274
3014 0.23123499511934098
3015 0.23218458377650478
3016 0.22627381667492777
3017 0.2244634689539491
3018 0.21685847744195036
3019 0.2217930415706191
3020 0.226690315553816
3021 0.22610545159811243
3022 0.22534318716616453
3023 0.22483308867774326
3024 0.22663566848184394
3025 0.22604841036092396
3026 0.22382392921290836
3027 0.22811532114364544
3028 0.2343211540080712
3029 0.23600257353463225
3030 0.22988739386032628
3031 0.2295833880439157
3032 0.2281620014966805
3033 0.22273039602589126
3034 0.22469222053901716
3035 0.22208237652495236
3036 0.2199790642069107
3037 0.21656366128382018
3038 0.21865525935879587
3039 0.22323532487265382
3040 0.22659051047544582
3041 0.22968887055022333
3042 0.2305749216446532
3043 0.23229836899959327
3044 0.23447829913130355
3045 0.23412134138671414
3046 0.23137276519472472
3047 0.23437430395902759
3048 0.2330703789075157
3049 0.22942702359675834
3050 0.23439213085221772
3051 0.23823292059940868
3052 0.23749591413059332
3053 0.23345302793012707
3054 0.2308523632820843
3055 0.22698854455975281
3056 0.22173955037856927
3057 0.21717350329159046
3058 0.212401316868052
3059 0.21834044424306015
3060 0.2171889194930553
3061 0.2162640302555227
3062 0.21722447656182622
3063 0.22022672548223893
3064 0.2291562204450014
3065 0.22813290758934404
3066 0.22749647859341013
3067 0.23386974957829215
3068 0.24080795491259246
3069 0.2346957857416953
3070 0.22870436623754073
3071 0.22884736491795155
3072 0.22813991934259928


==> icml2026/data/pplx_llama/greatsID.dat <==
1 0.7969250679016113
2 0.7913150250911712
3 0.7798596078157425
4 0.7652273166775703
5 0.7673729290306568
6 0.7611528184777498
7 0.7551101517766119
8 0.7486395661910833
9 0.7441181205106194
10 0.7408599730484857
11 0.7344006904500581
12 0.7315983839515916
13 0.7279960692838494
14 0.724335597239345
15 0.7235853608987418
16 0.7266184988506157
17 0.7253201934296655
18 0.722448372775206
19 0.7180806135540209
20 0.7096347095434369
21 0.6966904951808901
22 0.6907116014073538
23 0.6808880601802689
24 0.6744229347538253
25 0.6593299225894779
26 0.6452372118170413
27 0.6374754468502419
28 0.6289373540790514
29 0.6175487492005499
30 0.6115642595458454
31 0.5965483970792674
32 0.5811024088279828
33 0.584965811248102
34 0.5777825588662728
35 0.5695572890054559
36 0.5561003920922913
37 0.5484800819298838
38 0.536910374499072
39 0.5295286561876917
40 0.523386053964232
41 0.5194039071125399
42 0.510358115242953
43 0.515882587617965
44 0.5130557860609872
45 0.504550711424081
46 0.49636263499640987
47 0.4877596037088356
48 0.48399261264489785
49 0.4805867519541385
50 0.4711571884063306
51 0.4671562002814492
52 0.4614821392342461
53 0.4732374416033935
54 0.4633698463058929
55 0.4568908691063339
56 0.4561440479446782
57 0.45654113874042035
58 0.46070196734551194
59 0.44826983070388676
60 0.43811785569204603
61 0.4334350710250173
62 0.42088174687062807
63 0.421107869144396
64 0.426532829519614
65 0.4236970317809323
66 0.4227209871216303
67 0.4179475055817085
68 0.4117104005828486
69 0.4051733218444871
70 0.3978972616326947
71 0.3937855824111824
72 0.3944474516164295
73 0.39189866106370386
74 0.3880072348176774
75 0.3814323764615658
76 0.37465219094515473
77 0.3744602417423782
78 0.375810591769915
79 0.37109114682021843
80 0.37116399367460406
81 0.36708482467957254
82 0.36745055643166225
83 0.360411660022543
84 0.3598929191950019
85 0.35395382153895993
86 0.3541032192818001
87 0.35327409962222056
88 0.35777732663814793
89 0.35575583219645535
90 0.3588196156035493
91 0.3572547451505628
92 0.35101329825963684
93 0.3512799281714509
94 0.34870235373122843
95 0.34487361833044905
96 0.34720104150106623
97 0.3451164115559767
98 0.3558087482236365
99 0.3515498758121615
100 0.3522560436216848
101 0.346970913292872
102 0.3468256868260268
103 0.3451696524623481
104 0.34185609426529234
105 0.34251682942895023
106 0.3437301276843661
107 0.34282004464157645
108 0.3458536353274127
109 0.3406922894624418
110 0.34090551536448715
111 0.3365836602553837
112 0.33407929498897015
113 0.33498040699016474
114 0.3375878739033767
115 0.3365641392178501
116 0.3315589627838581
117 0.3318567277088567
118 0.3333583773161296
119 0.32840546378362095
120 0.3288349098760001
121 0.3279984790204268
122 0.3287571726547153
123 0.32721413299201174
124 0.3267381798454366
125 0.3255624185110547
126 0.32462925703275963
127 0.33751951746000736
128 0.33632895134556795
129 0.3376926492095158
130 0.3342505255735069
131 0.33482972914542103
132 0.32862399936823855
133 0.32339909900226127
134 0.32078481521306573
135 0.3224389654943181
136 0.31736356936831767
137 0.3136261813903406
138 0.31231576321106147
139 0.31151296005470447
140 0.3090665963812729
141 0.3093530619911009
142 0.3073290602658678
143 0.3099428459669193
144 0.3138364444373584
145 0.31383046718226704
146 0.31353354643392717
147 0.3241221564168467
148 0.3235400936443866
149 0.32255251003258767
150 0.32430688255685575
151 0.32215585452608475
152 0.3228699398841758
153 0.32468155915793473
154 0.32154900337985187
155 0.3178675786173138
156 0.3173031552597099
157 0.3164929220644427
158 0.32088567342470226
159 0.3222809361765695
160 0.3240291709318679
161 0.32351653885378734
162 0.3225936094957676
163 0.32151846886021673
164 0.31865248203584057
165 0.3196113865403101
166 0.32049005277405074
167 0.3223622296522548
168 0.3175921786669335
169 0.3206144078531958
170 0.3154724303447393
171 0.314975014051484
172 0.31507782404484175
173 0.31478259204204523
174 0.31485109542348066
175 0.3101275177109666
176 0.3164602587796832
177 0.31777386100687843
178 0.31627136675952316
179 0.31477249451075595
180 0.31663717735643326
181 0.3266982189610762
182 0.3218480931337323
183 0.32118679165383995
184 0.31481814455575485
185 0.31377851132977075
186 0.3163438990512019
187 0.31118980540023977
188 0.31698557579386294
189 0.3125856325972205
190 0.31877546661628414
191 0.3175850494521838
192 0.31909064505857065
193 0.3179335450025961
194 0.3214828093253879
195 0.32103796476751345
196 0.3194756508585493
197 0.3193427950784576
198 0.31896371817395197
199 0.3172602877837876
200 0.32164962224565086
201 0.3244693738138867
202 0.3204058285280638
203 0.3132896550647533
204 0.313230973018895
205 0.3097308828237865
206 0.30776463632016304
207 0.299572631873747
208 0.2937018857819381
209 0.29614208219252913
210 0.30285793016376694
211 0.2982674670519465
212 0.2995631962092549
213 0.29560310862110534
214 0.29850899179261753
215 0.29533035754694187
216 0.29023848056376256
217 0.28781833123785505
218 0.2874597210135065
219 0.28634935901576297
220 0.2888054396451773
221 0.28973280302357035
222 0.29078890006248376
223 0.2902135531947394
224 0.29219578631329957
225 0.2912324928725519
226 0.29549656183881384
227 0.29690519456293724
228 0.2932058705469359
229 0.29993648531261585
230 0.29432729663452656
231 0.3008266250670059
232 0.2997083568912837
233 0.3082058046169961
234 0.31256187086473863
235 0.3134493660197046
236 0.3114009736119556
237 0.31150612576057146
238 0.30847567924782304
239 0.3079046661459625
240 0.3065587360981006
241 0.30904497021343397
242 0.30058287513768156
243 0.29819591283067
244 0.2951379308634752
245 0.29402191247347775
246 0.29196637397233055
247 0.2916168945302672
248 0.29028866385848284
249 0.2877972039171841
250 0.2969015251924503
251 0.29161239665716066
252 0.29634951056810477
253 0.3010041728774213
254 0.2989588572227511
255 0.3004707449951965
256 0.3004082638870953
257 0.30535579313498246
258 0.30529680183227215
259 0.30241322217013256
260 0.30092329112552835
261 0.30150729412910254
262 0.3040401458300076
263 0.3014268028339972
264 0.294117605471721
265 0.29739129166374567
266 0.2920258517912325
267 0.2888808735476104
268 0.2950058807372601
269 0.2932432141398982
270 0.29286762295623975
271 0.2922026057701739
272 0.29302603658986975
273 0.2922051041449865
274 0.2935251494460488
275 0.29233725370882613
276 0.29101033063458204
277 0.28826036797517657
278 0.2916316933621834
279 0.2916897190084938
280 0.2908342169944242
281 0.2907156903049763
282 0.2969567440600469
283 0.2963834222541399
284 0.2918930962430966
285 0.2947409792018711
286 0.28955361335928254
287 0.29117179294933393
288 0.2898461167261855
289 0.2862649510126581
290 0.2885575219829026
291 0.28878374619833913
292 0.2856318568308856
293 0.28270988599536173
294 0.2795401478059055
295 0.2793895719272162
296 0.2846989289959311
297 0.284558098558191
298 0.2872185507806571
299 0.2855225771122365
300 0.2854645731556286
301 0.28821104012500076
302 0.28902520456228403
303 0.29091683970374244
304 0.2896260405762408
305 0.29590259061903484
306 0.29629210591301974
307 0.296845245003572
308 0.29390698758352185
309 0.2946336634837543
310 0.2954278768196364
311 0.3033770335699314
312 0.2967678677724475
313 0.2940078888851411
314 0.288192806945861
315 0.2864493056892937
316 0.2850169472181427
317 0.2842068045392896
318 0.2899659367551147
319 0.291790434016264
320 0.2870416685582487
321 0.29093569916259837
322 0.2913649267116629
323 0.2943847018026808
324 0.2951131586024313
325 0.29175607476733467
326 0.29006071490736907
327 0.2854660445692429
328 0.2879463846304079
329 0.29308933152121847
330 0.29118085920836817
331 0.28717231172346736
332 0.2824256636323661
333 0.28062509157855486
334 0.2778900801414178
335 0.2869090890235239
336 0.290848778666246
337 0.2876520576904905
338 0.2872891208080076
339 0.28839688425191845
340 0.29021177820797506
341 0.2887112539926387
342 0.2893659211920992
343 0.2898323003405895
344 0.2863936570842176
345 0.2825337780319848
346 0.2778901695731162
347 0.27785948868300425
348 0.27812834342455184
349 0.27991770589472637
350 0.2798625667463701
351 0.28168881293275605
352 0.28385333737258894
353 0.2806972818421553
354 0.28872747929518494
355 0.2892637793269015
356 0.2848867992204061
357 0.28216363367214475
358 0.2770431999275805
359 0.27147269522336615
360 0.2711512351797893
361 0.2727813337534852
362 0.2805131746193934
363 0.2777288770253511
364 0.28253654380813703
365 0.2805944777146769
366 0.2790850368096643
367 0.284695744540174
368 0.28608062269617246
369 0.285430554172359
370 0.283432647843029
371 0.2819572793771618
372 0.2808238304254228
373 0.282523614459945
374 0.28219492044482825
375 0.2848478627780157
376 0.28588151388577326
377 0.2837295542944524
378 0.2904783675780046
379 0.2885990342238678
380 0.28440861112527255
381 0.28992880767570917
382 0.28417192297566224
383 0.27723261026193163
384 0.27439397401496285
385 0.26916763627723916
386 0.2717175135987645
387 0.2711258456090968
388 0.2723806373757018
389 0.2787476693822646
390 0.2767460628062818
391 0.27625652704033254
392 0.2753999729757875
393 0.2698968380515608
394 0.27461112408263977
395 0.2728792894043639
396 0.2687369392655594
397 0.27454375085314836
398 0.27574703863633326
399 0.2780753145042597
400 0.2774540695032661
401 0.27212921045552363
402 0.276040833553648
403 0.2724135023602629
404 0.26702582111198764
405 0.2678264731488144
406 0.2685615051676198
407 0.2741231079896716
408 0.2746514936685944
409 0.2739620024323808
410 0.2779782606089425
411 0.27472701605477734
412 0.27476985099600676
413 0.27070394017714494
414 0.2721803503491125
415 0.27092652773180376
416 0.2704609923540244
417 0.26645031359601223
418 0.26829633820183457
419 0.26668813563699173
420 0.26287612382156833
421 0.26054948029145464
422 0.2661549936880904
423 0.2698963216975544
424 0.2746211348803533
425 0.2781301998047554
426 0.27954556908743294
427 0.28116911381366894
428 0.27926683482423165
429 0.28075010827387636
430 0.2788022600222105
431 0.29242182158903546
432 0.28894936189183235
433 0.2834632588487444
434 0.2762217098231534
435 0.2832203424354273
436 0.2803928568702827
437 0.27938206625657297
438 0.2802079763949843
439 0.2797332388407825
440 0.27971736630024063
441 0.27410983479221057
442 0.2771138975280469
443 0.2708012338809322
444 0.2671700426637069
445 0.264842110159898
446 0.2714508926417567
447 0.2719782133888725
448 0.2731254702798894
449 0.26870039755037767
450 0.2631036548667968
451 0.2627350189257104
452 0.2691511420579349
453 0.2727444507037039
454 0.2739724639673026
455 0.28233901771476794
456 0.2841917703679585
457 0.28003029198629115
458 0.2825449839638095
459 0.28240030128417204
460 0.2821959655164879
461 0.27989695078246607
462 0.2786270225594593
463 0.2722244973078507
464 0.2690119816447918
465 0.26870450737347823
466 0.26685188438538276
467 0.2642477249447426
468 0.2666147019276548
469 0.259830318314689
470 0.25926014401572134
471 0.25833745853355994
472 0.273616445567472
473 0.2707865618225305
474 0.26782132529226266
475 0.26501383492059105
476 0.27429558731949266
477 0.2728010257885093
478 0.27896377809094497
479 0.27661177844328083
480 0.2742026656614756
481 0.2750674077642276
482 0.27429750759354066
483 0.27476088880554583
484 0.27402701388945355
485 0.27374187479451456
486 0.2694400462809368
487 0.2692080837461201
488 0.265500155267672
489 0.26662326500793365
490 0.26960535030943217
491 0.266848163438279
492 0.27030910548487774
493 0.26712008115875246
494 0.27143704113865663
495 0.2748842288628647
496 0.27019886072654387
497 0.27069590296905216
498 0.2688268405785648
499 0.268117113345011
500 0.26769857713563194
501 0.26850367285892024
502 0.2725697997041165
503 0.26927326406487395
504 0.26598927335842165
505 0.2610658701381419
506 0.25475943053853517
507 0.2573414262988449
508 0.25606279076858884
509 0.2550360068833041
510 0.2611739312251098
511 0.2637908495640475
512 0.2661557528831707
513 0.2610560163967145
514 0.260725585083276
515 0.26322027515778834
516 0.2639681679434469
517 0.2635106845879755
518 0.2657430443928422
519 0.2652233606963558
520 0.2596816867341879
521 0.2586369767561808
522 0.2569162387944986
523 0.2598339950410482
524 0.2630998941094837
525 0.2664215491859163
526 0.26821427583527974
527 0.26932118868677984
528 0.2744870680795536
529 0.2698064236247324
530 0.26925934449468103
531 0.26669720049769324
532 0.27006348284546117
533 0.27036757152495006
534 0.2688803364147295
535 0.27051987254406956
536 0.2730575204234059
537 0.2734628171033325
538 0.27300209852814633
539 0.27421388971292937
540 0.2720921005083677
541 0.26711452888908
542 0.26630314189906723
543 0.2660253703479392
544 0.27588155208984816
545 0.27245492642187896
546 0.27046680365559894
547 0.27162840289971923
548 0.26723175337703553
549 0.2652079947959619
550 0.2648627479229484
551 0.26223281496949025
552 0.2634843540864023
553 0.2613782482752352
554 0.26241214550219316
555 0.2636922789515466
556 0.26110878225279543
557 0.2653366086135449
558 0.26856349920482714
559 0.26544506712482524
560 0.27273125973695056
561 0.2713057654561419
562 0.2685263670201735
563 0.2662131547971639
564 0.273957096938259
565 0.2712568581735789
566 0.2701264328332871
567 0.26416820197452273
568 0.2694283209068999
569 0.27036135630221
570 0.26894271883139753
571 0.26881525974961884
572 0.2737456118597934
573 0.26854029198298
574 0.2637576422078235
575 0.26110099056209535
576 0.26029234795730183
577 0.26120144726897065
578 0.26170537115989434
579 0.2619197569059578
580 0.2622368456513209
581 0.2669019986621013
582 0.26401645446701083
583 0.26584135447338136
584 0.2600588734840892
585 0.2653764905836173
586 0.26649552485102307
587 0.27177175790745517
588 0.27184963742505164
589 0.274709092255926
590 0.27733577788754926
591 0.2702331945379194
592 0.27157823488828087
593 0.2714000425849844
594 0.2705139621002515
595 0.26665784304467205
596 0.26532736466938883
597 0.26317615103675096
598 0.2635130506034479
599 0.26083352159939277
600 0.26101135007872045
601 0.2571285497456836
602 0.2547484157660646
603 0.24923351569584395
604 0.24970519092927623
605 0.2530756611876212
606 0.2554130243586769
607 0.26034577673619425
608 0.2566996543342957
609 0.26493452150241337
610 0.26502881489946667
611 0.26425342001993257
612 0.2619604906899822
613 0.2657882638093613
614 0.2656818509683117
615 0.2619932753370796
616 0.2591363485926325
617 0.26024967696731705
618 0.2645063781720288
619 0.2614704058154125
620 0.2676589297280042
621 0.2703355139814611
622 0.26955907818580827
623 0.27075744518850886
624 0.26857672496927953
625 0.2701538148310171
626 0.2637776621687162
627 0.260190766022302
628 0.25450051215204356
629 0.2600769852421828
630 0.25698777629335057
631 0.2566794448500812
632 0.25748054624252975
633 0.25338810927260036
634 0.2504412881724964
635 0.2515796201401589
636 0.2538410643017564
637 0.25222030156340663
638 0.25005738473075445
639 0.25094098630074696
640 0.2526769052373532
641 0.25119983051066075
642 0.24920524561862178
643 0.2479429072540405
644 0.24900811252606536
645 0.2544107854748901
646 0.2547191340075555
647 0.2537404261541327
648 0.25331936143445616
649 0.25147024866289774
650 0.2505445040137787
651 0.245886968690564
652 0.25364798347807804
653 0.25578345096698596
654 0.2621271184378075
655 0.2672761533820517
656 0.2631316978481907
657 0.26452999997861665
658 0.26307128687555326
659 0.258156719683302
660 0.2585400487888091
661 0.25494263135566414
662 0.2542517682597706
663 0.25671158141067646
664 0.25203176056895576
665 0.24787228449184232
666 0.24745191911457656
667 0.24336435597776185
668 0.24343961061512362
669 0.25279340369827985
670 0.25090168914193606
671 0.24981774539644744
672 0.2519570379039219
673 0.25648691850130895
674 0.2585176670303208
675 0.2574665198102828
676 0.25513324731963005
677 0.25835738117435986
678 0.260224940195138
679 0.25740302814345484
680 0.2560700018403017
681 0.25408306323263796
682 0.25643233599758525
683 0.2583606851920162
684 0.2573378991625912
685 0.2555311392136401
686 0.25493100467812896
687 0.2631125794365276
688 0.2589376252753379
689 0.2595921768423476
690 0.25514840456931814
691 0.25251370107909166
692 0.2574353763679873
693 0.25381089590968586
694 0.2503203199176362
695 0.25027032159582113
696 0.2538889836920679
697 0.25310109779119916
698 0.2505804439623394
699 0.25559185209029067
700 0.25413741256731587
701 0.26047027932945943
702 0.261795328503943
703 0.2604726685101657
704 0.25232811567320246
705 0.25506837782681424
706 0.2557117070325056
707 0.2567032002420282
708 0.2606442770073762
709 0.25985310680061136
710 0.26449983602514465
711 0.2602131720103377
712 0.25917967907049244
713 0.26223893837444173
714 0.2622206140426891
715 0.2604357000173417
716 0.26125831568073815
717 0.2644889577969753
718 0.2653045020769396
719 0.2603896345737897
720 0.265498574320375
721 0.2645929089879087
722 0.26260789171115384
723 0.26154037060072266
724 0.267298141792985
725 0.2694277253826608
726 0.27066840711952594
727 0.26884026512850534
728 0.2648041637422074
729 0.2615062408162441
730 0.25915858261406
731 0.2568641791875921
732 0.25748315067312977
733 0.26358719716568463
734 0.2659903202959866
735 0.26045867662211997
736 0.25807862157148787
737 0.256919737230444
738 0.25355259529117113
739 0.25715132908251914
740 0.2597584696670803
741 0.2614180003458649
742 0.25996770306119826
743 0.256459549161996
744 0.26011607804286974
745 0.2573424556111261
746 0.2595359305967359
747 0.25414716187979
748 0.2536667494523395
749 0.2545154459966304
750 0.25795960137484214
751 0.2536534223786391
752 0.2539819527117667
753 0.25884253219797526
754 0.2566697621587007
755 0.25822866179732284
756 0.26042572753001275
757 0.2578428634676548
758 0.2540753318673264
759 0.248235273403456
760 0.24673954669463355
761 0.24527406415785302
762 0.2472732876668419
763 0.2428969545599859
764 0.24432635636064778
765 0.24634030161142384
766 0.24461186258053813
767 0.24506618375828298
768 0.24652019556090624
769 0.24791603758089595
770 0.25121210343378353
771 0.2488476454621932
772 0.24891887182650396
773 0.25282589263907757
774 0.2505928471731396
775 0.24582320109432207
776 0.2513207762428397
777 0.25615796765580245
778 0.2552190362295014
779 0.2467832689476462
780 0.24911135956577526
781 0.24852065168260398
782 0.24742481192146717
783 0.24709554982359688
784 0.24529448424734607
785 0.24728697784207407
786 0.2487001709413124
787 0.2542981230263346
788 0.25305456725160186
789 0.2551703853076688
790 0.25594297671312016
791 0.25369309893841074
792 0.25152866105670807
793 0.254818311873988
794 0.25053324837438673
795 0.2510568011309422
796 0.25407116191140267
797 0.2560539923001956
798 0.2522267325421838
799 0.25478109929269566
800 0.25830693137621297
801 0.25796645365931464
802 0.2561770497212816
803 0.2544355855986484
804 0.25953787564680053
805 0.25636048465471034
806 0.25080913170725616
807 0.25009601889148814
808 0.2516936145254564
809 0.2573201819087796
810 0.2559818250381111
811 0.25695361993698707
812 0.2569805827914634
813 0.2570429605703615
814 0.25830081961700885
815 0.2538714053823015
816 0.24895628773511597
817 0.2419903977215989
818 0.2396805796176824
819 0.23953838167941272
820 0.24317797140797107
821 0.24766495331990834
822 0.25233239386857853
823 0.2510188709591148
824 0.25074592598327855
825 0.25112767846628004
826 0.25068552343169426
827 0.2490390245448313
828 0.2488232676086511
829 0.24258884852209858
830 0.2491405939913914
831 0.25328117035542064
832 0.2509922095183802
833 0.2569965816775804
834 0.266476621977077
835 0.2657539761825675
836 0.26532040090241504
837 0.2654193107862336
838 0.267587452940261
839 0.2629861457456192
840 0.26181843191168075
841 0.2588744191209796
842 0.25967177401903174
843 0.25886435792675233
844 0.2595339013859387
845 0.2573231900088271
846 0.2593482474403632
847 0.2582219621464955
848 0.251157916867019
849 0.251449099734379
850 0.2477449162795721
851 0.24744778877448248
852 0.2516831934984136
853 0.25214088087102254
854 0.24979687146681978
855 0.2524638332039574
856 0.24992317918930584
857 0.25499980715507986
858 0.2551276302420621
859 0.25336751187594453
860 0.249958694083259
861 0.2531850905145098
862 0.25560404994412267
863 0.25738330309084656
864 0.2549803968473518
865 0.2565787925902823
866 0.2581098998710948
867 0.25580328331519103
868 0.25686429404731637
869 0.25499952551885885
870 0.25778097257463134
871 0.2585813583026647
872 0.2575774503729033
873 0.2541167658252675
874 0.25644975796489344
875 0.2565908333225408
876 0.254330349018874
877 0.257787205622228
878 0.25935201750305176
879 0.26189352488017276
880 0.26441299094703374
881 0.26436669684004704
882 0.2654981975843184
883 0.26372251496520693
884 0.2642783962411319
885 0.2573634483864279
886 0.2513071297213767
887 0.2498255996649266
888 0.2519551362465144
889 0.25043896995815523
890 0.2519460871472915
891 0.25589418601885083
892 0.2624211119880793
893 0.25957923000489336
894 0.2521655428299427
895 0.24659356187782763
896 0.24542714248003436
897 0.24617620786936764
898 0.24756128621916487
899 0.254526895578091
900 0.25322894063179313
901 0.25542176788971976
902 0.25118706696563503
903 0.25235640472173876
904 0.2501860734760778
905 0.25396837385952625
906 0.25246162795239824
907 0.25485531613124135
908 0.25116055272423676
909 0.2578951036548923
910 0.2651057108297626
911 0.2624858317424071
912 0.2633089927717339
913 0.2630776919023059
914 0.2645231625821467
915 0.264536089425052
916 0.26582034235426616
917 0.2604538453092769
918 0.259778575820082
919 0.2571694523593965
920 0.2547930467576846
921 0.2575849314139245
922 0.26014901574903354
923 0.25956189670968316
924 0.2596465740097308
925 0.263615470542855
926 0.26399901635737444
927 0.2644143264945557
928 0.26860316349174473
929 0.2680017806867292
930 0.27023104945834253
931 0.2677055011989097
932 0.26600259937060655
933 0.26354340968024237
934 0.25740223757169994
935 0.2589480724788518
936 0.26330187143595324
937 0.2645048340115962
938 0.26197328626698413
939 0.2593877431117251
940 0.25752198544407673
941 0.2599571154767107
942 0.2571516489613501
943 0.2576809783841772
944 0.2600174450932982
945 0.26283847427896045
946 0.2590961319494073
947 0.2584338065047107
948 0.2623392560534813
949 0.2615212099361245
950 0.2578112122363887
951 0.25533636691692846
952 0.24953788175454775
953 0.2525104253375921
954 0.261821708281433
955 0.25436133551561424
956 0.2550932294842326
957 0.2565168046996048
958 0.2627051148454891
959 0.2582796848094952
960 0.2598098638304912
961 0.2621619036181727
962 0.25914022449111573
963 0.2570715900372472
964 0.2551624735693044
965 0.25102614258228895
966 0.2466964056596085
967 0.2513697860096327
968 0.25367988504061983
969 0.25071088990947504
970 0.24885882009310334
971 0.24540136965432297
972 0.24640099149035094
973 0.25015659279602775
974 0.24862843585292704
975 0.25320935099375436
976 0.25161936446176936
977 0.2482155760897425
978 0.24909717447518354
979 0.2463643366720591
980 0.24478150438901608
981 0.24400468794974825
982 0.23650210912650652
983 0.24382460548543178
984 0.2423427039450101
985 0.2437958419977747
986 0.24772587126426007
987 0.24875678753196098
988 0.25049105109577385
989 0.25151690383379166
990 0.2516876388158605
991 0.2504746790438478
992 0.24900940141465527
993 0.24784276558208107
994 0.24749777918977414
995 0.24593143945267387
996 0.25027640419003894
997 0.24909187635896385
998 0.25160406781242295
999 0.2541720845073998
1000 0.25215558061932386
1001 0.25132258996309215
1002 0.24315028725512064
1003 0.2485566050271443
1004 0.2486341754013525
1005 0.2443512775970304
1006 0.24398606703932324
1007 0.2515448780619076
1008 0.2487819151666437
1009 0.24975475280761789
1010 0.2561996991271979
1011 0.24866978360729278
1012 0.24547907740041788
1013 0.24654661145953993
1014 0.24720545286371107
1015 0.24771820611745532
1016 0.24579336738875882
1017 0.24758820977471507
1018 0.24679463577266547
1019 0.2424409074067713
1020 0.24512477360483775
1021 0.24742151775047277
1022 0.2509194685049513
1023 0.2532495027507239
1024 0.2520995645873153
1025 0.2536454089718226
1026 0.25289321287606625
1027 0.2532679052126509
1028 0.2505860144769045
1029 0.2493657661862575
1030 0.25269975901133446
1031 0.24855702645021643
1032 0.25470595532451246
1033 0.2506762919467167
1034 0.25043398388995014
1035 0.25016553475356057
1036 0.24782148248460253
1037 0.24713990759706222
1038 0.24588226680626624
1039 0.24956918422582883
1040 0.25214204487982217
1041 0.25225683120890996
1042 0.2508028841138292
1043 0.2542656924832233
1044 0.2524682402469249
1045 0.25425586877979617
1046 0.2524437556748192
1047 0.24969864339392786
1048 0.2451892714270479
1049 0.24408616905527056
1050 0.24024871544644302
1051 0.23881281366889237
1052 0.23895960555325052
1053 0.23923469042047948
1054 0.2374326180392363
1055 0.24070439854030534
1056 0.24016336904851845
1057 0.24210238135059106
1058 0.24374504991948093
1059 0.24259680308621662
1060 0.2397690218483347
1061 0.23308289663150356
1062 0.23096798911232752
1063 0.22946133960371318
1064 0.2308748938061455
1065 0.2283648575023704
1066 0.23222974461399556
1067 0.23505776097252704
1068 0.23680798086412014
1069 0.2393021095355206
1070 0.23709354179142597
1071 0.23584053555463566
1072 0.2409490612685813
1073 0.24032071985663175
1074 0.24638741693968652
1075 0.24714953138299356
1076 0.24435412824631544
1077 0.24454837537241708
1078 0.23870980587392507
1079 0.2390486301194679
1080 0.24623472403386695
1081 0.24571566502063988
1082 0.24196299660035536
1083 0.24228365791882783
1084 0.23895053779821734
1085 0.24542142196662253
1086 0.2452600888386401
1087 0.24954509365335398
1088 0.24936073983706797
1089 0.2526358184069195
1090 0.25386622102705825
1091 0.2503629376141565
1092 0.25624337938264047
1093 0.25380156469495624
1094 0.25089684157507
1095 0.2490200343334947
1096 0.24967017852702206
1097 0.2500211454937321
1098 0.24903910376216135
1099 0.24680475608335578
1100 0.24959488704049565
1101 0.2536663412533162
1102 0.25028768773215637
1103 0.2526823126852896
1104 0.25311118157926676
1105 0.2517008509536697
1106 0.25291356381476937
1107 0.24579490217597205
1108 0.23899002665010916
1109 0.2390367817317947
1110 0.2408507911654268
1111 0.2414662925862033
1112 0.24223143057192198
1113 0.2425347211614087
1114 0.24040694171084476
1115 0.24506937385106248
1116 0.24172518778298047
1117 0.24011976535725965
1118 0.24193181409485676
1119 0.24638544154805725
1120 0.24384329586603748
1121 0.24192752423326827
1122 0.23929483278787722
1123 0.23510488496002488
1124 0.23638807200590015
1125 0.2405765813279084
1126 0.24100448295664176
1127 0.24317206685416148
1128 0.2382517359674476
1129 0.23303808736984455
1130 0.23514837594197263
1131 0.23471650247007075
1132 0.23825978723969576
1133 0.23988980789011582
1134 0.24167339270436047
1135 0.24548601745179247
1136 0.24841997300336616
1137 0.25339181370809544
1138 0.2520411653573054
1139 0.25082067637932937
1140 0.24725946476423122
1141 0.24899890444007555
1142 0.2477938838719759
1143 0.24741825830216113
1144 0.2500400129372618
1145 0.24684435725939943
1146 0.24643987954317934
1147 0.24837968236797517
1148 0.24788934278422714
1149 0.24895968098581542
1150 0.2532195156139795
1151 0.24861262041234947
1152 0.25192817864928224
1153 0.2522597088049076
1154 0.2514659828213056
1155 0.24512275453810695
1156 0.2446828475273085
1157 0.24466806566802554
1158 0.24324642493803406
1159 0.2427678514225403
1160 0.24350069839088195
1161 0.238638632401777
1162 0.23811304679955783
1163 0.23738354991178878
1164 0.2365946580496535
1165 0.238254470484892
1166 0.23941742437252955
1167 0.23802408776136838
1168 0.24395269037591757
1169 0.24380180282569536
1170 0.24376034477212974
1171 0.2421481138961817
1172 0.24019594429409252
1173 0.24190381263323799
1174 0.24309662963117518
1175 0.23969686912148022
1176 0.23708697456105493
1177 0.2352289271174426
1178 0.2358561362461944
1179 0.2358411585363775
1180 0.23216593579110767
1181 0.23134255393437086
1182 0.23280032262883968
1183 0.23976497458531607
1184 0.23639983332557213
1185 0.23187076952817498
1186 0.2326837784656506
1187 0.22797011792140795
1188 0.23159242683181994
1189 0.2327748761790678
1190 0.2317244046525078
1191 0.23420653047525142
1192 0.23902005525556136
1193 0.24377316748017308
1194 0.24092371328098391
1195 0.23997675237139598
1196 0.24115551582348826
1197 0.23863802467023568
1198 0.23623018962951214
1199 0.23689254822860698
1200 0.23828638526079543
1201 0.23942695050487658
1202 0.23924055387720233
1203 0.2368307354165146
1204 0.23438733596620226
1205 0.23505832653359116
1206 0.230079259584387
1207 0.23197216937843548
1208 0.23443849220785726
1209 0.2364333093307605
1210 0.23767917485316314
1211 0.23438781021189437
1212 0.23701809809939633
1213 0.2337993320793203
1214 0.23857768806549534
1215 0.23480878859221305
1216 0.23167653014772566
1217 0.22914362368446678
1218 0.23232429400797566
1219 0.23544339992746008
1220 0.23768346600065493
1221 0.24345310710963486
1222 0.2442240641990025
1223 0.2436025956105041
1224 0.2369349824336929
1225 0.23704322221408156
1226 0.24333531596538308
1227 0.24630630855211808
1228 0.24274374852582092
1229 0.24762927123908052
1230 0.2532255467385398
1231 0.25448115318510056
1232 0.253850275124548
1233 0.25068666086683106
1234 0.24961295914133877
1235 0.24945930860770188
1236 0.24568316986262
1237 0.24438698276966092
1238 0.2430504666425819
1239 0.24115475624722554
1240 0.2390761936598031
1241 0.239098189612598
1242 0.2416753754082657
1243 0.2386337550041083
1244 0.2408315835795108
1245 0.24151294515144558
1246 0.24182943331252096
1247 0.24275775993213558
1248 0.24053157488416585
1249 0.23960130917946357
1250 0.2457629785649764
1251 0.24303388408238774
1252 0.24062006751968046
1253 0.25012410652882083
1254 0.244454738249596
1255 0.2429871932419086
1256 0.24608485183882217
1257 0.24850395275742562
1258 0.2462414409541257
1259 0.24401732437221718
1260 0.2425481094635294
1261 0.24399104240984615
1262 0.24378563633666245
1263 0.23755329702293104
1264 0.23470566291208766
1265 0.23429285840924713
1266 0.23590952774944424
1267 0.23768979866262543
1268 0.23956319593450073
1269 0.24271173688525538
1270 0.2436903483815901
1271 0.23813540492784196
1272 0.23957355696855082
1273 0.23896265517680132
1274 0.2338688000232722
1275 0.23385227091825717
1276 0.23356796831831378
1277 0.2309689569259737
1278 0.23495418260559922
1279 0.23551594105421442
1280 0.23314122307651286
1281 0.23615952684002856
1282 0.23673606831000216
1283 0.23408969567566487
1284 0.23251970553114448
1285 0.23610765287620814
1286 0.23574495806702664
1287 0.2335692733026328
1288 0.2298829307702287
1289 0.23762745117072204
1290 0.24073572267523952
1291 0.23775514342872694
1292 0.2353682656152999
1293 0.23582714847302041
1294 0.23888881252624633
1295 0.23694823604599874
1296 0.23569821347394204
1297 0.23845615711449342
1298 0.23526200854753337
1299 0.23876772407270863
1300 0.24130662456373034
1301 0.24337248958843644
1302 0.24358199498979177
1303 0.2443659346872085
1304 0.24560267402888958
1305 0.24242877966906096
1306 0.23811803913186907
1307 0.23865898242060174
1308 0.23758300951537933
1309 0.23496108631566864
1310 0.23648038846500846
1311 0.23225799806935904
1312 0.23366062886735783
1313 0.23191666794318844
1314 0.22794725769012175
1315 0.22557637637778225
1316 0.22511583756736608
1317 0.22165477446912255
1318 0.22226162408767813
1319 0.2242160989789248
1320 0.223406733925469
1321 0.2254682676690763
1322 0.22704521984141582
1323 0.229366569253339
1324 0.23717407154965428
1325 0.24046557934219862
1326 0.2458640079897811
1327 0.24315266679544778
1328 0.24712770763772307
1329 0.24656434134010297
1330 0.24743384369042953
1331 0.2496578208907912
1332 0.24661066046099095
1333 0.25065805534190144
1334 0.2545242281526286
1335 0.25415688500731815
1336 0.2555537648135092
1337 0.25588514451387523
1338 0.2577270750183135
1339 0.2571502999047878
1340 0.2511845969182649
1341 0.2509073236306666
1342 0.24825335312367902
1343 0.24558744670583094
1344 0.24659670449763493
1345 0.24524848214510045
1346 0.24582039909115103
1347 0.2457741045643449
1348 0.24682526979055047
1349 0.24631919884567893
1350 0.24502325884001347
1351 0.24047477094677294
1352 0.24031290902209765
1353 0.24595591867130237
1354 0.2488286117687336
1355 0.2496208924032311
1356 0.24920488995108547
1357 0.2461560154121537
1358 0.24153541482938104
1359 0.24049330315696693
1360 0.23500817920304087
1361 0.233954409410388
1362 0.23372071503087646
1363 0.2326202334626147
1364 0.23230112865540048
1365 0.23248529531037204
1366 0.23239067731030638
1367 0.23115584884042611
1368 0.23503969878514175
1369 0.23693807217979043
1370 0.23824034893664967
1371 0.24152488497632668
1372 0.23704935301307972
1373 0.23605607320932273
1374 0.23942834469736568
1375 0.24481264054531712
1376 0.24459714263458424
1377 0.24492177131574785
1378 0.2502649435055384
1379 0.24732964712251387
1380 0.24582296143057192
1381 0.24627989110424142
1382 0.24866558233267685
1383 0.2502015929165478
1384 0.24281318194356522
1385 0.2474345017077353
1386 0.25239707666055794
1387 0.25452252898290545
1388 0.24787949925966374
1389 0.24748097723401172
1390 0.24995735763618276
1391 0.2582519335667097
1392 0.2539168312954727
1393 0.2556912852651915
1394 0.25651979625168814
1395 0.2539695875043575
1396 0.25119204308345056
1397 0.252887910477109
1398 0.248292719607163
1399 0.24697593028957415
1400 0.24617554106367917
1401 0.2469067128722664
1402 0.24685054888350932
1403 0.2448551449479744
1404 0.24150336622912452
1405 0.24026572412000985
1406 0.23940409307849608
1407 0.24250714259003583
1408 0.24313179948915528
1409 0.24517296223929066
1410 0.25306875827095393
1411 0.24830889095826283
1412 0.24421548595991732
1413 0.24399256632596555
1414 0.23875883304360782
1415 0.23868372365787574
1416 0.2352395772184874
1417 0.23524712496214617
1418 0.23840162134063403
1419 0.23520340897940542
1420 0.2340722073164846
1421 0.23638579449480168
1422 0.23701760054909043
1423 0.2420417596216457
1424 0.23937151694137965
1425 0.24192294356679125
1426 0.24058358112682585
1427 0.24047274207809285
1428 0.23926915063624427
1429 0.24070141912250081
1430 0.23878917277528372
1431 0.2369174228370803
1432 0.237318786942418
1433 0.24205030765842403
1434 0.2450308778885991
1435 0.24711623600160992
1436 0.25357037911745234
1437 0.2515988674455791
1438 0.24721669197326085
1439 0.2451653960965143
1440 0.24623209091622233
1441 0.24902630912600698
1442 0.24643859923486777
1443 0.24982717031781257
1444 0.24826442654023512
1445 0.24570704807421515
1446 0.24331856497747556
1447 0.2438069706734078
1448 0.24329212089562927
1449 0.24520468813345891
1450 0.2439485335543698
1451 0.24339948095634095
1452 0.23877220747847422
1453 0.24156915603261347
1454 0.24290840737385594
1455 0.24213031601038318
1456 0.24195954952651327
1457 0.24695729393375576
1458 0.24837501506757134
1459 0.2451419650979465
1460 0.24238518799551956
1461 0.24125251256116004
1462 0.2425357945205668
1463 0.24169351584689913
1464 0.2391223751930335
1465 0.2407821276868527
1466 0.24131850234435304
1467 0.24036779849320328
1468 0.2368328289561541
1469 0.23535656181333103
1470 0.2403990618648318
1471 0.2365995728011895
1472 0.23832118061506471
1473 0.23749970687023153
1474 0.23806050979427712
1475 0.23824722823499636
1476 0.23747164985834657
1477 0.23691674752204805
1478 0.2383419336363899
1479 0.24354752553867345
1480 0.23810625213414768
1481 0.24019122843173452
1482 0.2435651545902548
1483 0.24178093449894705
1484 0.2435232976969253
1485 0.2422193449642811
1486 0.23790828245042747
1487 0.23947305849634695
1488 0.2381389353106298
1489 0.23261497140793902
1490 0.23255232919039343
1491 0.23348185076220646
1492 0.22962585974249675
1493 0.23042005796891543
1494 0.23169516920741284
1495 0.23503915130820172
1496 0.23312896781915096
1497 0.2369722273387343
1498 0.23959880588392887
1499 0.2359657304102821
1500 0.23862548917066836
1501 0.2385022528427701
1502 0.2390333641282792
1503 0.24111451167274195
1504 0.23858846537836204
1505 0.2377435846260292
1506 0.24180000869611823
1507 0.24662625951927833
1508 0.2486223593058759
1509 0.2488447262080825
1510 0.24881373046925515
1511 0.2454286354698913
1512 0.24090435992939863
1513 0.23580770395335787
1514 0.23382233114961296
1515 0.23229110716512957
1516 0.22869997154531918
1517 0.23223788080386557
1518 0.23443609360848877
1519 0.23117664352650952
1520 0.23320523109074395
1521 0.228828940147483
1522 0.22959944160669177
1523 0.22730189012189922
1524 0.23138441246777966
1525 0.23545378090766245
1526 0.2361972955628679
1527 0.23806213388721162
1528 0.2375161145616771
1529 0.23742102931343328
1530 0.24239274576666486
1531 0.24181007190372825
1532 0.2383301437839235
1533 0.2433822972426741
1534 0.24087778236120302
1535 0.23841512357279088
1536 0.23733954568282747
1537 0.24054600840427862
1538 0.25119470398680915
1539 0.2521622852181484
1540 0.248615901979365
1541 0.2453927871399147
1542 0.24570269824382865
1543 0.24754203058466795
1544 0.24363223937617676
1545 0.23949940109968426
1546 0.23728113119054056
1547 0.23810629317982393
1548 0.24409387054881512
1549 0.24213625379956716
1550 0.2384975304176535
1551 0.2394078195068353
1552 0.23418624430654467
1553 0.23101916369579453
1554 0.2299942266057332
1555 0.230236168901062
1556 0.2312458987831497
1557 0.230973723751255
1558 0.22619813372666966
1559 0.2296981157956302
1560 0.23368339616934478
1561 0.23726140450429936
1562 0.23488692037158032
1563 0.23802614443206327
1564 0.23615244984063688
1565 0.23475920223682986
1566 0.22894352582237007
1567 0.23117168760723664
1568 0.22856056406879538
1569 0.2248575751315127
1570 0.2268858177361402
1571 0.22776120807804284
1572 0.23048098301360861
1573 0.22528423889401425
1574 0.2230878772490281
1575 0.2245806561845295
1576 0.23235876920262744
1577 0.22681768145358355
1578 0.22523174351032788
1579 0.2254564732215662
1580 0.22644310771541531
1581 0.226031497828216
1582 0.22793346707110163
1583 0.2272228738434722
1584 0.22452742821880667
1585 0.2307025876662894
1586 0.22877994659737622
1587 0.22568976715084205
1588 0.22698945553490182
1589 0.22755243555952903
1590 0.2312715337537211
1591 0.23056018524132504
1592 0.23113932316984834
1593 0.23061238770621512
1594 0.22828012148980048
1595 0.22719104087749495
1596 0.2252709373509828
1597 0.22603774261557552
1598 0.22872460060194277
1599 0.2291982949335141
1600 0.23229877476919558
1601 0.23730002038206638
1602 0.2336784990953742
1603 0.23143320015019225
1604 0.23461931703340452
1605 0.23610547564492917
1606 0.23894409580886034
1607 0.23780397394770086
1608 0.23807973402268023
1609 0.2358915633338064
1610 0.23916282591617438
1611 0.24125404659565985
1612 0.24231506738355788
1613 0.24003535973987908
1614 0.23877126098837195
1615 0.23644842315762407
1616 0.24029745706065744
1617 0.24660826368460878
1618 0.24589773693677627
1619 0.24361756604013005
1620 0.24069935823467814
1621 0.24070163588214616
1622 0.237053317014772
1623 0.2356591780642256
1624 0.2313511022621022
1625 0.23214516777041197
1626 0.23612572018721079
1627 0.2335928687252257
1628 0.23300448734739307
1629 0.23385773610334593
1630 0.23382419804866014
1631 0.23424384558321443
1632 0.22898728457797832
1633 0.23093784279563367
1634 0.23358924174551673
1635 0.22815103814820503
1636 0.22881146209675124
1637 0.22799255791817352
1638 0.22826827177567105
1639 0.23098144479837557
1640 0.23266658826094755
1641 0.23060735145290395
1642 0.22640483599078387
1643 0.2261703284487581
1644 0.2278085221563687
1645 0.2263905706746796
1646 0.2321157249280887
1647 0.22980982593915558
1648 0.23657054184873427
1649 0.23920351993143135
1650 0.2425574785271249
1651 0.24515507451882618
1652 0.24339915661982292
1653 0.2463209064212882
1654 0.2466998247570494
1655 0.24567307069301897
1656 0.2408848378157642
1657 0.24667944071555375
1658 0.24438669882295347
1659 0.24887814762065844
1660 0.24544284917596015
1661 0.2558650569112572
1662 0.2543976020209318
1663 0.250927532737761
1664 0.24814035149691338
1665 0.25186330067167734
1666 0.2511717288528388
1667 0.25136646707366456
1668 0.2544752455906023
1669 0.25302015368544606
1670 0.24692859015825583
1671 0.244475153940587
1672 0.24590720044762082
1673 0.24204146540633015
1674 0.23806546488229488
1675 0.23605773769757796
1676 0.23277324667222782
1677 0.2321942856667711
1678 0.22691090799197022
1679 0.2286621442153257
1680 0.22711132562585493
1681 0.22490420874739725
1682 0.2236437642882917
1683 0.2263184348622549
1684 0.2355665200841059
1685 0.2377597243092921
1686 0.2394357666822493
1687 0.24336964000334324
1688 0.2448466400122939
1689 0.2450337615444927
1690 0.24326625229430215
1691 0.23778758431832805
1692 0.24161361740852133
1693 0.24271937686346237
1694 0.24319209585913062
1695 0.24042899844343701
1696 0.23499698135818756
1697 0.23718181276529177
1698 0.23887755296417307
1699 0.23920880545784443
1700 0.2394847225213892
1701 0.24093104163392007
1702 0.23984950267896313
1703 0.2386817602839344
1704 0.23661235736545383
1705 0.23652715027394705
1706 0.23703860825356377
1707 0.23357286381175996
1708 0.23267585182891085
1709 0.23182076345121083
1710 0.23401722130389707
1711 0.24083982244621244
1712 0.24326890410921448
1713 0.2370773169571889
1714 0.24030960021985168
1715 0.23882605807697113
1716 0.23800309458418492
1717 0.23571405076125684
1718 0.23356253292983256
1719 0.23778173375271694
1720 0.23782822532781606
1721 0.23927472868557553
1722 0.23997541671093509
1723 0.2385426423409242
1724 0.239049833547353
1725 0.23795207428748544
1726 0.23647682298256578
1727 0.23091343726843855
1728 0.23115926402327652
1729 0.22987586484119804
1730 0.23392312728552977
1731 0.23291870358457234
1732 0.2341566539067334
1733 0.23147613015100119
1734 0.23178479706935368
1735 0.2314928797098304
1736 0.2335951054584061
1737 0.23611602108100727
1738 0.23375113535302586
1739 0.23703088517526721
1740 0.2384994818765515
1741 0.23633812910305804
1742 0.2311639968692125
1743 0.23050279475499938
1744 0.23580798855945245
1745 0.23949120657019118
1746 0.23576422527169258
1747 0.23623268897594574
1748 0.2322285183840534
1749 0.23331892865063616
1750 0.23654868939961674
1751 0.23359009390573815
1752 0.23302468745858476
1753 0.23170541306392256
1754 0.23619277995874796
1755 0.23233992059871836
1756 0.2301419782624717
1757 0.2333889372336336
1758 0.2304651931393863
1759 0.2290343831898619
1760 0.22813233204977357
1761 0.2304887664463816
1762 0.22983563919186875
1763 0.2271292177974011
1764 0.2344805301551961
1765 0.23351871234103527
1766 0.24157500799230774
1767 0.24482431592701712
1768 0.24301089717887792
1769 0.24400888568707962
1770 0.24314433354033824
1771 0.24179433600211558
1772 0.24204437568281073
1773 0.23920888871992213
1774 0.23449291143755244
1775 0.23431211877411717
1776 0.23739203961383804
1777 0.24165022508822237
1778 0.23928255560865122
1779 0.24189043095293747
1780 0.2442364041559378
1781 0.24557503562144756
1782 0.24150924981509733
1783 0.24206057877130888
1784 0.23883869371522293
1785 0.24279546846487068
1786 0.24225405850593398
1787 0.23931276200935975
1788 0.2347680038099802
1789 0.23010386579203457
1790 0.23063066202075347
1791 0.22810800907913803
1792 0.22760601971659625
1793 0.23146885753375498
1794 0.23966460633905715
1795 0.24016369618742456
1796 0.23921808663995972
1797 0.24062259254448337
1798 0.240872969546253
1799 0.23848188398927556
1800 0.23535838406071163
1801 0.23307579768405942
1802 0.23311000328695702
1803 0.23044892336221867
1804 0.23642011450492442
1805 0.23333005428400427
1806 0.22831386911946647
1807 0.22713572908709748
1808 0.22568802353087342
1809 0.22279070302554915
1810 0.22476031766571658
1811 0.22673846977565937
1812 0.2269537734772049
1813 0.22726221869456317
1814 0.2286109863823731
1815 0.23138537756556982
1816 0.2300989665265803
1817 0.23281427362643997
1818 0.23261666273251164
1819 0.23040299244381476
1820 0.2320377465575113
1821 0.23640590934358605
1822 0.23574280466201217
1823 0.23865435474123636
1824 0.23492079633181764
1825 0.23918960384463198
1826 0.23675654135884278
1827 0.23823124291963668
1828 0.24366281142056545
1829 0.24194919356900954
1830 0.24512032827018354
1831 0.2425361230398296
1832 0.23681805322394478
1833 0.2356431376024399
1834 0.23682161787906117
1835 0.23147570299886608
1836 0.23076134509846222
1837 0.2346898608237921
1838 0.2363720887449758
1839 0.23895671846396122
1840 0.23734021528297417
1841 0.23509052405119318
1842 0.23951255687499387
1843 0.23939491279504604
1844 0.23545675099714317
1845 0.24294091124078976
1846 0.24546187393732086
1847 0.24461012279570593
1848 0.2428277271590873
1849 0.24207983949204484
1850 0.24083180312889993
1851 0.23636334763090175
1852 0.2370084282110962
1853 0.23090655115403227
1854 0.2314185113354697
1855 0.23290706074036727
1856 0.23455392029104444
1857 0.2353157106597824
1858 0.23446869881984025
1859 0.23607098786863473
1860 0.23191885705738774
1861 0.236685903870608
1862 0.23577913374025727
1863 0.23813176212000048
1864 0.2391058286185908
1865 0.23623850168191027
1866 0.23248749275269479
1867 0.2364003476434562
1868 0.234355567419554
1869 0.23705356287124027
1870 0.23715404838766696
1871 0.23599337789815106
1872 0.23483347374261712
1873 0.2325239045446631
1874 0.22932491269935817
1875 0.22783898324277685
1876 0.22590382555580157
1877 0.2261439412187578
1878 0.22686117136636752
1879 0.22925146738433283
1880 0.2264881818271587
1881 0.22721264858039408
1882 0.22892855643325022
1883 0.23240825270795498
1884 0.23589971424803444
1885 0.2346422680765269
1886 0.2342244304910193
1887 0.23509034374608606
1888 0.23648091726828227
1889 0.2447601578235204
1890 0.23869201287027375
1891 0.2382517419254438
1892 0.24171526688298486
1893 0.23728140554989194
1894 0.23694491114167704
1895 0.23103133045984806
1896 0.23038515332359227
1897 0.23067491545991436
1898 0.23178860808655324
1899 0.2302546569577876
1900 0.23179314156222552
1901 0.23390302914245317
1902 0.2367804156946843
1903 0.2370688534266685
1904 0.23566962627949725
1905 0.23249699486835967
1906 0.23162820470521603
1907 0.23151315330436606
1908 0.23019710551772218
1909 0.22949475679761502
1910 0.22757568926185073
1911 0.22842721018704504
1912 0.22985772526424586
1913 0.2258841833725106
1914 0.23145651590119581
1915 0.22757694218716723
1916 0.22662097746874427
1917 0.2259575057155985
1918 0.23298349333945795
1919 0.2302812518460502
1920 0.2292844368621364
1921 0.2269256350640644
1922 0.22886009549297595
1923 0.2283670115637574
1924 0.22783278448889793
1925 0.22927833071509132
1926 0.22730444196902927
1927 0.2254996984366466
1928 0.2245456000414988
1929 0.23202907326050107
1930 0.23100626124943052
1931 0.23041309702996693
1932 0.23320499469582096
1933 0.23274708160529006
1934 0.23420422257872942
1935 0.23161974086069337
1936 0.22802313447329348
1937 0.22816132855713023
1938 0.22881765829592635
1939 0.23086182922485193
1940 0.23080617025818875
1941 0.23563294561499165
1942 0.2353916998367948
1943 0.23568040153337505
1944 0.237659973093447
1945 0.2344149251478108
1946 0.23059637841855216
1947 0.22641984966940934
1948 0.22668197912765076
1949 0.22650604393594742
1950 0.22695735198122216
1951 0.2227490851449545
1952 0.2217577078194239
1953 0.2222715090141432
1954 0.22033580873242647
1955 0.2224792262956348
1956 0.2249102521876854
1957 0.2237987067348089
1958 0.2212911274474555
1959 0.22179847745076064
1960 0.22478771020151894
1961 0.22597606011489976
1962 0.22712185706132607
1963 0.22707221262544952
1964 0.22504493313631918
1965 0.22407347158433355
1966 0.23115577872849724
1967 0.23012390502921246
1968 0.23231426568595917
1969 0.2316877829292567
1970 0.23192890470556782
1971 0.2260909824252042
1972 0.2251046790492457
1973 0.22377455775248306
1974 0.23034669647491543
1975 0.22846527716407092
1976 0.2298028289159141
1977 0.22585136314153692
1978 0.23044924694228192
1979 0.22899708233411328
1980 0.22972232325793995
1981 0.2267152925484332
1982 0.22630619944509442
1983 0.22331195570269147
1984 0.22418328968202103
1985 0.226113957293466
1986 0.22179449092832382
1987 0.22254021607178906
1988 0.2225340885729056
1989 0.22363535161111905
1990 0.2220280372675731
1991 0.21896727713136144
1992 0.221572329093709
1993 0.22403240158232549
1994 0.22548370171254126
1995 0.22888044961093587
1996 0.23258642656623174
1997 0.23822058710174726
1998 0.23961161499664455
1999 0.24086528651814404
2000 0.23730518042654464
2001 0.24169110017666817
2002 0.2358134993104601
2003 0.2357505641748128
2004 0.2373186304303662
2005 0.23450422770970963
2006 0.2419452353166989
2007 0.24461650107927185
2008 0.24149491567576287
2009 0.2371703670546206
2010 0.23598978395385675
2011 0.23375905580928744
2012 0.23564957106957574
2013 0.2311171697811759
2014 0.23111663525430648
2015 0.2294511327009942
2016 0.22778414745881076
2017 0.22582063430327698
2018 0.23058936018149725
2019 0.23212655352116232
2020 0.22802872031832283
2021 0.2286860755375434
2022 0.23061936598641358
2023 0.23138993234893096
2024 0.23454079256767402
2025 0.23086987638158532
2026 0.23297347757532835
2027 0.23297955214960553
2028 0.231414356410353
2029 0.22801137290583426
2030 0.23560114790963865
2031 0.23471307834954025
2032 0.23378157092008855
2033 0.23412966554946185
2034 0.23287543647515607
2035 0.22591735565389245
2036 0.2258807984923576
2037 0.22851468037980094
2038 0.2314072988458034
2039 0.23391151803978297
2040 0.23136880288941872
2041 0.2303338941075493
2042 0.2230392273787936
2043 0.2284139373771203
2044 0.22773692717002503
2045 0.22546496727925544
2046 0.22423679893191462
2047 0.22633567689337555
2048 0.2271439841849645
2049 0.22243342055049897
2050 0.2270035378918114
2051 0.2228951349364277
2052 0.221237739429464
2053 0.22165447220706053
2054 0.22616407643708386
2055 0.2222667429234338
2056 0.22008825183383396
2057 0.22233175790731702
2058 0.22451070150516564
2059 0.22514698535903216
2060 0.2203528862956517
2061 0.21671376661330638
2062 0.21600816579941076
2063 0.2185706519986674
2064 0.22226526652921602
2065 0.22589018924667864
2066 0.22928818449647215
2067 0.23149968432132295
2068 0.2330105147964706
2069 0.2311199240869537
2070 0.226647989420854
2071 0.2261404572147992
2072 0.229188058813113
2073 0.22784066412421886
2074 0.232632668735738
2075 0.23424376272155828
2076 0.2306928594976126
2077 0.2289183461728208
2078 0.2238405278977018
2079 0.22461276784446194
2080 0.22141102434611043
2081 0.22340377552582968
2082 0.22117942020244136
2083 0.22494301001679956
2084 0.22782420039581114
2085 0.2284069665110724
2086 0.22762049953668864
2087 0.2273797397660871
2088 0.22054723842570123
2089 0.21931024590398912
2090 0.21912676572143475
2091 0.21895002108221745
2092 0.21871690405671743
2093 0.21749766576228988
2094 0.21807338662092493
2095 0.2265508818669135
2096 0.22022096348193418
2097 0.22569571166384636
2098 0.22759015616013187
2099 0.2297347762247942
2100 0.2331848095113953
2101 0.22791804524555087
2102 0.22937031226421248
2103 0.22960700515268612
2104 0.23109375467918844
2105 0.2279772731455195
2106 0.22732899690795194
2107 0.22877735589559303
2108 0.2282165693755337
2109 0.22470203407246367
2110 0.21897722364340869
2111 0.22257540000267012
2112 0.22637400066364274
2113 0.22952412100590885
2114 0.22715825616083404
2115 0.22411456953372236
2116 0.22758486197190592
2117 0.23164277964052954
2118 0.22736681425467786
2119 0.2290947773208826
2120 0.225874400569553
2121 0.23032868781705632
2122 0.22928047072011173
2123 0.22689406923459118
2124 0.22726986871963276
2125 0.22414602100973308
2126 0.22371964985243958
2127 0.22162366659145785
2128 0.22376176342995077
2129 0.22700291537312667
2130 0.2290485739386201
2131 0.23219690677608135
2132 0.22979963532464281
2133 0.23658374885955372
2134 0.23478833681558595
2135 0.22869420361115061
2136 0.23222379963034562
2137 0.2377626962700561
2138 0.239770728400863
2139 0.2383831185563059
2140 0.24128888629051906
2141 0.23824020995652254
2142 0.23704146540721274
2143 0.2313403802802564
2144 0.23397970655772699
2145 0.23150210344088326
2146 0.23590513256155476
2147 0.2326186926987442
2148 0.2363789646470552
2149 0.23206715303456832
2150 0.22475070522245214
2151 0.2229991295875589
2152 0.22083593657089592
2153 0.2234058849555849
2154 0.22318584673487535
2155 0.22573915975883657
2156 0.22703014335866323
2157 0.22835631986113386
2158 0.22726021545814273
2159 0.231336048284353
2160 0.22577324304507482
2161 0.22876572424345887
2162 0.2271645395234854
2163 0.23035631134590187
2164 0.22898641128373753
2165 0.2406912854227359
2166 0.2429990360957028
2167 0.24114081470563786
2168 0.23753689713831047
2169 0.23857804227669804
2170 0.23571204324483663
2171 0.23382296127009206
2172 0.22923307235772442
2173 0.23322273745299904
2174 0.2365705113484996
2175 0.23341633148859778
2176 0.23183774740580473
2177 0.2323807384766676
2178 0.22587678338863293
2179 0.22269433592955326
2180 0.2289280878472333
2181 0.22945492002081916
2182 0.22401035904328864
2183 0.2219933814952449
2184 0.22287270550277913
2185 0.2225967775971927
2186 0.21899304370801786
2187 0.21882796508718555
2188 0.2211346929310175
2189 0.223340391073085
2190 0.2216931244314824
2191 0.22422459369132947
2192 0.22303731422331957
2193 0.23275827032959787
2194 0.23082310255738792
2195 0.23159093823766141
2196 0.2305248275405356
2197 0.23075114443953534
2198 0.2300881766234848
2199 0.22782230284407853
2200 0.23273433959420134
2201 0.23557890399636872
2202 0.23457491795130414
2203 0.23756116390145876
2204 0.235734418868277
2205 0.23106650487117786
2206 0.23155216701805134
2207 0.22548792059403247
2208 0.22985824908478486
2209 0.2246013399868914
2210 0.22505771221903342
2211 0.2252974310712878
2212 0.22612959437342264
2213 0.22400783264134924
2214 0.22342747238422575
2215 0.22018946665953226
2216 0.2185851078489181
2217 0.22414028119374124
2218 0.22648749325867423
2219 0.22897457397755322
2220 0.22630616113641566
2221 0.2253141977050785
2222 0.22071624645521196
2223 0.21863009347554999
2224 0.21850405467185638
2225 0.21845839171975787
2226 0.21759445294174495
2227 0.22113388321786773
2228 0.2209184590755968
2229 0.2199116757910611
2230 0.22182224792848484
2231 0.21938614489981942
2232 0.22570051052286697
2233 0.2248679411242706
2234 0.23000683890256013
2235 0.22829013323610478
2236 0.22928074827038158
2237 0.2273722618541978
2238 0.22302698907749613
2239 0.22469886974242415
2240 0.22109566631091015
2241 0.2213046774462376
2242 0.22188698278625435
2243 0.22214747542225982
2244 0.22231454319432675
2245 0.22266689240940185
2246 0.22262398719794546
2247 0.21892162251478728
2248 0.21682249684339433
2249 0.21778018932824436
2250 0.21615965659575256
2251 0.21776062692841824
2252 0.22026031415737513
2253 0.21822845519551792
2254 0.219936557838045
2255 0.21906464537565928
2256 0.21337598181293924
2257 0.21613214269155134
2258 0.22050907184070828
2259 0.2175800588970168
2260 0.21908854877157063
2261 0.22455113323214398
2262 0.22202468089773728
2263 0.22212802325947112
2264 0.2248440529876622
2265 0.22463365161183527
2266 0.22488694277789936
2267 0.2199112226431377
2268 0.22049946336729592
2269 0.2225408114384109
2270 0.22800340271507152
2271 0.22813781216604515
2272 0.2340281556385428
2273 0.2332422986928526
2274 0.23089063065981003
2275 0.22826275138022126
2276 0.22724838174547213
2277 0.23082119629232994
2278 0.23191653107508045
2279 0.23110391272518654
2280 0.23479698813033362
2281 0.2324221883661055
2282 0.23427949736534093
2283 0.22836529961244942
2284 0.2282408841045202
2285 0.22810681470556568
2286 0.22298157043746272
2287 0.21853193039439164
2288 0.21806223000355401
2289 0.2160020930045948
2290 0.21662949733204595
2291 0.21538677256346003
2292 0.21524085796809425
2293 0.21920322355869024
2294 0.22173110375323243
2295 0.225766337479815
2296 0.22602112880259614
2297 0.2261262815377998
2298 0.22434854935245702
2299 0.2293412157652109
2300 0.22351018209075893
2301 0.22367718922033278
2302 0.22517424023390742
2303 0.2235306116602504
2304 0.22318376713946614
2305 0.232535016065435
2306 0.2299365310599772
2307 0.22739481556985092
2308 0.22927582527911644
2309 0.22429200350388273
2310 0.22552054976652014
2311 0.22803775538709714
2312 0.22639283302164334
2313 0.22402391817631953
2314 0.22366015004929274
2315 0.2246089761359963
2316 0.22342879637212815
2317 0.2244961505901628
2318 0.22556168548212768
2319 0.22714183371019056
2320 0.2229083565540763
2321 0.22082382032284012
2322 0.22317785998292747
2323 0.22447460574008213
2324 0.22743582143274416
2325 0.2231779761363936
2326 0.2225495815798526
2327 0.22079158191605375
2328 0.2221678349202034
2329 0.23008687968479014
2330 0.22914369561159387
2331 0.22812929145589866
2332 0.23174162261571346
2333 0.23371008830862516
2334 0.2337061700010056
2335 0.2339560169086237
2336 0.23163089109409268
2337 0.23559461193932668
2338 0.2356284662275336
2339 0.23748015798826416
2340 0.23374319169848623
2341 0.23665381157931206
2342 0.24018980876687035
2343 0.24658978416993796
2344 0.240103141377639
2345 0.24013396433914116
2346 0.24149800835780272
2347 0.24086131601392002
2348 0.23667141451411342
2349 0.23638136673545446
2350 0.2338563366702998
2351 0.23257891660676638
2352 0.2298071383751593
2353 0.23444612616156
2354 0.24026825243700556
2355 0.23819213552298257
2356 0.2358876416953395
2357 0.23067955373573215
2358 0.22902038722200316
2359 0.2335730942693036
2360 0.2300042855089916
2361 0.22613936787957073
2362 0.22978173011047354
2363 0.22503405493649284
2364 0.22191295041578207
2365 0.2239587099606144
2366 0.2219433344531966
2367 0.22814418588241156
2368 0.23024932486558153
2369 0.23234028168986018
2370 0.22926860644045272
2371 0.23148605162164093
2372 0.22968146146172752
2373 0.22988963670284573
2374 0.22856416446045957
2375 0.23245138056942158
2376 0.2355713974940926
2377 0.22960047109497936
2378 0.22534798994874972
2379 0.2267260841895582
2380 0.2257874750229217
2381 0.22558467773787655
2382 0.23031822909288835
2383 0.2307084983829251
2384 0.22897950883897464
2385 0.22899298288994124
2386 0.23411939816391253
2387 0.23325200030251547
2388 0.2288070706937689
2389 0.23361214295750665
2390 0.234730133078031
2391 0.2332919704868188
2392 0.22890702348534378
2393 0.23159147615656953
2394 0.23179475649081796
2395 0.2309035764683765
2396 0.23208177744294542
2397 0.2300212531591535
2398 0.22837009423718577
2399 0.22567723596464745
2400 0.22609846059415772
2401 0.230966430282003
2402 0.2307463181394991
2403 0.2308529012541762
2404 0.22728210328287998
2405 0.23670909677386687
2406 0.23392982072627908
2407 0.23060528445538608
2408 0.22693859048155007
2409 0.2294040546488797
2410 0.22925946643996556
2411 0.2292935687099247
2412 0.22556616554805778
2413 0.22616731545462437
2414 0.22023922581494657
2415 0.22167759280521399
2416 0.22535442836092764
2417 0.22444363707608153
2418 0.2244684303489879
2419 0.23045872193761666
2420 0.23005799837876556
2421 0.2322069053766358
2422 0.22943745359038367
2423 0.2329542157434379
2424 0.23840343213525012
2425 0.23413553765219386
2426 0.23724065063120664
2427 0.24048413489212161
2428 0.23760562825753898
2429 0.23991184254188488
2430 0.23416721510618166
2431 0.24427804071661147
2432 0.24109473573228402
2433 0.23884380531663313
2434 0.23180889492351964
2435 0.23135258023547373
2436 0.2317099669391564
2437 0.2317263676656471
2438 0.2295236552297938
2439 0.23119085114060653
2440 0.23340857399277817
2441 0.2354920986840689
2442 0.23687282653596078
2443 0.239816297161097
2444 0.23671241468266965
2445 0.23663041024872353
2446 0.23596073862435243
2447 0.2343525410579606
2448 0.23456763513865747
2449 0.23503344763501893
2450 0.2329775229917563
2451 0.23406558655142162
2452 0.23365504523312486
2453 0.23027114105399343
2454 0.23162348150172138
2455 0.22825605045817768
2456 0.23149212334509917
2457 0.23294063926300013
2458 0.22598934639001433
2459 0.22633276255581866
2460 0.22882496599841795
2461 0.22778868333538188
2462 0.2314566939119084
2463 0.22864618620666116
2464 0.23162767936043965
2465 0.22999076827692713
2466 0.232613171198914
2467 0.22912265812660715
2468 0.22542026897047873
2469 0.22943442994154914
2470 0.2281989598315724
2471 0.22777227557078913
2472 0.22542109784223957
2473 0.22623941329185657
2474 0.2383332672154709
2475 0.23708754680476823
2476 0.23647359074880697
2477 0.23560550268051045
2478 0.23841865470013335
2479 0.23011685559154732
2480 0.23000882997215852
2481 0.23244971276015997
2482 0.23451352930686736
2483 0.23391396239359855
2484 0.2364485243108244
2485 0.23230126015660504
2486 0.23461431126878268
2487 0.237340788791349
2488 0.23341326482573493
2489 0.23501713783275496
2490 0.233651546037776
2491 0.2294776416390384
2492 0.22885829298817317
2493 0.22939911713412287
2494 0.22975432482550337
2495 0.22568385696878845
2496 0.22234084662619963
2497 0.21898637673399213
2498 0.21976648087329892
2499 0.21828056557500866
2500 0.21702536508611894
2501 0.2157358488306885
2502 0.2215504492102997
2503 0.21868485761692555
2504 0.21797598051736145
2505 0.2223987935278659
2506 0.2211848191881637
2507 0.22248211733679119
2508 0.22765243261021506
2509 0.22597737350131988
2510 0.2293949565714531
2511 0.22578592968814964
2512 0.2189772385910159
2513 0.21586715208485774
2514 0.21749696159656393
2515 0.21992706082131458
2516 0.2187823696899354
2517 0.22415629124354775
2518 0.2257726022217702
2519 0.22584110158211274
2520 0.22524740091734782
2521 0.2277391057471066
2522 0.22445894640025163
2523 0.22996205712559817
2524 0.23035908751371204
2525 0.2290723473967555
2526 0.22719676653815296
2527 0.22493528747802663
2528 0.2246899612925561
2529 0.22523627801377583
2530 0.22726503870164463
2531 0.23487722451634804
2532 0.23268228091431498
2533 0.23391907499104297
2534 0.22913126873257358
2535 0.2271231731231445
2536 0.22821089212197967
2537 0.2284160532125733
2538 0.22683075167854744
2539 0.22150496183145152
2540 0.21873978559650278
2541 0.21870824203917946
2542 0.2165857032480499
2543 0.2152247019597287
2544 0.21522642862693028
2545 0.22023868881370623
2546 0.21976203312909007
2547 0.21660425892861546
2548 0.21976990668229932
2549 0.2228594616197289
2550 0.22191760347569653
2551 0.21963282590762975
2552 0.21786519884159747
2553 0.2168136253871672
2554 0.21778395309312515
2555 0.22021804035541453
2556 0.21989131522927022
2557 0.22686204510408642
2558 0.2274486171973765
2559 0.223161013225289
2560 0.2274882954057203
2561 0.22485714063311932
2562 0.22605883692442164
2563 0.2238550464636575
2564 0.22375851097641805
2565 0.22554139992241637
2566 0.22623581022600453
2567 0.22173889872950422
2568 0.22832881269623734
2569 0.22333018652591016
2570 0.22590633039468144
2571 0.22137689117902767
2572 0.22041066459698308
2573 0.2241665003170028
2574 0.22651910133386746
2575 0.23246669185660865
2576 0.2305834211036794
2577 0.2264503077082544
2578 0.2285689191889205
2579 0.22973083944959388
2580 0.22661668799975168
2581 0.22480190911285863
2582 0.22623064921849478
2583 0.22577158337730327
2584 0.2243354862263634
2585 0.2288847516772897
2586 0.23133127845505636
2587 0.2241798978195765
2588 0.21955282608981538
2589 0.2153709899215306
2590 0.21749444641128823
2591 0.21966226700653713
2592 0.2178545129630871
2593 0.2166938646734274
2594 0.21405865676109642
2595 0.21361719006512747
2596 0.21252222151351738
2597 0.21083580813520642
2598 0.21269509370666884
2599 0.21173426963873634
2600 0.21409721634973225
2601 0.21556125100424114
2602 0.20983670368167956
2603 0.2118321095201957
2604 0.2128412307167281
2605 0.2174563897428718
2606 0.22218022579948368
2607 0.224204851701858
2608 0.22617813365012618
2609 0.22334544732883763
2610 0.2215374190334844
2611 0.2231530438713164
2612 0.2277139983342824
2613 0.22444391206801573
2614 0.2233139913311658
2615 0.2231938905445687
2616 0.2297183394665675
2617 0.2329689640016994
2618 0.23043974890216956
2619 0.2330978928855488
2620 0.23492007722122338
2621 0.22946904840763985
2622 0.22586402364995997
2623 0.23120049001360168
2624 0.2293330806039354
2625 0.2275443057008905
2626 0.2264937740375092
2627 0.22680674926723454
2628 0.22654552849786352
2629 0.22591535680881325
2630 0.22472748398832545
2631 0.22266125297592937
2632 0.22314408376258785
2633 0.2229349519709543
2634 0.22236521743832194
2635 0.22424172493605163
2636 0.22385556369532658
2637 0.2255114156261937
2638 0.22877961143158582
2639 0.2294503546741847
2640 0.2292106476712743
2641 0.22843970900373337
2642 0.2292755220436753
2643 0.22958223588201715
2644 0.2277838906669615
2645 0.22470697948551163
2646 0.22705379893674837
2647 0.22262846622134197
2648 0.22049491876302615
2649 0.22378821021859457
2650 0.22657753986011098
2651 0.22769406552812593
2652 0.2276479671809179
2653 0.22534056786415896
2654 0.22205804989085723
2655 0.22303663675796503
2656 0.2218976630402641
2657 0.21915408047733037
2658 0.21787299280790087
2659 0.2223353406676137
2660 0.2243630785544351
2661 0.22132973660227376
2662 0.21728496661064076
2663 0.22227951208004695
2664 0.23196761893554935
2665 0.23262460607878335
2666 0.23496774356298417
2667 0.24098253417670223
2668 0.23992225082510257
2669 0.24731734292322588
2670 0.24428372737718396
2671 0.24196285447734095
2672 0.23905767596892266
2673 0.2349079572898008
2674 0.2358562222488395
2675 0.23234486174890445
2676 0.2340410821942304
2677 0.24039975464115867
2678 0.23805522912535365
2679 0.23609067941123216
2680 0.23555807421577546
2681 0.2355441702899865
2682 0.23662338288106308
2683 0.23107009796629358
2684 0.23075647653636344
2685 0.22972185017016836
2686 0.22802535535109617
2687 0.22645724720846933
2688 0.22457334912202945
2689 0.23002689644439986
2690 0.22958598641822311
2691 0.22599610783102728
2692 0.22983559457161384
2693 0.2300833641382905
2694 0.22817120810385216
2695 0.2287696051004738
2696 0.22774542397885417
2697 0.2273295524116954
2698 0.22927464715211995
2699 0.23082108502003024
2700 0.22999673072468463
2701 0.22583097652171158
2702 0.2317321905694077
2703 0.24309887670293479
2704 0.24659995004071322
2705 0.2408406430292147
2706 0.23867086563778084
2707 0.2373597233975425
2708 0.2375705459253038
2709 0.23557153360867902
2710 0.23826877787850267
2711 0.23500829501576992
2712 0.23627346512938535
2713 0.2349823229664415
2714 0.24017047403638214
2715 0.23911462591634378
2716 0.2440752688039498
2717 0.24557879891894668
2718 0.24282858067961702
2719 0.24303012306283864
2720 0.23968250049463766
2721 0.23648774766902797
2722 0.2326014978645504
2723 0.22786038454993907
2724 0.22449980381093332
2725 0.22682872298027792
2726 0.22762868001460182
2727 0.22488141531705094
2728 0.22452332653068813
2729 0.22686040768739563
2730 0.22740115704879446
2731 0.22540814414094643
2732 0.22835454107347808
2733 0.23315743292293264
2734 0.2327225582443593
2735 0.2338925772884117
2736 0.2305635756831133
2737 0.2340849471015421
2738 0.23128587590956873
2739 0.236144917493798
2740 0.2327672606281081
2741 0.23028261800750843
2742 0.2289817125214167
2743 0.23131036674496777
2744 0.23679317756459636
2745 0.23862969330518416
2746 0.23827967153402246
2747 0.2378667572713978
2748 0.2380308729032058
2749 0.24222080900842355
2750 0.24179773176826005
2751 0.24281003455922273
2752 0.24135219049994888
2753 0.24504363828192421
2754 0.2447160076495135
2755 0.24466649067963284
2756 0.2414321753910046
2757 0.24307500602580856
2758 0.24177180035511628
2759 0.23746678206562977
2760 0.2328753275266884
2761 0.22914327853246913
2762 0.2293765932916795
2763 0.22700190758101896
2764 0.22938151552134237
2765 0.2288508063005222
2766 0.22823774922908663
2767 0.2293996865363835
2768 0.23075151784526576
2769 0.23048223564005438
2770 0.23046754755654822
2771 0.2307030152506729
2772 0.23045157413724962
2773 0.22642985899189624
2774 0.23018342780118747
2775 0.22985997075181214
2776 0.2327177608699293
2777 0.22797140193200327
2778 0.23025968711569506
2779 0.2298795957058185
2780 0.22728393334354585
2781 0.22904372535531783
2782 0.22884686132417675
2783 0.22950515604150196
2784 0.22273023238299997
2785 0.22609830478297513
2786 0.2245593823146836
2787 0.226069787784101
2788 0.2288477298411859
2789 0.23163711817203161
2790 0.23366228453342494
2791 0.22705595533869605
2792 0.22408495105047768
2793 0.22586728861993324
2794 0.23082091567873156
2795 0.23479068420492882
2796 0.2340516430929
2797 0.22720143045139565
2798 0.22353619794683685
2799 0.22380551213595598
2800 0.2246289910188913
2801 0.22514693093105553
2802 0.22923935191456435
2803 0.22906391236147844
2804 0.22414475750590768
2805 0.22482257996498412
2806 0.23300703091471373
2807 0.2374377702747194
2808 0.23984909848043992
2809 0.23888237740698165
2810 0.23810505389663017
2811 0.23721946346306
2812 0.2395817047435927
2813 0.23973951692094392
2814 0.2376283000830709
2815 0.23909760036384156
2816 0.2344776706544914
2817 0.23526341169908865
2818 0.2295030529782345
2819 0.23337873597310516
2820 0.23331166308551907
2821 0.23415458203640474
2822 0.23231181503492798
2823 0.2315807283028204
2824 0.22967136860825765
2825 0.2250380259240104
2826 0.22180460466305316
2827 0.22284683799767405
2828 0.22171662493965547
2829 0.2234567753471868
2830 0.22216292190533313
2831 0.2235812944291362
2832 0.22367980499133427
2833 0.2203040845906582
2834 0.22303281376205503
2835 0.2242986006984945
2836 0.22470512778608523
2837 0.22639572582586281
2838 0.2270015951568813
2839 0.2200494402565
2840 0.2223751301095579
2841 0.22327913533380872
2842 0.22294767818508665
2843 0.22120674510292518
2844 0.21767135315679587
2845 0.2188761683125175
2846 0.22096787558366748
2847 0.225169080493181
2848 0.22197269469260786
2849 0.22132112744235646
2850 0.22647103216752695
2851 0.2238407884225722
2852 0.22699468918312873
2853 0.22851671356859166
2854 0.226812557091436
2855 0.22496665332626214
2856 0.22568258178750497
2857 0.22633463173377355
2858 0.2254667135709629
2859 0.22768639498657933
2860 0.22272217399215954
2861 0.2298010092348122
2862 0.22704948497148725
2863 0.22853680413066482
2864 0.22805670465021552
2865 0.22812498269965548
2866 0.22503976367554338
2867 0.22432783403373902
2868 0.23058536194304058
2869 0.2316661898124763
2870 0.2321641943301453
2871 0.2286629782419527
2872 0.2314694797665886
2873 0.22689685305991875
2874 0.2255982912871758
2875 0.2241687706673312
2876 0.2257158724872024
2877 0.22978446797201793
2878 0.23344921394291307
2879 0.2351997523674618
2880 0.2359838899227307
2881 0.23538066890111498
2882 0.23556797605399132
2883 0.2359829998163328
2884 0.2310668816698741
2885 0.231687333333476
2886 0.23164530797122443
2887 0.22766815456734768
2888 0.22778088301110272
2889 0.22892435595114236
2890 0.23491856340812928
2891 0.23292684749585946
2892 0.2326311307772031
2893 0.23632269838071143
2894 0.236683694171455
2895 0.2317356148191212
2896 0.238619432940595
2897 0.23553215214119494
2898 0.23742582275127894
2899 0.23804255760004098
2900 0.23664157780668119
2901 0.23841879838103933
2902 0.23843107885177328
2903 0.2368838930075353
2904 0.23287857865795364
2905 0.23099819238935296
2906 0.23552429749924886
2907 0.2349091745110656
2908 0.2309735813759838
2909 0.23420678964463543
2910 0.22907571546323005
2911 0.22301965551454042
2912 0.22459122029136017
2913 0.22851531345120424
2914 0.2265740094048204
2915 0.22688254780731396
2916 0.23140596211399256
2917 0.23112984472911613
2918 0.23454334712983124
2919 0.23433080801630873
2920 0.23470241566835218
2921 0.2350202686220858
2922 0.2303037601676989
2923 0.2271604038447805
2924 0.2228663829419614
2925 0.21971322156074058
2926 0.22006414434685478
2927 0.22034425826109202
2928 0.22070091180118995
2929 0.21574298631053934
2930 0.21937402568073663
2931 0.21835174246261949
2932 0.21890409663585217
2933 0.22360360808909588
2934 0.22356092352635254
2935 0.22941393928795983
2936 0.22561199614766178
2937 0.22744996532228234
2938 0.2250809775390623
2939 0.22308809071168884
2940 0.22710564293908103
2941 0.22446065150302968
2942 0.22138283255042723
2943 0.22117026986785615
2944 0.220241272527944
2945 0.22600136167911078
2946 0.220362549726135
2947 0.2204963526463209
2948 0.21648900461218046
2949 0.21537218468208272
2950 0.21667960265415154
2951 0.21914405655089536
2952 0.2179237174799161
2953 0.21926663230151983
2954 0.21569531479738105
2955 0.21851730632122113
2956 0.2197068553030707
2957 0.2187652606541113
2958 0.22445952464111413
2959 0.22771947594554215
2960 0.22519639741245798
2961 0.22303303728279972
2962 0.22075436994234476
2963 0.21850481615781564
2964 0.21860262888359824
2965 0.21519721720535576
2966 0.21544313735293466
2967 0.22195964729661152
2968 0.2189840690124727
2969 0.21863137923139603
2970 0.22022133090309742
2971 0.21859959678243795
2972 0.21909189894549133
2973 0.21953932948188856
2974 0.22571744180271217
2975 0.22523937216296067
2976 0.22978734008277302
2977 0.22526074974362414
2978 0.2238664167698416
2979 0.2260727498748475
2980 0.225055996819011
2981 0.22070451758236137
2982 0.22173367305335803
2983 0.22299747494224373
2984 0.21929007167247233
2985 0.22286641652548878
2986 0.21880470563618454
2987 0.21902248426957233
2988 0.2192842453540859
2989 0.2213886520106939
2990 0.22308653213137516
2991 0.22430858121115682
2992 0.22152384912191675
2993 0.22259448583619754
2994 0.22563148393360044
2995 0.22367819119209587
2996 0.22299197884244806
2997 0.2187048188314714
2998 0.21880823595516782
2999 0.22207395037883135
3000 0.2236605864841367
3001 0.22899131018626318
3002 0.22681222890652084
3003 0.2331567692891079
3004 0.231957173776804
3005 0.22936838993326897
3006 0.22688338573780129
3007 0.22696103825574937
3008 0.22357426292663057
3009 0.220913261535453
3010 0.22562118503095557
3011 0.22525582432128655
3012 0.22558002668062746
3013 0.2235217928657523
3014 0.22596857307281415
3015 0.228743097405967
3016 0.22529594709396678
3017 0.22630911418724345
3018 0.22392790927524825
3019 0.22563242388399357
3020 0.22892830496399327
3021 0.22849167488845043
3022 0.22861608954815732
3023 0.22884862207664847
3024 0.22853616699541032
3025 0.2294013275947966
3026 0.22823426642240266
3027 0.22717762754757267
3028 0.22724263757228014
3029 0.2262301807680055
3030 0.22425783858403486
3031 0.22298829572533002
3032 0.2246021924954751
3033 0.2191225527413576
3034 0.22226254689883196
3035 0.21914693607262675
3036 0.2198556532863251
3037 0.2232078734400992
3038 0.22481996029881757
3039 0.22453584262968412
3040 0.22634325613893252
3041 0.2259400042025791
3042 0.22694105226950761
3043 0.2255515410228692
3044 0.2209646243206372
3045 0.22062738284632952
3046 0.21783292482941202
3047 0.2185610028265314
3048 0.2209634356640336
3049 0.2240323072322509
3050 0.22802005222275568
3051 0.22977279881389182
3052 0.2309060164667777
3053 0.23047290459671127
3054 0.23222463919578648
3055 0.23258382910959713
3056 0.2313694223863434
3057 0.22798123345695895
3058 0.22085346328547265
3059 0.22753509474394323
3060 0.23479348652897122
3061 0.2272315761447356
3062 0.2297790593803292
3063 0.22963198544684338
3064 0.2305461662003692
3065 0.23356986614966058
3066 0.2320694974622458
3067 0.23565523787391154
3068 0.23493002024935455
3069 0.2333583548752675
3070 0.2286129562635609
3071 0.2311622174304177
3072 0.22927684531105608


==> icml2026/data/pplx_llama/joint.dat <==
1 0.8364399671554565
2 0.8131908535957336
3 0.788533821105957
4 0.7613864073753357
5 0.7345798191070557
6 0.716135005054474
7 0.6990209936180116
8 0.6858679401050569
9 0.6682678652260209
10 0.6527579896855508
11 0.6426989620812077
12 0.6314014720219975
13 0.6202938789694254
14 0.6076447160156438
15 0.5952400616805437
16 0.5830850647688522
17 0.5715050381541802
18 0.5633048220384617
19 0.5507795337356775
20 0.5373500725791736
21 0.5255199975817695
22 0.5118601715906824
23 0.5012425419400065
24 0.49151360124736393
25 0.482517425391579
26 0.4746158130528072
27 0.4680803901757186
28 0.45824102939415445
29 0.4484714720956845
30 0.43935706504991917
31 0.4336971368385369
32 0.42742675477203856
33 0.42366943300310195
34 0.41307878679522947
35 0.40378818678697115
36 0.396624449800016
37 0.3878868823443903
38 0.37889511929706216
39 0.37058647167762054
40 0.36611120425534194
41 0.3656414138335462
42 0.36151475790665827
43 0.36138405576520816
44 0.3584401027128725
45 0.35664101980021257
46 0.35188795216581814
47 0.3547657169792199
48 0.352197292854769
49 0.34923586256240274
50 0.34368031031132756
51 0.3431699526867958
52 0.34329222612634525
53 0.3388239530300071
54 0.33921987899318073
55 0.33439237852252784
56 0.3282468525709861
57 0.3205975360997457
58 0.31982463604163575
59 0.3163427532251309
60 0.31399255876561677
61 0.31222499207991966
62 0.3102638524443383
63 0.31786872759495455
64 0.3237735999974693
65 0.3235045170801656
66 0.3261481996790567
67 0.32416828361892697
68 0.3250863601661682
69 0.3199632361439133
70 0.31606079890494926
71 0.3201150454953198
72 0.3133128009326653
73 0.3162426878888067
74 0.31627895801174555
75 0.31350512238360567
76 0.30988340615049415
77 0.308634442438025
78 0.30506755919695383
79 0.2968699247667833
80 0.29161064425375854
81 0.28642957746327036
82 0.286035445386232
83 0.2828832987434218
84 0.280791824175705
85 0.2764517636124397
86 0.27326830068446145
87 0.27048187410131347
88 0.2684689607199602
89 0.26649403238087055
90 0.26949685213377317
91 0.2636519288785181
92 0.2611967339307298
93 0.2628139031699505
94 0.26027747000198426
95 0.26172061566955623
96 0.2623279583851705
97 0.2637904816031644
98 0.2681614041173627
99 0.26697836040057277
100 0.2673962210291404
101 0.2734862948662441
102 0.2737477885371209
103 0.27181271910838134
104 0.27540594518338307
105 0.2762765960111141
106 0.27382900204186916
107 0.2768300791316505
108 0.2763705509662576
109 0.27193764368533624
110 0.27551626729821743
111 0.2784494540201627
112 0.275742687085897
113 0.27576657590236986
114 0.27486959508329684
115 0.2777907736116951
116 0.2707305449558173
117 0.26734092518504327
118 0.266642832918309
119 0.2607625998526896
120 0.2604342947128491
121 0.25888244656232684
122 0.2591647298411222
123 0.25895954888543715
124 0.25971326578987747
125 0.25550336554050246
126 0.2513589300012571
127 0.2726609293189033
128 0.2700206950515256
129 0.26511541740981454
130 0.26395695272285685
131 0.26017604943989764
132 0.2539121151883517
133 0.25339544930330943
134 0.25068853007202174
135 0.24911029076377894
136 0.24040438922465157
137 0.23873694263893644
138 0.24012053778468026
139 0.26791861746339607
140 0.26349989706541843
141 0.2581488442504324
142 0.25362791586672523
143 0.25426124306400355
144 0.25654251669537786
145 0.2568058457496026
146 0.2524720150103204
147 0.25795904259711794
148 0.25895962233093645
149 0.25860122842860755
150 0.26023420098369604
151 0.25446386101494983
152 0.25539343919739804
153 0.258218914565912
154 0.2644202950276176
155 0.26039911443089603
156 0.25899775148119175
157 0.2549445717396049
158 0.24894334872320667
159 0.24927352964659372
160 0.24420320778888321
161 0.24910145810069315
162 0.24643924961228675
163 0.24441401478415287
164 0.240756299943616
165 0.23809180425187051
166 0.24168288499039503
167 0.24332604220439877
168 0.24346857736346025
169 0.2390352827594003
170 0.23760413905548938
171 0.24013808173448942
172 0.24430069150785597
173 0.24862469275826207
174 0.24787533319026822
175 0.2473473194482678
176 0.2471497484960634
177 0.24582992305622803
178 0.25083643475413
179 0.251440491788742
180 0.2466182588158462
181 0.24628959255979183
182 0.2464839219233309
183 0.2445230870706661
184 0.24635490381087277
185 0.2443559402528293
186 0.24666258105363434
187 0.24699100770407306
188 0.2549329273508792
189 0.25448334866226957
190 0.2602428882133476
191 0.25666544039352346
192 0.2525268885431016
193 0.25177085783517283
194 0.2500561271885269
195 0.25363716436438855
196 0.25895577329110886
197 0.26312527052502444
198 0.26347062878555605
199 0.26783844732713596
200 0.26321916195874123
201 0.2648218698482934
202 0.26419836227725957
203 0.2641401852187307
204 0.26213002786190437
205 0.2602986760600012
206 0.2636227072176577
207 0.2597455556002773
208 0.25631983800001595
209 0.2616950308376639
210 0.2647859276915272
211 0.2607527856455457
212 0.2561959073924612
213 0.24706158304067768
214 0.2477682941900401
215 0.24862382832885166
216 0.24584056309211594
217 0.23969196115149566
218 0.23625534028601805
219 0.2346665434610143
220 0.2314401870284642
221 0.23161660778351117
222 0.23297040892685197
223 0.2324864110324807
224 0.23564546176558976
225 0.23817956628292422
226 0.23755495859881898
227 0.2370000044736325
228 0.23371129723486833
229 0.23002045147506178
230 0.22902462893326087
231 0.23347426367043556
232 0.2335299275419632
233 0.23305208433582064
234 0.23267850532156537
235 0.23367893177886884
236 0.23675776253897024
237 0.23551889566264814
238 0.23874808824970364
239 0.23714735040289794
240 0.24288716550966474
241 0.23696540864974594
242 0.2332587308228344
243 0.2313985392338333
244 0.22857322378930128
245 0.2321235038397611
246 0.23267786182980846
247 0.23364523182530206
248 0.2346086662729293
249 0.23686558560011178
250 0.24345203538665822
251 0.24418185919460342
252 0.2387718746358456
253 0.2373085384930046
254 0.2346956609515731
255 0.22719105888858895
256 0.22552513607849595
257 0.22307840164163634
258 0.22295294561081164
259 0.21974510870659084
260 0.2177686311806774
261 0.2225465194587889
262 0.22796318079873765
263 0.2387129319832758
264 0.23847816316420165
265 0.2368010231387704
266 0.23949739770878162
267 0.2362048486184073
268 0.23053329372206263
269 0.2296262817126417
270 0.226829886723331
271 0.22305719878265684
272 0.22132745229592404
273 0.2214453176563127
274 0.2206328948651382
275 0.21699543955754896
276 0.21882608082441982
277 0.2158302966941759
278 0.21772582568431184
279 0.21495483730170983
280 0.21978422177374832
281 0.22065856760031408
282 0.2200344625588038
283 0.22338763387284682
284 0.23049524883582
285 0.2325023215426845
286 0.2296645851207235
287 0.2345662842338495
288 0.2351458189021241
289 0.23634349260902626
290 0.24981609839954574
291 0.25403093569360913
292 0.24788368737294741
293 0.24984218176240744
294 0.24483530666859468
295 0.24649939489154388
296 0.24366445438672635
297 0.2444071331317085
298 0.24517723846687597
299 0.24752663607824196
300 0.24450031997646407
301 0.23759280665414498
302 0.2377386989327994
303 0.23738489170069044
304 0.23467826651806722
305 0.23615176803417587
306 0.2368084653605305
307 0.2309938354244187
308 0.2278670429841001
309 0.22885443505543343
310 0.22325407329408412
311 0.22476301368959026
312 0.22192302593786067
313 0.22262081726668964
314 0.22386214188586495
315 0.22204389618501802
316 0.22596662145852214
317 0.22725535990595072
318 0.23071292246996686
319 0.23128515665786853
320 0.23160631226054482
321 0.2342141666998117
322 0.23559650471713983
323 0.2368509473583714
324 0.23717412372067118
325 0.2365003468361605
326 0.24289312140051506
327 0.24273179777774795
328 0.2422832486776732
329 0.24045823851956927
330 0.23617230212450627
331 0.23229432424092833
332 0.22755094456837663
333 0.2217759259477206
334 0.2213836298526777
335 0.2201270985133755
336 0.2189895296866275
337 0.2169451089001814
338 0.2166699055996942
339 0.2147276506573624
340 0.2126603995934725
341 0.21031394527932407
342 0.2109996461264527
343 0.21340719014932835
344 0.2128445579158973
345 0.2141895255638103
346 0.20920414577659432
347 0.2070307807690185
348 0.2069417768627061
349 0.20594910090353968
350 0.21240671251881316
351 0.21211495198012764
352 0.21502515551925935
353 0.2139658320917002
354 0.23618985315918728
355 0.231316042847274
356 0.22255147955432975
357 0.21763997490658263
358 0.21370136632431058
359 0.20637428963698604
360 0.20339008752570442
361 0.19896623865424895
362 0.19595031478100391
363 0.20751109306299723
364 0.20343187675730023
365 0.19807960145940454
366 0.20128623443785376
367 0.201315533798424
368 0.20993573815955605
369 0.21058761493564146
370 0.2072535999077603
371 0.20397659666461154
372 0.2024876447956777
373 0.20699108890661744
374 0.20489531384678913
375 0.2054868828663728
376 0.2132088564106376
377 0.21465810736434618
378 0.21319251597300434
379 0.21488502031900225
380 0.2145193702549136
381 0.21538426159951654
382 0.21819376360595436
383 0.22081844578284213
384 0.22308426413027813
385 0.2200772492267642
386 0.2213196377317268
387 0.21572830114008412
388 0.21413046568549954
389 0.2142743836335893
390 0.21644999568097792
391 0.2134598670998186
392 0.21690366225829452
393 0.21376271150163467
394 0.21516152115152767
395 0.21699715457695568
396 0.2148693677992032
397 0.21747881119344292
398 0.2212943787416249
399 0.22413066819671654
400 0.22742372568277
401 0.22658802702272665
402 0.23062916667084157
403 0.22342024061817164
404 0.21985624266032788
405 0.21578201084462773
406 0.21405790235812638
407 0.21657714086367347
408 0.21547973457807593
409 0.21628745916933678
410 0.21782581082091507
411 0.21709565136825243
412 0.21583637726898672
413 0.21690043627556277
414 0.2166073812783013
415 0.21521205995144696
416 0.2147624161272846
417 0.2166236161973717
418 0.2183414551424958
419 0.2147917884118537
420 0.2159739915305835
421 0.2114060715235289
422 0.21275320309969925
423 0.20899587862407992
424 0.20698524707003682
425 0.20681269937852845
426 0.20587508357256495
427 0.20391808876415948
428 0.20178156729657226
429 0.20033518346654272
430 0.20429848616576401
431 0.21252185391118714
432 0.2115982990270608
433 0.20939719564966142
434 0.21053191620634598
435 0.2088796102868909
436 0.21075519208914587
437 0.2115948076677908
438 0.21625481924109963
439 0.21532296729707695
440 0.21179730825982074
441 0.21361193031097872
442 0.2176642027797588
443 0.218936408218946
444 0.21798267631877
445 0.21820471438004257
446 0.22099604385108068
447 0.22185820052334948
448 0.22288489379861312
449 0.22875075076560697
450 0.22515392632371653
451 0.22485438285249296
452 0.22350940523723803
453 0.21859161631625929
454 0.21688806929912005
455 0.21815474556737394
456 0.21791677230763362
457 0.2148418595269435
458 0.22095241277293384
459 0.21817435588427803
460 0.2188011893569388
461 0.22490297755053262
462 0.22247695029184777
463 0.2171848663723966
464 0.21408351949183646
465 0.2130974294960067
466 0.2149228598671763
467 0.21117151939847548
468 0.21108157781343295
469 0.20750197780949445
470 0.20751459013959084
471 0.20156870733088536
472 0.20448384985673085
473 0.21217167948497226
474 0.21085086233746608
475 0.2098035657465303
476 0.20715152568160095
477 0.20713675331954895
478 0.20979963968889181
479 0.21196917501714466
480 0.21120633906984304
481 0.21604351604161243
482 0.21487310145060046
483 0.21589983058357082
484 0.216302802136992
485 0.21698944566081874
486 0.21818015394298057
487 0.218422334650348
488 0.2130760055117521
489 0.211149327576105
490 0.20939595039481895
491 0.20873669864948075
492 0.2040303073723508
493 0.20378680727476417
494 0.20488077731366044
495 0.20692419706077952
496 0.20650348095558507
497 0.2044251638215401
498 0.20315147586717772
499 0.20176039768506202
500 0.20009737580939332
501 0.19824374201826037
502 0.19774230852364105
503 0.1966093796608323
504 0.19596502048827477
505 0.19445626911274136
506 0.19536495933012551
507 0.19803530629643548
508 0.19482873370798304
509 0.1966554193844069
510 0.19823099993017335
511 0.20182348777962048
512 0.20269013783436107
513 0.2029495001533725
514 0.20189863688043638
515 0.2001649386849274
516 0.1950661850422266
517 0.19281161091771506
518 0.19381132360142575
519 0.19392896267034507
520 0.18986046229831485
521 0.19361098928778267
522 0.19884666344698276
523 0.19979968852856167
524 0.19693413544051416
525 0.19633716793375525
526 0.1980784382061718
527 0.1978460054668687
528 0.19918891201075037
529 0.19512189098885166
530 0.1923180282296882
531 0.1900250905915033
532 0.19059309907233102
533 0.19193986994751142
534 0.1921377832537399
535 0.19197735978771802
536 0.19544105047234495
537 0.1997831029973799
538 0.1977516186191774
539 0.1993729417283061
540 0.20763949854004887
541 0.21281738253976562
542 0.21713918899785573
543 0.21668991257510567
544 0.211741369751948
545 0.21249557744371106
546 0.21624464879251012
547 0.2151960708780571
548 0.21049249870331443
549 0.20902220341042899
550 0.20533193885513745
551 0.2074870324661905
552 0.20426326005434164
553 0.20641137965418552
554 0.201670025061646
555 0.20060656154550216
556 0.19596863702890666
557 0.19318361207208687
558 0.1918775629195123
559 0.19191072653465413
560 0.19556636456310403
561 0.19544902900153088
562 0.1977410759862693
563 0.19883598354486512
564 0.20328404128874442
565 0.21126726824335845
566 0.22634833060168558
567 0.21890185328540207
568 0.22805980490640104
569 0.23496357184942337
570 0.22746054007675445
571 0.22756937450825748
572 0.22466554468863825
573 0.2297971239029791
574 0.22529439541751975
575 0.22646204453457747
576 0.22211397875919361
577 0.22314556857563037
578 0.22081812102154175
579 0.21982497315307212
580 0.22106519497066515
581 0.22173042586412828
582 0.22465099535256747
583 0.23343040026906242
584 0.22758308331087032
585 0.22524706375522732
586 0.21862474249532807
587 0.2220539882784872
588 0.2220094473665168
589 0.2254975531850943
590 0.2173339406569024
591 0.21417020677797974
592 0.21010669397657794
593 0.2125159710110338
594 0.20723690177152557
595 0.20336718188360337
596 0.20283639425010982
597 0.2040027796683148
598 0.20660833592332323
599 0.20409011758968462
600 0.20329946503882318
601 0.20774637662629525
602 0.20418985786968685
603 0.20207937898875072
604 0.2051601068017554
605 0.21149814032056974
606 0.21477801265602453
607 0.2155080303158028
608 0.21511699389865963
609 0.22063556580052646
610 0.21889659406220205
611 0.22371549583800393
612 0.21983580896849417
613 0.21860448518033312
614 0.22227329610558288
615 0.21649963348005954
616 0.20973199178780386
617 0.21187639150028173
618 0.2092680327266879
619 0.2062285505685592
620 0.21976867582977277
621 0.21832881659192263
622 0.216809029489062
623 0.21641255477902452
624 0.2166153615102514
625 0.21652453172671893
626 0.21305716510237543
627 0.20600846835036238
628 0.20324800695233786
629 0.20144594566750446
630 0.199730560392689
631 0.20162208844174562
632 0.2040596690978076
633 0.2027973282818913
634 0.20267434106632348
635 0.20475838798014173
636 0.20352579400892123
637 0.20312174927552104
638 0.20136927310847844
639 0.1981354869385684
640 0.1989925980848185
641 0.19637985649246978
642 0.19928691794758147
643 0.1939245105709294
644 0.19469421573808726
645 0.1959758591800714
646 0.19430071343330602
647 0.19337334390891844
648 0.193252427784323
649 0.19074553257917104
650 0.19496289199615782
651 0.19817625557802857
652 0.20004639991005724
653 0.2021643814553064
654 0.1988734957971491
655 0.19924264765366773
656 0.20254812344835574
657 0.2009350720488403
658 0.19860065401584273
659 0.2026638664691779
660 0.2001223961611807
661 0.19349439145030556
662 0.1914283844909249
663 0.18993221191297574
664 0.18919618845937197
665 0.18910209763906194
666 0.19297948267038278
667 0.19448625403024805
668 0.1937087329391663
669 0.18950228263414126
670 0.19085986199506721
671 0.19238739415283743
672 0.19290719810970794
673 0.1924169559822813
674 0.19070351119753737
675 0.1891549825303288
676 0.1927610546021937
677 0.18952096042060362
678 0.19257515552959004
679 0.19249077334989156
680 0.2000927361397956
681 0.19889372878214845
682 0.19590447806961353
683 0.19585916218442037
684 0.19653633520557567
685 0.19830061899620965
686 0.1962130612760664
687 0.2004472118583215
688 0.1984533252090418
689 0.1926979480776373
690 0.19188803362189383
691 0.19143801266555774
692 0.1948558360451888
693 0.19217681021521368
694 0.19153120336857332
695 0.188870181601586
696 0.19058146771312542
697 0.19209563758838882
698 0.19067495489301126
699 0.1939400353209541
700 0.1924977780738204
701 0.1936537860058602
702 0.1957875285943916
703 0.19985451052193975
704 0.20058580264096085
705 0.203524647873443
706 0.20245207731884865
707 0.2022223894443704
708 0.20116767209588826
709 0.19332510461049682
710 0.19405963626179762
711 0.19275473302609028
712 0.1938534684122172
713 0.19379513327544037
714 0.19382675466774496
715 0.19181595722888642
716 0.18618738335419954
717 0.18984268321438966
718 0.18841915768841808
719 0.1890414471250168
720 0.19203874899340195
721 0.18834709614568224
722 0.1884303539102072
723 0.184503905395102
724 0.18499668605872827
725 0.18988576681389366
726 0.19091693446910937
727 0.1987322260666778
728 0.1990170842166743
729 0.19963562778437152
730 0.1992494698626162
731 0.19288293447456015
732 0.1899315261217468
733 0.19310856402270613
734 0.19555804467516497
735 0.1922085434465172
736 0.19001207205074092
737 0.18743343012705796
738 0.18871421090223212
739 0.18711605195514397
740 0.18494048885386022
741 0.18860253696335105
742 0.18790638898038342
743 0.18481029380163677
744 0.1858944741678339
745 0.18797294924784616
746 0.1884769406628214
747 0.18764081359311366
748 0.19304651999835154
749 0.19387553469268068
750 0.20020610990459548
751 0.20120593222082997
752 0.19790223668904317
753 0.19916509179077635
754 0.19728185165943582
755 0.19768386866767895
756 0.19439132916438306
757 0.1961831486896371
758 0.19466379910788195
759 0.19844123241378
760 0.199567964825688
761 0.20354653551011523
762 0.19922152597155487
763 0.19350992237132475
764 0.1981389605516346
765 0.20132697077222036
766 0.2035276363935533
767 0.19924210345564453
768 0.1962347492797807
769 0.19542304562541563
770 0.19390778738569664
771 0.19368108509461388
772 0.19589635788035664
773 0.19389417074887996
774 0.1950571772703741
775 0.19427810048304922
776 0.1982689568571114
777 0.1994765611742613
778 0.20085061451089475
779 0.19609010839723434
780 0.20052661410805184
781 0.20938762943598568
782 0.20790936875927096
783 0.20320715303946418
784 0.20246222432609395
785 0.20397943689962622
786 0.20279320866948722
787 0.2003269147075983
788 0.1977254421589767
789 0.1981880400548573
790 0.19611973917217812
791 0.1948171513295033
792 0.19476945611976312
793 0.19723196995087916
794 0.1942902073725622
795 0.1935543655274416
796 0.19987413635117754
797 0.20091528311606896
798 0.19943717970165598
799 0.19793075192314077
800 0.19976446808882078
801 0.19789254470027257
802 0.19190984192511532
803 0.18870386233646655
804 0.18750451878356025
805 0.18964472450894493
806 0.19000043903066854
807 0.19028933734542855
808 0.19212864986819086
809 0.19724039273049288
810 0.20094916853236425
811 0.2057386812531406
812 0.2074256995585669
813 0.20721441888217113
814 0.2074653391546367
815 0.20764850537535773
816 0.19991414511701966
817 0.19504045931549224
818 0.19638259847210068
819 0.1971684155396779
820 0.20090134956230163
821 0.20498672143628693
822 0.2024708317161545
823 0.19928649453290803
824 0.1961565082189605
825 0.19505759163950373
826 0.19276387766827188
827 0.1920915121659253
828 0.1869793556473804
829 0.18415396264274295
830 0.18412027821909824
831 0.1872787257966826
832 0.18216527828014756
833 0.18149578268918573
834 0.1838815483056889
835 0.1849513461533236
836 0.1798624360868079
837 0.18435457327742064
838 0.17930527906517996
839 0.17557283384413253
840 0.17386174478659686
841 0.17467802117940479
842 0.1765499682784977
843 0.17478031857856235
844 0.17826153585953822
845 0.18098739757814983
846 0.1868104142666964
847 0.1869323077250518
848 0.1900443141861854
849 0.1924785529259531
850 0.19445594740066124
851 0.19680408023732776
852 0.19638824805263766
853 0.1910542042074569
854 0.1906680426911683
855 0.19006632971014123
856 0.18561562634031958
857 0.19023566159475735
858 0.18705403846087063
859 0.18263205178006295
860 0.18084750879487818
861 0.18250344224585377
862 0.18842574084830238
863 0.19379022978274782
864 0.19878500934715948
865 0.20584813567646637
866 0.20253068488223816
867 0.20035733236119269
868 0.2014050852052431
869 0.20384613014388628
870 0.2010094419461061
871 0.2002628843791696
872 0.20088164813584797
873 0.20287291980326216
874 0.2077191332865361
875 0.2095727676053587
876 0.2043892759591112
877 0.20652852819947326
878 0.20363507300544909
879 0.20682041016157687
880 0.2047422602796813
881 0.20201563164808692
882 0.1978910266627521
883 0.199420881206064
884 0.19766501361215286
885 0.19703432417587197
886 0.19387705621131443
887 0.19456904676861927
888 0.19467716110325484
889 0.19370825313845244
890 0.19429891011106046
891 0.20147261054206259
892 0.1997920098682198
893 0.19598686004697854
894 0.196634849652823
895 0.1904349065528895
896 0.18563137084602582
897 0.18915951368533912
898 0.1852862592100204
899 0.189129010339895
900 0.18896169409184377
901 0.19276777158703257
902 0.18758735880725846
903 0.1878240927351111
904 0.18547329821818417
905 0.18387722836703074
906 0.18252503603789222
907 0.18204738852464866
908 0.18031903347745876
909 0.18334899015464193
910 0.1929890841296715
911 0.19022658437950038
912 0.1948529464345809
913 0.19692109516337242
914 0.1963455214298492
915 0.19690673806042003
916 0.19359635643157835
917 0.18970326929086576
918 0.18878579153532501
919 0.1878084362797265
920 0.18727197539082094
921 0.19160485230032437
922 0.19792956676015705
923 0.20572742729719984
924 0.20525022813084579
925 0.2045630586302536
926 0.20710628081765092
927 0.20548603847092078
928 0.20209347231208402
929 0.19984832724647925
930 0.19628558296606424
931 0.1963848090646757
932 0.19222557095987441
933 0.19620911671193997
934 0.19555229002361801
935 0.19399445403330304
936 0.1883808030072997
937 0.18963310003734976
938 0.19058755529335752
939 0.19124916636119738
940 0.1944211269304495
941 0.19193475647735664
942 0.19367904845447603
943 0.1980862025937849
944 0.2047957126368356
945 0.20228113926076344
946 0.20380941805204855
947 0.20320779630805053
948 0.20118577226339276
949 0.20111913333241788
950 0.1980406166604577
951 0.1948342938564496
952 0.18822251135190815
953 0.19377503878546198
954 0.20253904241328632
955 0.19912672112588758
956 0.20484558704678424
957 0.2049549576328773
958 0.20373365342795063
959 0.20136824751060495
960 0.20093509409571847
961 0.19851266909013834
962 0.19351430447432977
963 0.19317551295340282
964 0.18932393050533733
965 0.1854303317339021
966 0.18366944078243955
967 0.18560960546407565
968 0.18662982572859643
969 0.18324478617083537
970 0.18071843818519867
971 0.17890680404628237
972 0.17527965371720422
973 0.17258597163777736
974 0.17964118345160354
975 0.18660117647271518
976 0.18302372063298075
977 0.18381849496155128
978 0.18799553127815555
979 0.18329540322777835
980 0.18304088798663504
981 0.1833817832544579
982 0.18165962006525402
983 0.1825710410405058
984 0.17953030835350084
985 0.1842062494524693
986 0.19182653618172188
987 0.1877220099477355
988 0.19062918203846074
989 0.18726887057222835
990 0.18605012074111024
991 0.18799307085571992
992 0.19285622809080757
993 0.19465829199923707
994 0.18924052059388427
995 0.19086335038903
996 0.1986491883018253
997 0.1937429431872342
998 0.19080718074412112
999 0.18851786149297026
1000 0.18936115467030287
1001 0.18678310182820393
1002 0.18227160573420495
1003 0.18459557086602663
1004 0.18665377578475312
1005 0.18389672292475315
1006 0.18145774978284013
1007 0.1842243568112013
1008 0.1866318132885895
1009 0.1855765175588669
1010 0.18537985012838915
1011 0.18223670923033067
1012 0.18232351067649163
1013 0.1795230420498863
1014 0.17999445903916494
1015 0.1790236339743674
1016 0.18030740223310057
1017 0.1780274665532857
1018 0.1809250375191882
1019 0.18236873095278575
1020 0.1820278365467009
1021 0.18427104345446976
1022 0.18244185678499478
1023 0.18219232379499856
1024 0.18294116692933843
1025 0.18316022310131852
1026 0.19059349674112258
1027 0.1877862296532988
1028 0.19063842731994984
1029 0.18743872736349043
1030 0.19002267802763884
1031 0.18793481813379143
1032 0.18646467977620376
1033 0.18266848254672183
1034 0.18172301377479577
1035 0.18096226178667854
1036 0.18167407861109297
1037 0.18295754835685243
1038 0.17853617530179158
1039 0.18348141188423756
1040 0.18551325060428014
1041 0.186842072822161
1042 0.1886853028692372
1043 0.1873260706088752
1044 0.18754691059188341
1045 0.18407354362126854
1046 0.18358017302140595
1047 0.18257602122353017
1048 0.18140300274127574
1049 0.1778851374408649
1050 0.1756257585663539
1051 0.17836706685831621
1052 0.17432600272724458
1053 0.17288277011838046
1054 0.17643839235657294
1055 0.1807339291175053
1056 0.17804483774899055
1057 0.17669820371507355
1058 0.17404020950113608
1059 0.17874879352672288
1060 0.17721882801434446
1061 0.1755449012623523
1062 0.17497641763445387
1063 0.17126244534274923
1064 0.1735321259130924
1065 0.17634698530702791
1066 0.17499455315472784
1067 0.1802349940175006
1068 0.17903396981068156
1069 0.17899230865038368
1070 0.17933959586081147
1071 0.17804353972664988
1072 0.1789358619486527
1073 0.18104827674942342
1074 0.17843763029024418
1075 0.1803086012194641
1076 0.18280012693316527
1077 0.19275627094189038
1078 0.19573561749767998
1079 0.19605668546478516
1080 0.19624258424389868
1081 0.19504334639503218
1082 0.19107979337269357
1083 0.18917976140881443
1084 0.18750960516844567
1085 0.18802952666206102
1086 0.18597120999505765
1087 0.19140997492561324
1088 0.1894053023751639
1089 0.18614736512566174
1090 0.1909864587956479
1091 0.1963496634400318
1092 0.1924937810632375
1093 0.18829257900709992
1094 0.1885312701630153
1095 0.19032665837117058
1096 0.18858549220837376
1097 0.1880995114756574
1098 0.18345543266352562
1099 0.18467794377520574
1100 0.18493513183815682
1101 0.18292255774459307
1102 0.18306425728190898
1103 0.1835310311715808
1104 0.18153986498126445
1105 0.18417020289071553
1106 0.18444129211874147
1107 0.18015294864628917
1108 0.18066604371238534
1109 0.18134278597267375
1110 0.18053815253226674
1111 0.17755436141176864
1112 0.1746205470462189
1113 0.17500253750379793
1114 0.17302157342579289
1115 0.17300812924039058
1116 0.17082795373319112
1117 0.16861897294269673
1118 0.16786019430649285
1119 0.16854375534735921
1120 0.17166221976413848
1121 0.16869641101480592
1122 0.16829547664035321
1123 0.17098598373391294
1124 0.17743175648860393
1125 0.18211606225263113
1126 0.18172326607308717
1127 0.18029802074553308
1128 0.17926587489713794
1129 0.1787330343795082
1130 0.17739030877997825
1131 0.17686795437559796
1132 0.17520977477036695
1133 0.17870353388609989
1134 0.1824790825947151
1135 0.1777026942822956
1136 0.17859716935041156
1137 0.1769713436640734
1138 0.17718412951327278
1139 0.1789349717709146
1140 0.17885427202100057
1141 0.17630974524004311
1142 0.17604629611477005
1143 0.18008709325347616
1144 0.17667171544391758
1145 0.17541811484002034
1146 0.17962324873718288
1147 0.17947243383031486
1148 0.1777594959482676
1149 0.17816259942160184
1150 0.182951743737216
1151 0.17816631972970534
1152 0.18703352493210407
1153 0.18531027658728158
1154 0.18873550198031125
1155 0.1917480501671373
1156 0.18869711516556792
1157 0.1865351905666976
1158 0.18323315175561805
1159 0.18105009787251383
1160 0.18287494712743013
1161 0.18096645266121192
1162 0.17753295085107296
1163 0.17992045415587732
1164 0.18115089177919189
1165 0.18026747262328352
1166 0.1773074861393823
1167 0.1772635590457726
1168 0.17507630092714505
1169 0.17256412359608064
1170 0.16996187972306773
1171 0.17457959807467072
1172 0.17714683493868955
1173 0.17748852325287265
1174 0.17965075748688106
1175 0.1762547467129778
1176 0.1739600396732108
1177 0.17362230985578445
1178 0.17300555231466783
1179 0.17943340649272405
1180 0.17758295932470625
1181 0.17116312979810416
1182 0.17247196852403562
1183 0.16855938123975112
1184 0.16414980489594264
1185 0.16543578563853376
1186 0.1671959143166924
1187 0.1708562267975674
1188 0.1748629265865683
1189 0.1722589600540101
1190 0.1738955737760871
1191 0.1786666805992612
1192 0.18414694328159886
1193 0.1832666956697476
1194 0.18212211698125946
1195 0.18005495282856657
1196 0.17708397519154578
1197 0.17713191161957292
1198 0.17825039521223524
1199 0.17781936194330053
1200 0.17749419569220778
1201 0.1743037738732693
1202 0.17656133666624407
1203 0.17793251062920493
1204 0.17407340692422513
1205 0.18018699634321086
1206 0.18347900463563996
1207 0.18472780007203934
1208 0.1838305463023232
1209 0.18059589144235075
1210 0.17849197992663282
1211 0.17452876724881558
1212 0.17980030886604753
1213 0.17653315108067721
1214 0.1805596009586477
1215 0.18255711993821477
1216 0.18204263509435667
1217 0.17867475296071064
1218 0.17495339404056276
1219 0.1701609071240706
1220 0.17118723328225754
1221 0.1722430896936024
1222 0.16976391781969355
1223 0.16947759100440282
1224 0.1658525190530104
1225 0.16530558810632373
1226 0.16869236689210784
1227 0.16552292252839373
1228 0.16371841977769824
1229 0.16762926057637956
1230 0.16702226885254287
1231 0.1696994193324009
1232 0.1706995416815781
1233 0.17447389356515142
1234 0.17640522592265606
1235 0.18089228099285842
1236 0.181786801448756
1237 0.18428244831975718
1238 0.17996991851463692
1239 0.17752766172767975
1240 0.17898919785631864
1241 0.18103992287468765
1242 0.18401820669309962
1243 0.1852480087554753
1244 0.1848982704171211
1245 0.18698545239764486
1246 0.18384499796388779
1247 0.18106899960182518
1248 0.18500853601106176
1249 0.18391599973745498
1250 0.185337803250915
1251 0.18586437239024
1252 0.1889990776816573
1253 0.19169703215714393
1254 0.1933539607258686
1255 0.19822668267476995
1256 0.2031568101035515
1257 0.20618819245579478
1258 0.2063900177080867
1259 0.20550214151138999
1260 0.20229149073000197
1261 0.19976925143273572
1262 0.19674009193782718
1263 0.19453962245408934
1264 0.1942547032131932
1265 0.19660319854863126
1266 0.19470479014558467
1267 0.18835874429085442
1268 0.18508355645005634
1269 0.18873404855428394
1270 0.19065590704886548
1271 0.19115922306843192
1272 0.1928053747552716
1273 0.1927735791449025
1274 0.1906411694745071
1275 0.19113082712231702
1276 0.19032173030381166
1277 0.18770790105585544
1278 0.18344369833640117
1279 0.17719530065332526
1280 0.17732145040757663
1281 0.17556836887771377
1282 0.17944139556206307
1283 0.17707318648204542
1284 0.17629980967496636
1285 0.17910770409752252
1286 0.18328281194075335
1287 0.1790226782867705
1288 0.18241512943888263
1289 0.18792073282228014
1290 0.18730676191412898
1291 0.18767206684377932
1292 0.1843276990857167
1293 0.18454886437116053
1294 0.1829311739861189
1295 0.1798103861325281
1296 0.17947291245877417
1297 0.17837814161914295
1298 0.17971428337458706
1299 0.18745131584492863
1300 0.18980345391470976
1301 0.19142866519008983
1302 0.19060914415343025
1303 0.20080295829376654
1304 0.2019495915925599
1305 0.20040092780197533
1306 0.1976618028939206
1307 0.19656535600964176
1308 0.19604920102963402
1309 0.19130816537567577
1310 0.19851529727961365
1311 0.1956600841634191
1312 0.19075293362910006
1313 0.18833627123333027
1314 0.1852617575409741
1315 0.1842924383595047
1316 0.1826475674493126
1317 0.1787054521962713
1318 0.17995582221073306
1319 0.1773280802201247
1320 0.17975932086983465
1321 0.17433987610470483
1322 0.17588885026810672
1323 0.17414845285688138
1324 0.1784268744993892
1325 0.17837104900556983
1326 0.17831918332467836
1327 0.17705343723437514
1328 0.17426277601845258
1329 0.17365034881943936
1330 0.17109671649677582
1331 0.17111994550236787
1332 0.16778542154081516
1333 0.17573218393070567
1334 0.1811265082455552
1335 0.18482326846988886
1336 0.19056706024711034
1337 0.18685313815031682
1338 0.18736172992724986
1339 0.1828302914983524
1340 0.17859756574808
1341 0.18427742832104957
1342 0.18683691304803426
1343 0.187895026641016
1344 0.19046998188220693
1345 0.18574762790194063
1346 0.18274977906457401
1347 0.18426261935155228
1348 0.1861965590136108
1349 0.18653423488886867
1350 0.18555512935595259
1351 0.1816657848120619
1352 0.18337149324663482
1353 0.18773627194149495
1354 0.18725388865813494
1355 0.18630423803160978
1356 0.187184920838747
1357 0.18986960136706255
1358 0.18988541856838426
1359 0.19221230532616224
1360 0.18553450571796162
1361 0.1853673923072296
1362 0.18440425110373593
1363 0.17946912389260855
1364 0.17603897340234215
1365 0.1727385546607026
1366 0.17080533288498956
1367 0.1662401179901979
1368 0.1700626600175102
1369 0.17024775341650839
1370 0.17251437600404915
1371 0.17054565873102157
1372 0.17036605888327191
1373 0.16801986259567941
1374 0.1699461325616974
1375 0.1685006738851671
1376 0.17507535855324904
1377 0.17756649232225274
1378 0.1776054222254454
1379 0.17510135342495134
1380 0.17629718813136064
1381 0.1758941981151835
1382 0.1795841133256378
1383 0.1824082948857208
1384 0.18538636428955135
1385 0.18441078778662925
1386 0.18600530072950108
1387 0.1811727268538128
1388 0.1798272892571614
1389 0.1773132635417991
1390 0.17794034957260607
1391 0.17723724913034486
1392 0.17677518133610767
1393 0.18084100250265256
1394 0.18137573329086235
1395 0.1811162483168405
1396 0.17420887066180366
1397 0.17567122977901867
1398 0.17771412135895526
1399 0.1793907451784888
1400 0.17765330685582273
1401 0.1803470022684918
1402 0.18137136404573198
1403 0.17761840049796648
1404 0.17900509200429932
1405 0.17923601027073874
1406 0.18083558877476227
1407 0.18436468899400388
1408 0.18725147181884666
1409 0.18568393588783938
1410 0.18368945420434415
1411 0.18250572592601486
1412 0.1817056379668591
1413 0.1807437069969783
1414 0.18303084919667928
1415 0.18244695260956903
1416 0.18082402284295876
1417 0.1812112283887105
1418 0.17695157398417327
1419 0.17899576130182804
1420 0.1759181168914252
1421 0.17756004159811856
1422 0.1744513826831912
1423 0.1796915516792001
1424 0.17708372344418719
1425 0.1746655205176266
1426 0.176141810353338
1427 0.18094383651233253
1428 0.18155855662420275
1429 0.19091891700144006
1430 0.19093889702065642
1431 0.18733866550359599
1432 0.18413773063868408
1433 0.1867594872479152
1434 0.18396383713762565
1435 0.1834613399900252
1436 0.1860015288469721
1437 0.1849838446507629
1438 0.18502469071118022
1439 0.18356251604886042
1440 0.17700019825277793
1441 0.17985585345725477
1442 0.17615510535747045
1443 0.17641002099970193
1444 0.17431535865002165
1445 0.17261817942678892
1446 0.17012966028410165
1447 0.1734565900405464
1448 0.17447893082859076
1449 0.16946505093361697
1450 0.1712359391193309
1451 0.17291604601210822
1452 0.17835521360814396
1453 0.17734451884549698
1454 0.17679002995361545
1455 0.17428661687734417
1456 0.1753690001687052
1457 0.17665785169487974
1458 0.17785455092089578
1459 0.1755607557680953
1460 0.17765456429601448
1461 0.18404844693673317
1462 0.18859541826545595
1463 0.18720426332741438
1464 0.18441605572512262
1465 0.1835500717575298
1466 0.18428974930181619
1467 0.18485221490622625
1468 0.1857202162625885
1469 0.18978139701031113
1470 0.18767730542310296
1471 0.1872499881531735
1472 0.18995733693354785
1473 0.18910428555411216
1474 0.18507393900992378
1475 0.18845361802973065
1476 0.1964886844217573
1477 0.19567359477816174
1478 0.19146071216945185
1479 0.19093291468755305
1480 0.18673319376113326
1481 0.18183563283028284
1482 0.18257684675701333
1483 0.18550741524560338
1484 0.1868090318238415
1485 0.18948209165892105
1486 0.1931709263863662
1487 0.1904587728508561
1488 0.1866681411321386
1489 0.18235609243411638
1490 0.1841648338147892
1491 0.1837229118861759
1492 0.17948920900684634
1493 0.18260247446652092
1494 0.17951918933590505
1495 0.17822096312463512
1496 0.17863878218311277
1497 0.17495697535256927
1498 0.17421834883553133
1499 0.17463391915675117
1500 0.17561048325046402
1501 0.17665824344287367
1502 0.1785683010565941
1503 0.18363851379284601
1504 0.18142246965404757
1505 0.1789830842361129
1506 0.17747750747906654
1507 0.1768578905049636
1508 0.1769429088995165
1509 0.17914422673272845
1510 0.18733797063488744
1511 0.1832138144081144
1512 0.18194813517677563
1513 0.17639166552973787
1514 0.17213504409032762
1515 0.1713115593365225
1516 0.16752002125126655
1517 0.1647847815019715
1518 0.1635648122724439
1519 0.16156457614569772
1520 0.16477801875772097
1521 0.16742600330563207
1522 0.16730468865202502
1523 0.16586811896532747
1524 0.167204539981812
1525 0.16642664164960067
1526 0.16920941433900308
1527 0.16897269810670953
1528 0.17430054001898476
1529 0.16973711418709972
1530 0.17228875786902148
1531 0.17749541310228384
1532 0.17565675951025614
1533 0.17363828459663744
1534 0.17368949090793925
1535 0.1780981299461889
1536 0.1846173772676558
1537 0.18293915564987995
1538 0.18587568290687148
1539 0.18115655679395687
1540 0.1814373740454694
1541 0.1844608702272338
1542 0.17979979229064247
1543 0.17905379872403854
1544 0.17730612344338578
1545 0.17627301025504544
1546 0.17571558840377338
1547 0.17374012131067998
1548 0.17541902892505726
1549 0.17699734538241269
1550 0.1790762499223117
1551 0.17549382644146358
1552 0.17307308760806628
1553 0.16888763708643353
1554 0.16863939645384762
1555 0.17102531924094272
1556 0.17430584580521744
1557 0.172349050201365
1558 0.17435177078013597
1559 0.18049829819945973
1560 0.18238135682775214
1561 0.18408432460338148
1562 0.18688619455555328
1563 0.18882322896295112
1564 0.1898167871425151
1565 0.18685567167308326
1566 0.18665429163193462
1567 0.18547194786264679
1568 0.18690482307130857
1569 0.1863467323361763
1570 0.1856577570061918
1571 0.19123996569106305
1572 0.20111347383310788
1573 0.19872677158758398
1574 0.19543080775241872
1575 0.1951393715885355
1576 0.19082196793083017
1577 0.1854214823942512
1578 0.18502477765391437
1579 0.18285131120959075
1580 0.17859349546682077
1581 0.18032421527371917
1582 0.1809820087975214
1583 0.18004507889383586
1584 0.1768471694293638
1585 0.17531239804354487
1586 0.1738772137468503
1587 0.17233687432159003
1588 0.1730416100461693
1589 0.17493683081025585
1590 0.17599166316826378
1591 0.17106869265174182
1592 0.16765439311923366
1593 0.17050570369000836
1594 0.17225584197255017
1595 0.16855854220579902
1596 0.16768140131882586
1597 0.17611381293521905
1598 0.17612627340423986
1599 0.17655233913422755
1600 0.1757735419907671
1601 0.17974354701982456
1602 0.18627420256507266
1603 0.18638758680199266
1604 0.19003055382646336
1605 0.19465283205101386
1606 0.19505105599751618
1607 0.18970180617264404
1608 0.19330121636234068
1609 0.1926299636945934
1610 0.18743552315704326
1611 0.18596238537256987
1612 0.1861417365994311
1613 0.18957243170674948
1614 0.1920481023758916
1615 0.18679167308541547
1616 0.18190974424599776
1617 0.18476329532551022
1618 0.18615604150850104
1619 0.1867620352675783
1620 0.18763722662063845
1621 0.18685161337792047
1622 0.18578113852923364
1623 0.1824135399370067
1624 0.1764033160962468
1625 0.17223436883310728
1626 0.16738438830870617
1627 0.16405838781087007
1628 0.16381579387326603
1629 0.16310909463291973
1630 0.16388393259041556
1631 0.16272873266929136
1632 0.16939341948384415
1633 0.16755735658962462
1634 0.16727257475279808
1635 0.16578169797381495
1636 0.16636243135798634
1637 0.16522825364233848
1638 0.1671229237672251
1639 0.17513789245693936
1640 0.17567833223231782
1641 0.17474308274645942
1642 0.17596790488772993
1643 0.1743317064304358
1644 0.17881899177961405
1645 0.1752557510131555
1646 0.180485193788465
1647 0.1792569397623445
1648 0.1781109039844667
1649 0.1779644934709306
1650 0.17494325176257808
1651 0.17261764259975185
1652 0.17208226786709752
1653 0.17481707870951527
1654 0.17478682851783545
1655 0.1724053882598172
1656 0.1759020235871634
1657 0.17752881765979778
1658 0.18080144304589854
1659 0.18220448504587794
1660 0.17921215603382099
1661 0.17791518845824042
1662 0.18075134854317582
1663 0.17978476286650488
1664 0.18044907719541303
1665 0.18056491050704163
1666 0.1870624813459859
1667 0.18261488464676254
1668 0.18285515326740961
1669 0.18491669820382553
1670 0.1807270898816081
1671 0.17898629794094792
1672 0.17470265349364725
1673 0.17352774966314238
1674 0.17191057856578948
1675 0.16573827972143282
1676 0.1644494340729361
1677 0.17052384369775464
1678 0.1743589280832244
1679 0.1727436756004482
1680 0.17377544417169
1681 0.16931943721341763
1682 0.16574772858709996
1683 0.16238901612839915
1684 0.1656385296375914
1685 0.16888170544427905
1686 0.1706645855676139
1687 0.1722502085004155
1688 0.16984208575790263
1689 0.16728396551524227
1690 0.16256576108975374
1691 0.16334164882936922
1692 0.16180664371167583
1693 0.1639010927443054
1694 0.16484520626345395
1695 0.1653171788955848
1696 0.16643705469117648
1697 0.16987566800486523
1698 0.16997717009399663
1699 0.16614585685504374
1700 0.16224943609034626
1701 0.16498097191151032
1702 0.1639593310048823
1703 0.16828354897117417
1704 0.16431877048625768
1705 0.1649808484180053
1706 0.16730032544105772
1707 0.16731604797336033
1708 0.16408722873949322
1709 0.16261052736422402
1710 0.16394890232784434
1711 0.16449529126795726
1712 0.16574724193375642
1713 0.1680482924815536
1714 0.17500953979818706
1715 0.17684420741375104
1716 0.17689525899388625
1717 0.17355108544616313
1718 0.1695455546860851
1719 0.17271228900715327
1720 0.17118165735451532
1721 0.16972981253905434
1722 0.17686981582322722
1723 0.17773214540194576
1724 0.17696861828545726
1725 0.1790857395992875
1726 0.17726670784946083
1727 0.17719351276632367
1728 0.17522893570252854
1729 0.1822343503450328
1730 0.1770625115944422
1731 0.17512325956047864
1732 0.1750011579420086
1733 0.16918537866108863
1734 0.17054910079568547
1735 0.16695793821749022
1736 0.16490749735537408
1737 0.16545946197721276
1738 0.16643269774627312
1739 0.16625138894300126
1740 0.1674644092522305
1741 0.1704218125166513
1742 0.17010325513678948
1743 0.16911031445024752
1744 0.16801770305775113
1745 0.164231910790287
1746 0.16598052485461462
1747 0.16337433043428148
1748 0.16294518187619347
1749 0.16586008138934166
1750 0.17387760252487117
1751 0.1800601250296663
1752 0.17566381094150224
1753 0.18000215617381765
1754 0.1785826354703
1755 0.1745979758632801
1756 0.175247332978185
1757 0.17773985999340056
1758 0.17707735423011398
1759 0.1735843788721813
1760 0.1719991345231521
1761 0.17127518764359845
1762 0.1697323344161191
1763 0.16748718965143666
1764 0.16984403325400388
1765 0.16582327657891782
1766 0.16471413738089924
1767 0.16486565887830967
1768 0.16688695210131094
1769 0.16269537351648886
1770 0.16330405660379718
1771 0.1654958241096925
1772 0.16763730313585323
1773 0.16684712886398542
1774 0.1708690695725576
1775 0.17278975302839542
1776 0.17746556748328446
1777 0.1758812273983166
1778 0.17714741874730636
1779 0.1725651417582874
1780 0.17083805302467744
1781 0.17406548410374045
1782 0.17442452028141725
1783 0.17584966821741738
1784 0.1795317369991989
1785 0.18121190413485028
1786 0.18114617208823613
1787 0.17652970320151795
1788 0.17332983403950825
1789 0.1728686874170592
1790 0.17476378396685338
1791 0.17346815927805379
1792 0.17468174544556625
1793 0.18202628416642863
1794 0.1852315386190294
1795 0.1864255535651099
1796 0.18425267947156887
1797 0.18546872895157035
1798 0.18689753914948432
1799 0.18332719628580924
1800 0.1812949895075129
1801 0.17851831637720764
1802 0.17740351816624852
1803 0.17444905216047574
1804 0.1762785679806716
1805 0.17780759781981528
1806 0.1779068829153629
1807 0.17812699570071566
1808 0.17842082226704242
1809 0.17996665577081455
1810 0.1844260550140227
1811 0.18162123172869254
1812 0.1816626531725225
1813 0.1834851586382178
1814 0.1878123462403346
1815 0.18819432975690328
1816 0.187223287122018
1817 0.18910304459622518
1818 0.18080928104541613
1819 0.1787152961858086
1820 0.17804528706979503
1821 0.1760155984793164
1822 0.1763569559783391
1823 0.17281390542960037
1824 0.17251723988511444
1825 0.17399838701181067
1826 0.1732081514772098
1827 0.17043146868136413
1828 0.1673087317906638
1829 0.16933661006356657
1830 0.16976847621022506
1831 0.1654572251935498
1832 0.16603125007447864
1833 0.16657954935578045
1834 0.16876959935737434
1835 0.16864084573906168
1836 0.16570114528228197
1837 0.1673982003488185
1838 0.1638468735657372
1839 0.16401856838842374
1840 0.16141738026601202
1841 0.15964645620520823
1842 0.16325266936125676
1843 0.1608213732722609
1844 0.159982649989415
1845 0.1602881209619243
1846 0.16221792607612007
1847 0.16951319225823813
1848 0.1737030713098878
1849 0.17387687578835795
1850 0.17482376171683112
1851 0.17356545692862427
1852 0.175648235972357
1853 0.1721145186087181
1854 0.17058693378514259
1855 0.16657083489906377
1856 0.16819996468792783
1857 0.16806034743103768
1858 0.16881415694338128
1859 0.16756238445087115
1860 0.16641533587375737
1861 0.16630675238966455
1862 0.17358286091029207
1863 0.1760080776364168
1864 0.17633845702563766
1865 0.18087406720896104
1866 0.17545695840876885
1867 0.17248764401282302
1868 0.17160840122943014
1869 0.17209472318629823
1870 0.17294598126536967
1871 0.17242625061386552
1872 0.1666649180982744
1873 0.16708129629500826
1874 0.17035783813901054
1875 0.17137431341267204
1876 0.16995256457796612
1877 0.17298170161906706
1878 0.17465546488163317
1879 0.17343641155419448
1880 0.1762625113140735
1881 0.17927455917100846
1882 0.178570592538423
1883 0.1791747219585538
1884 0.18334532891718985
1885 0.17926760269709027
1886 0.18460060733712552
1887 0.18395044128438987
1888 0.18789296198196254
1889 0.18568982942378856
1890 0.18022816565760677
1891 0.1826940523427311
1892 0.18212536098136753
1893 0.17857197035766467
1894 0.1772587279327228
1895 0.17556817202396818
1896 0.17309523405397798
1897 0.1706135104456383
1898 0.17091573748220545
1899 0.16942166364100167
1900 0.16777061887895992
1901 0.16806196989103495
1902 0.16531660993234223
1903 0.1649670973956815
1904 0.16355531891050024
1905 0.15940913614507393
1906 0.16175327202864775
1907 0.16214580685962698
1908 0.1625936241543543
1909 0.16420397862162456
1910 0.16057682518094418
1911 0.16331487432655367
1912 0.15985887827458983
1913 0.15902711971386976
1914 0.1638648318390671
1915 0.16800303523009633
1916 0.1637963452720548
1917 0.1623720913038169
1918 0.16146589269389344
1919 0.1617761175347832
1920 0.16013266478599314
1921 0.15909617991406805
1922 0.1612831221624531
1923 0.16416499763169745
1924 0.16027197464798862
1925 0.15702881119693793
1926 0.15583616973798403
1927 0.1587719781563365
1928 0.1618479993968323
1929 0.16747605565450627
1930 0.16722649273212586
1931 0.1744575137222037
1932 0.18416195222653972
1933 0.18703731097803736
1934 0.1853096383633574
1935 0.18849553744396808
1936 0.19091411006809392
1937 0.19903038059795902
1938 0.20083942665271468
1939 0.198187047126405
1940 0.19623996813521913
1941 0.19232272505247114
1942 0.18911817132964895
1943 0.18533698284210415
1944 0.18649421242101477
1945 0.1846780875971033
1946 0.18515737947673624
1947 0.18586214122341002
1948 0.18213489714711242
1949 0.18253495898946526
1950 0.17728691196833019
1951 0.17629959192628233
1952 0.17096583700258647
1953 0.16791297485899132
1954 0.16613123557392837
1955 0.16673746175847126
1956 0.16572158754421776
1957 0.16044877741235647
1958 0.1596305558696224
1959 0.16453750040663784
1960 0.1664697641718403
1961 0.16709393691313407
1962 0.16434017954431898
1963 0.16206858579662078
1964 0.16452347807002038
1965 0.1638750187031505
1966 0.16393158747006156
1967 0.16775591891928346
1968 0.1697925125532493
1969 0.16581295981763108
1970 0.1625090723165122
1971 0.16185032888605425
1972 0.16793189553339088
1973 0.1646429965608013
1974 0.16544423726612562
1975 0.16447453106118054
1976 0.1642519927442623
1977 0.1662558850425976
1978 0.16809527755783477
1979 0.1665931837052686
1980 0.16949151572202886
1981 0.17089552536560815
1982 0.17939095665473093
1983 0.1844494518887253
1984 0.1835829252527283
1985 0.17899483452970918
1986 0.17970019588531677
1987 0.18052645483310484
1988 0.17302052416231153
1989 0.17544004086696433
1990 0.17360857663193338
1991 0.1741574216273933
1992 0.17313298956044101
1993 0.17510604151029213
1994 0.17888303358500146
1995 0.17733707808683763
1996 0.18219626650122211
1997 0.18222668503142067
1998 0.17985658855214717
1999 0.1792738930372149
2000 0.18104797863850744
2001 0.1818148278941788
2002 0.18062735352665882
2003 0.17909883189574513
2004 0.18023194427826078
2005 0.17961434324566786
2006 0.17687618404612776
2007 0.1713871047197506
2008 0.17037814724135925
2009 0.16679852486570354
2010 0.16504325521814533
2011 0.16360108601594903
2012 0.16244403911422137
2013 0.16043388598671954
2014 0.15699690359990062
2015 0.15506423811459777
2016 0.15394085318157885
2017 0.15585615042128992
2018 0.160502342611064
2019 0.1590235813523914
2020 0.1575826541244017
2021 0.15607801398566606
2022 0.15541805315850296
2023 0.15597102483068215
2024 0.1595121303792683
2025 0.15502953421436738
2026 0.15111624650385672
2027 0.15402278857433818
2028 0.15245448103848716
2029 0.15144860641333718
2030 0.15403541084682876
2031 0.1523808463503951
2032 0.15891848868936606
2033 0.16439215570816673
2034 0.16533073541637608
2035 0.16818709752365663
2036 0.16977220101420326
2037 0.1670049100214026
2038 0.1689221727037831
2039 0.17082934831241403
2040 0.17030791122907074
2041 0.16870630394691533
2042 0.16415811578578626
2043 0.16554999947679228
2044 0.16934029996513295
2045 0.16891463166581663
2046 0.1671491897056139
2047 0.1653085681154999
2048 0.17477655402016698
2049 0.16780036009423785
2050 0.17319737062221335
2051 0.16642039434938638
2052 0.1720521248891563
2053 0.17121809996795156
2054 0.1749296406891778
2055 0.17560284614445282
2056 0.17772776734723014
2057 0.1744361014833453
2058 0.17288632318410896
2059 0.16840507052868864
2060 0.16571581777212258
2061 0.16334783509025488
2062 0.1612914098022835
2063 0.16381963426337745
2064 0.16286285520612692
2065 0.16439614714103487
2066 0.16443338412866784
2067 0.1621414192213934
2068 0.16342992344745888
2069 0.1586732649139961
2070 0.15609223395577673
2071 0.1534134812652314
2072 0.15447540290646952
2073 0.15434411353611827
2074 0.15612332838842763
2075 0.15959112779560233
2076 0.1599526623153318
2077 0.16583434366556665
2078 0.16245991548931
2079 0.16444806064100917
2080 0.1615887847983705
2081 0.16641492254530194
2082 0.16568515694434766
2083 0.1657596379187285
2084 0.16070283648370914
2085 0.15791575786768688
2086 0.15505432645052042
2087 0.1527830218634251
2088 0.14771557945262578
2089 0.14824020950422753
2090 0.1486901142158455
2091 0.14804728906974313
2092 0.15096486581824825
2093 0.14849189645167535
2094 0.14944819712146828
2095 0.1492538938239638
2096 0.1457845007761202
2097 0.1496207805321111
2098 0.15136657284308913
2099 0.15379225128837923
2100 0.1567090190704033
2101 0.15511500423449565
2102 0.15561422334878106
2103 0.15289308244080954
2104 0.15659875524721992
2105 0.15679543929710196
2106 0.16187288359475918
2107 0.16278247233336676
2108 0.16653268810604968
2109 0.16527887680973075
2110 0.16381077318351384
2111 0.16446681930685864
2112 0.16735360128341462
2113 0.16848079355947684
2114 0.17045445435398082
2115 0.16922460073071655
2116 0.17088582730744423
2117 0.17646187647987133
2118 0.1746274912787264
2119 0.17954030642802588
2120 0.18247710475231774
2121 0.1816656870446107
2122 0.18117892290367196
2123 0.17974907051217714
2124 0.1769418885471716
2125 0.17194634111186516
2126 0.17281062541717873
2127 0.17447186087055133
2128 0.172276721070556
2129 0.17155844182105198
2130 0.17175941804347636
2131 0.1671374691065985
2132 0.165227011072949
2133 0.16579690148977824
2134 0.17408757123841395
2135 0.16947081726932722
2136 0.17468811460266293
2137 0.17529007841285865
2138 0.18062018050971748
2139 0.1815413358291071
2140 0.18534486345768703
2141 0.1896261932163304
2142 0.1871948267557203
2143 0.18637333144587093
2144 0.18451583382345865
2145 0.18615046885780362
2146 0.1850163556382525
2147 0.18381164228130592
2148 0.18373579015024794
2149 0.18342650440056585
2150 0.18243113613175865
2151 0.17962811549944446
2152 0.1804342820683965
2153 0.17789242009280762
2154 0.17733884310685374
2155 0.18310285916295152
2156 0.18866752961605637
2157 0.18823552768823368
2158 0.18772149063405572
2159 0.18721666464737516
2160 0.18855777856288666
2161 0.18538105317871256
2162 0.18323616530526116
2163 0.18680828821088463
2164 0.18622144619904987
2165 0.18773429000630704
2166 0.1819098821662789
2167 0.18058406097140242
2168 0.17658449216884073
2169 0.17574245933474628
2170 0.17570102993054565
2171 0.1743777255720202
2172 0.1733159730291042
2173 0.17585280324122368
2174 0.1753983463505005
2175 0.17646746030382174
2176 0.1754156904601919
2177 0.17853171144579655
2178 0.1738385812758339
2179 0.17542220261564248
2180 0.1733732680100536
2181 0.17380628224775216
2182 0.17291733536033352
2183 0.17185783010341393
2184 0.1724484171415955
2185 0.17111891561260137
2186 0.16672204184690398
2187 0.1677058495416577
2188 0.16795065319547076
2189 0.17085777505644278
2190 0.1741844351685773
2191 0.17036346962422705
2192 0.1767545479867212
2193 0.17526235625147987
2194 0.1714006553143278
2195 0.16934170037955182
2196 0.17127344051405913
2197 0.16851903384392078
2198 0.1714681481015499
2199 0.17299347472415705
2200 0.17344269620382494
2201 0.16775530174675918
2202 0.1673419022140205
2203 0.16589965613877478
2204 0.16348499529536697
2205 0.1627403495279801
2206 0.1591328603834974
2207 0.15404225195745233
2208 0.15532045786350612
2209 0.1543868979046015
2210 0.1552238196339549
2211 0.15380295785126163
2212 0.15777987097373972
2213 0.15799957383875285
2214 0.157300730370321
2215 0.15624799414530827
2216 0.15585994199563952
2217 0.1639858377782991
2218 0.17295031781272505
2219 0.17503141196319236
2220 0.17715866117252804
2221 0.17811051084316282
2222 0.1786997637782977
2223 0.17427197888205817
2224 0.17627343351880048
2225 0.17139952017580867
2226 0.173497239950735
2227 0.16952632981846208
2228 0.16500510232129223
2229 0.16021132504771823
2230 0.1618140790089727
2231 0.16177303372842916
2232 0.16316367786249086
2233 0.16676371038961915
2234 0.16240795768208957
2235 0.1633618859968274
2236 0.16602024780407748
2237 0.16870548737074617
2238 0.16236260007642822
2239 0.1648419407381694
2240 0.1630402631200028
2241 0.1643025362464791
2242 0.15969827702400138
2243 0.16031347898325668
2244 0.15977184046221984
2245 0.16021283479553355
2246 0.15935870270748642
2247 0.15940401489275433
2248 0.15828516365353232
2249 0.1600270415657517
2250 0.15527464482013195
2251 0.16195630311510392
2252 0.15673801850862587
2253 0.16018628375161248
2254 0.15678296205188536
2255 0.1548369441937122
2256 0.15540637652671752
2257 0.15437342745598928
2258 0.15582164397123552
2259 0.15151955279961019
2260 0.1547434800260197
2261 0.15417587817248085
2262 0.15687530690911156
2263 0.16125453967883657
2264 0.16570023410649126
2265 0.17134017538843477
2266 0.16550552509860328
2267 0.1671300783393037
2268 0.16775470119451746
2269 0.1647931141412431
2270 0.16749358201827175
2271 0.165138790233185
2272 0.16791428258113575
2273 0.1687991764851735
2274 0.1636567515172058
2275 0.16055501419641022
2276 0.16075681672993997
2277 0.16675610416981904
2278 0.16512300587165352
2279 0.16201383337200875
2280 0.16295915363569138
2281 0.16077667938177953
2282 0.1631946173295841
2283 0.1684946692274927
2284 0.167609297599219
2285 0.1643970430187786
2286 0.16146760764352125
2287 0.16030940636365093
2288 0.15891604177089164
2289 0.15945840673385528
2290 0.1590925615734321
2291 0.16063050881383975
2292 0.16244221587799335
2293 0.16206427836259316
2294 0.16355384073114496
2295 0.16402789069523901
2296 0.16373594504574382
2297 0.160482170301492
2298 0.16248382519288213
2299 0.16400069049540178
2300 0.16258865789958551
2301 0.1658771726166193
2302 0.16341857099607449
2303 0.1646571128136652
2304 0.1642078952699963
2305 0.1625887629428563
2306 0.16086698118201412
2307 0.16159740874187514
2308 0.1617961477251324
2309 0.1577736557434326
2310 0.1572732780197554
2311 0.1608402017193401
2312 0.1599684789869813
2313 0.1654782326603199
2314 0.17229639127113805
2315 0.17158421845071065
2316 0.17111807737498774
2317 0.172634324494743
2318 0.16958963072038621
2319 0.16874766077760098
2320 0.16570667677667653
2321 0.16969734657001717
2322 0.16826347167663774
2323 0.16366612528598012
2324 0.16813105894478295
2325 0.1692358796598208
2326 0.16779144806877005
2327 0.16509910109533574
2328 0.16020018696391916
2329 0.15840996211413447
2330 0.15515486215630683
2331 0.15763639195334478
2332 0.15797706350897162
2333 0.15719236944807535
2334 0.15933730913424163
2335 0.16203774553439323
2336 0.17019704170734856
2337 0.17167310882548548
2338 0.17023762734776784
2339 0.1694866493825261
2340 0.16844562817968228
2341 0.1714111116173026
2342 0.1731826466300032
2343 0.1700049446801491
2344 0.16805219412864572
2345 0.16949008787591452
2346 0.16872029499637362
2347 0.16526701596165247
2348 0.16280300063000216
2349 0.16109128274416412
2350 0.16336117963101404
2351 0.1629946286687786
2352 0.1652815748938502
2353 0.16357465473013352
2354 0.167409126942133
2355 0.16430931238958993
2356 0.16188600315418622
2357 0.15649439233929022
2358 0.15925344233265612
2359 0.16252021853224421
2360 0.16915369508352268
2361 0.1701872331889247
2362 0.17250024971292394
2363 0.17106567648285012
2364 0.16694420421630188
2365 0.16793945739725272
2366 0.1650886056726489
2367 0.16270634394037548
2368 0.159031357119809
2369 0.15920341677993274
2370 0.1602226555424607
2371 0.16276042849519934
2372 0.16248586944370647
2373 0.15972151015665392
2374 0.15938789535581704
2375 0.15843882759529027
2376 0.1625759685050041
2377 0.16584373718594825
2378 0.1663576904484211
2379 0.17156306447523048
2380 0.17193845398965962
2381 0.17499631781348723
2382 0.17512088244231766
2383 0.1727386852360269
2384 0.16977802576927845
2385 0.17201624359764311
2386 0.17140300315091897
2387 0.17378999210718177
2388 0.1738322563528082
2389 0.1726681176625843
2390 0.17300669406084612
2391 0.17742310214842913
2392 0.17682245298152172
2393 0.1740022324674577
2394 0.1708898445802853
2395 0.17673993416171602
2396 0.18116854704208374
2397 0.1866066000770378
2398 0.18242134528555107
2399 0.18146183977005748
2400 0.1847459574593115
2401 0.1810800150084205
2402 0.1895437015635706
2403 0.1923560863920692
2404 0.18805769379633455
2405 0.18997764702765157
2406 0.18825593992586145
2407 0.1894410974190999
2408 0.18388767627534588
2409 0.17875458080462206
2410 0.17413597356282104
2411 0.1716264580279806
2412 0.16826053213389683
2413 0.1707880236325738
2414 0.1717471201078365
2415 0.16505315397884873
2416 0.1675202264908531
2417 0.16214668433579016
2418 0.1642649294201631
2419 0.16759353470183302
2420 0.17626339427867732
2421 0.17542911379551174
2422 0.17904276677085712
2423 0.17719304139715808
2424 0.18294977911087015
2425 0.17963720799480803
2426 0.17967727876599068
2427 0.1860710480531642
2428 0.18323115993028188
2429 0.19100983579592679
2430 0.18855881368789174
2431 0.1843214453071931
2432 0.1772388491759222
2433 0.1769641495105196
2434 0.17372144070475423
2435 0.1716934723306518
2436 0.17456667268116663
2437 0.17328512797212056
2438 0.17242918428291784
2439 0.17386896774032629
2440 0.1721380460100673
2441 0.17192496727442466
2442 0.17329999390723458
2443 0.17120224163069264
2444 0.1739657514554316
2445 0.1749719166691948
2446 0.17359326785229284
2447 0.17094620918115352
2448 0.17116739620161392
2449 0.17178021165185278
2450 0.16840779446768558
2451 0.1637182794202071
2452 0.16285960932272986
2453 0.1641178136440961
2454 0.16274072277899224
2455 0.16634584857543383
2456 0.1654238005893237
2457 0.16645951572806897
2458 0.16294027719275292
2459 0.1605819808248532
2460 0.15859407008920778
2461 0.15771493006856444
2462 0.15951504727403407
2463 0.16254406351029949
2464 0.17042483697694608
2465 0.16809717247213785
2466 0.17069895651333808
2467 0.17190842705720616
2468 0.1717324052252229
2469 0.18093600815515423
2470 0.17361641105396186
2471 0.17251357295855257
2472 0.17534185372660493
2473 0.17647958924952092
2474 0.17343035755082617
2475 0.17151042149237974
2476 0.1695249646226065
2477 0.17059935653085975
2478 0.1697513895381284
2479 0.16460983116764955
2480 0.16630688005094946
2481 0.16775105619494815
2482 0.16881691119728715
2483 0.1703458550720653
2484 0.17001327483200201
2485 0.16808911509820673
2486 0.16624517602481415
2487 0.16954892304025265
2488 0.1682387032492355
2489 0.16513615742773374
2490 0.1694977140019884
2491 0.16903491517220887
2492 0.1693502950696494
2493 0.17223177147165053
2494 0.17117326073874636
2495 0.1675197954150701
2496 0.16765731053107957
2497 0.16520838865537033
2498 0.16369774278013632
2499 0.16085515173681433
2500 0.17613798158533445
2501 0.1779163906917012
2502 0.1822026905368301
2503 0.18393493625079388
2504 0.18189320205946083
2505 0.1778459853467284
2506 0.17720932124885366
2507 0.17830494069009226
2508 0.177319699731015
2509 0.17382757443774596
2510 0.1699768743984895
2511 0.16746139306482646
2512 0.16311928133955872
2513 0.16287080795280284
2514 0.16282670811455383
2515 0.16039323016084076
2516 0.15685802582571065
2517 0.1533074577182754
2518 0.15460891272397853
2519 0.1516151301184775
2520 0.15334119398470059
2521 0.15234935282834175
2522 0.1543286696001989
2523 0.15876776769087633
2524 0.15782035703354408
2525 0.16029500050747392
2526 0.1578453652567029
2527 0.1561468710756028
2528 0.15627460809848226
2529 0.15742282985718414
2530 0.1582610599911633
2531 0.16055932128874267
2532 0.1597193701664907
2533 0.15918615671398958
2534 0.1570009965813403
2535 0.1598061811133842
2536 0.15745769362490958
2537 0.15604886937893855
2538 0.15445633705339515
2539 0.1535224480260761
2540 0.15387228395009203
2541 0.15292346714852004
2542 0.15454049622044935
2543 0.1540272120984731
2544 0.15565522173216978
2545 0.15824786268923616
2546 0.16057927408743444
2547 0.15499652250643264
2548 0.15427644542487584
2549 0.15398935221104731
2550 0.15312050648750883
2551 0.15326712609728
2552 0.15325340701401075
2553 0.1578325099342451
2554 0.16673975288212767
2555 0.165074960285489
2556 0.1626061656123974
2557 0.1699034906667392
2558 0.1680110934891034
2559 0.16901681067208013
2560 0.17281832315021362
2561 0.1739728318228746
2562 0.17488403617511017
2563 0.17359326928111754
2564 0.17374988927769222
2565 0.17518105984623036
2566 0.17311858428324584
2567 0.1707040902328967
2568 0.17283762422375196
2569 0.17153471196149866
2570 0.16881521181275025
2571 0.168618103587713
2572 0.16829568510420875
2573 0.1702887448534467
2574 0.17101957495794579
2575 0.1777590790014197
2576 0.1831836219388899
2577 0.18041651389825256
2578 0.17795306541169803
2579 0.17640082923452666
2580 0.1728874405134971
2581 0.171863874188893
2582 0.16975687330231037
2583 0.17354276375709446
2584 0.17410830494825666
2585 0.17716438624618613
2586 0.17214652049563675
2587 0.17428074313422157
2588 0.17190215617317062
2589 0.17583684888390988
2590 0.1730686807654049
2591 0.16919862783149595
2592 0.16669825216706738
2593 0.16586782783784995
2594 0.16571276113854524
2595 0.16430016957640656
2596 0.1644532645009757
2597 0.16426385023559342
2598 0.16930288891522777
2599 0.1669117643284383
2600 0.16618516151734436
2601 0.16625864897335987
2602 0.16387866223602374
2603 0.1675148020811279
2604 0.16443947648650997
2605 0.16064640905541117
2606 0.15913768135978523
2607 0.15961324742561944
2608 0.1592394641440484
2609 0.15906740856778978
2610 0.16301558434318625
2611 0.16503281610624004
2612 0.16163416550233373
2613 0.15750730495757825
2614 0.15610186869895729
2615 0.15698704971369748
2616 0.15400510001328568
2617 0.15360522688758654
2618 0.16311875660418526
2619 0.164763651900283
2620 0.1632294752712174
2621 0.16192253069714818
2622 0.1602684003409992
2623 0.1624556728271172
2624 0.1588073460520082
2625 0.156552112543056
2626 0.15553870181155466
2627 0.1542430583826804
2628 0.15854766048718427
2629 0.1630577451979721
2630 0.1616687482889537
2631 0.15946887191796696
2632 0.1603863217532432
2633 0.15875558359323108
2634 0.1621336457392409
2635 0.16470050072021797
2636 0.16368477125776573
2637 0.16155153733324495
2638 0.16143190463034648
2639 0.16260146736784284
2640 0.1589741406412438
2641 0.1573919353698059
2642 0.1587144045067755
2643 0.15857008916434
2644 0.1577025427427562
2645 0.15818147426903295
2646 0.16109385847502988
2647 0.161454280550367
2648 0.15962502539314602
2649 0.16000263852022087
2650 0.1599339660597622
2651 0.15909401177699387
2652 0.15704743205906468
2653 0.15759008949459957
2654 0.1608101367246631
2655 0.1656241720281413
2656 0.163911630692694
2657 0.16462509630556113
2658 0.1645270031550694
2659 0.1675391934984179
2660 0.16434418195544945
2661 0.16162773699217378
2662 0.16118206439006336
2663 0.16202105603445777
2664 0.16214319934096227
2665 0.1636791903046932
2666 0.16319531902088222
2667 0.15956617627513556
2668 0.1608960291800393
2669 0.16321575889505388
2670 0.16234711780712702
2671 0.16129416502623883
2672 0.1637221063117009
2673 0.15856865360794856
2674 0.15819426460079902
2675 0.15494292154621384
2676 0.15478578962127537
2677 0.15425146005070361
2678 0.15531499279900926
2679 0.1542058058979917
2680 0.15414645240331964
2681 0.15607833533548068
2682 0.15834668578859645
2683 0.1555578586651964
2684 0.15526784901566057
2685 0.15454977254343105
2686 0.15633473247532909
2687 0.1556308339558083
2688 0.15562678460973842
2689 0.15573647843031593
2690 0.15512195729817607
2691 0.15868740234022433
2692 0.16129363286416318
2693 0.16659405864406157
2694 0.16666127774532316
2695 0.1629153820879669
2696 0.16218717542356947
2697 0.1637182621395591
2698 0.1643267486902478
2699 0.1638346476327541
2700 0.16919756796698238
2701 0.17333292096919237
2702 0.17412911769807118
2703 0.1748547963833193
2704 0.17304286472815694
2705 0.16839803260104438
2706 0.17180048228683992
2707 0.17106332303329935
2708 0.1744973175636944
2709 0.1743380856137291
2710 0.17095817014165063
2711 0.1666412879638732
2712 0.16700866487141197
2713 0.16517206281288635
2714 0.16865318342921887
2715 0.16724393062184234
2716 0.16890665703168492
2717 0.16858631503418964
2718 0.16550192652794019
2719 0.1646647818564084
2720 0.1616380245398319
2721 0.16245761939086045
2722 0.1583515876072424
2723 0.16365590007940925
2724 0.16197084020233152
2725 0.1584614303468704
2726 0.15777469755044937
2727 0.1551600701883259
2728 0.16014193957520928
2729 0.15822585045224494
2730 0.1616766657137221
2731 0.16333251199454182
2732 0.16545627118346198
2733 0.16827259303209577
2734 0.17201948321828897
2735 0.16848590216311504
2736 0.16848084546273373
2737 0.16955363646577676
2738 0.16812570001570176
2739 0.16745787208576018
2740 0.16729160855977848
2741 0.1625328954527001
2742 0.16116334168337768
2743 0.16205682159861612
2744 0.1660687488442721
2745 0.1762674089186843
2746 0.1782048793953767
2747 0.1763434143950442
2748 0.17694122184126673
2749 0.17957512815722018
2750 0.17843288582499195
2751 0.1819894409352723
2752 0.1778609153188035
2753 0.18162677704305336
2754 0.18084043132374483
2755 0.18062729865708768
2756 0.1787183424568071
2757 0.17662695116423613
2758 0.16948455780705554
2759 0.1680769924219913
2760 0.16843448316125276
2761 0.16755493791462364
2762 0.1667087180456047
2763 0.16668502715592307
2764 0.1642792677345698
2765 0.1650141884800337
2766 0.16498093097655853
2767 0.16433954646511864
2768 0.1639265454738497
2769 0.16392241599522464
2770 0.16000995351996214
2771 0.1600930808257418
2772 0.16136979922098135
2773 0.16147581515707565
2774 0.1590148369490921
2775 0.15564649045644577
2776 0.15406381851594186
2777 0.15579159646773819
2778 0.1571561985273166
2779 0.1555095249169174
2780 0.1569510162251982
2781 0.1539384210447484
2782 0.15524611929118756
2783 0.155581239393891
2784 0.15551101136047343
2785 0.1546918448910597
2786 0.15614822779048826
2787 0.15538842624976645
2788 0.15630329829354056
2789 0.1569451944401768
2790 0.16288072374799017
2791 0.16479184783105402
2792 0.16615663668457584
2793 0.16771235794672892
2794 0.16623078344031747
2795 0.16453517280010502
2796 0.16386473299850335
2797 0.16154792417695502
2798 0.16070335814008457
2799 0.16142423637493858
2800 0.1669138463239468
2801 0.16820443051164718
2802 0.16892711112295425
2803 0.16645109018142373
2804 0.16425421560217754
2805 0.1689003532327099
2806 0.16929278748007567
2807 0.16793828138803202
2808 0.1626178854324945
2809 0.16371717157529547
2810 0.1660750279060014
2811 0.1624146448878355
2812 0.16511431908380156
2813 0.16679318614993544
2814 0.1666578370469277
2815 0.16536322994269115
2816 0.1683091798118101
2817 0.1669910769484651
2818 0.1681099016209434
2819 0.17098265994250691
2820 0.1700919548451297
2821 0.17270915476495557
2822 0.17210344464791894
2823 0.17400722495805993
2824 0.17192941867195166
2825 0.16771258529617725
2826 0.1685631419711799
2827 0.1722752432966373
2828 0.16886518874265027
2829 0.16950092892495341
2830 0.1630115405975063
2831 0.16743052866383906
2832 0.16718028068236576
2833 0.16786362153016388
2834 0.16959459264626675
2835 0.16729260992602027
2836 0.16651868681546017
2837 0.16810951257141798
2838 0.17249298504941796
2839 0.17040126841026368
2840 0.17408646184883553
2841 0.17843834792389307
2842 0.17937665940654726
2843 0.17970736707448173
2844 0.1791271855103899
2845 0.17681959775101502
2846 0.175423346522552
2847 0.17723308881798588
2848 0.17423595828425173
2849 0.17412180759857251
2850 0.17782849125579137
2851 0.177596067361669
2852 0.178711375569674
2853 0.17407746998253998
2854 0.16873852212235516
2855 0.16556616841857302
2856 0.16917492347155216
2857 0.16782578287000244
2858 0.16716213039286243
2859 0.16617414216751433
2860 0.16322024041910094
2861 0.16678450144379547
2862 0.16361323121532093
2863 0.16227944752583762
2864 0.161906703361957
2865 0.15890722040750568
2866 0.16181529966966496
2867 0.16040740973928141
2868 0.1661428695962897
2869 0.16881379360372464
2870 0.1664258826471684
2871 0.16686637300526955
2872 0.1701926478589403
2873 0.17355730880899675
2874 0.172217950966389
2875 0.1764969638703147
2876 0.17181698784690017
2877 0.1735938248526536
2878 0.1736513070009484
2879 0.18091094569048294
2880 0.18005667396498629
2881 0.17652073146205763
2882 0.1774032083866145
2883 0.18043499002311936
2884 0.1781401199947683
2885 0.1798470642731388
2886 0.17672847150854465
2887 0.17418448274516043
2888 0.1690248532162575
2889 0.16971253899334085
2890 0.16921701026795696
2891 0.17080880993162148
2892 0.17094329560000793
2893 0.16784830895840314
2894 0.1713126898507403
2895 0.17229097342790306
2896 0.17156547388107604
2897 0.17049664629105651
2898 0.16583425437751942
2899 0.16333383442768634
2900 0.15908765529223545
2901 0.16151267201866149
2902 0.16543629686086275
2903 0.16906748938604205
2904 0.16819513793030985
2905 0.17036776204621443
2906 0.17613572293265745
2907 0.17526459169755057
2908 0.1746166122469575
2909 0.17286500983058845
2910 0.17065481083946915
2911 0.16780210051558161
2912 0.1690830574657477
2913 0.17323957856529568
2914 0.1730846328380729
2915 0.17105327065375675
2916 0.17395591898787524
2917 0.17679732141520238
2918 0.17578857628368427
2919 0.1798807217585721
2920 0.1804682866252373
2921 0.1752306555673698
2922 0.17606603368805823
2923 0.17192558286804238
2924 0.17005080436067235
2925 0.16811726499554322
2926 0.17071636029145248
2927 0.17139654017741496
2928 0.17467301777531222
2929 0.1744710477429287
2930 0.17412555863597898
2931 0.17825486943249919
2932 0.17767729626707748
2933 0.17913564979981644
2934 0.1768876875038558
2935 0.17568318974336508
2936 0.17654121158743374
2937 0.17879493747554248
2938 0.18257254553796673
2939 0.17482672953273495
2940 0.17617821237741985
2941 0.17508576698272596
2942 0.1681433362111673
2943 0.1670103885840081
2944 0.16820563984906997
2945 0.16740369003709846
2946 0.16639027775850915
2947 0.16595901353532394
2948 0.16298767301476885
2949 0.16103853320810396
2950 0.159051505050658
2951 0.16131144075536621
2952 0.15960027255663775
2953 0.16161066870137603
2954 0.15787898969868913
2955 0.161481195439876
2956 0.1625798050314017
2957 0.15993865910915983
2958 0.1612115643955629
2959 0.16319463633334882
2960 0.16158128663453084
2961 0.15941628263490754
2962 0.15651104551044726
2963 0.15596493811745307
2964 0.15774084089403329
2965 0.15496164522950331
2966 0.1544332545612855
2967 0.15554547383915812
2968 0.1544422513949701
2969 0.1496290250159349
2970 0.15042167605790907
2971 0.1503000322148211
2972 0.14958829550430244
2973 0.15445663066344023
2974 0.1559267747250488
2975 0.15759250293796873
2976 0.15598464552127375
2977 0.1584912557324444
2978 0.15457321276551558
2979 0.15627161327260203
2980 0.1571010738306415
2981 0.15738516059754837
2982 0.15675685114179747
2983 0.15906350141627815
2984 0.15241557054993415
2985 0.14850906827995394
2986 0.15307661711230172
2987 0.15561174290526772
2988 0.15629199538065966
2989 0.15662191563934663
2990 0.15620195496759337
2991 0.15657622184170653
2992 0.15331986828875574
2993 0.15225519494025735
2994 0.15219641258545663
2995 0.15113676366413784
2996 0.14984497526769475
2997 0.15155304759280058
2998 0.15443894525947724
2999 0.1546407186441054
3000 0.15645873041025668
3001 0.1622803433931339
3002 0.1629937461790265
3003 0.16360115007550907
3004 0.16149508651487282
3005 0.15870339151971563
3006 0.16051300594287835
3007 0.16337665822277417
3008 0.16154842739853217
3009 0.1588914126058187
3010 0.15530909045634564
3011 0.1542316074141672
3012 0.15288970723469353
3013 0.14948155601071683
3014 0.1484585534266892
3015 0.14901356375803915
3016 0.15040795633128612
3017 0.14589303698180314
3018 0.14106836586628732
3019 0.1403548270711396
3020 0.1405401796325231
3021 0.1445942256055043
3022 0.14138373954907946
3023 0.146722351525568
3024 0.15170530976147328
3025 0.1539984375353832
3026 0.15171284050788095
3027 0.1534946522508169
3028 0.15839426172322973
3029 0.16061298804772148
3030 0.15939360341989026
3031 0.16302269829717003
3032 0.16289861321514895
3033 0.16046177882015156
3034 0.1629859465783189
3035 0.16547813341844234
3036 0.16640415035928624
3037 0.16617853709976677
3038 0.16416507007706885
3039 0.16180630959894113
3040 0.15699096788012254
3041 0.15581135394313872
3042 0.15417877234940774
3043 0.15535988120369656
3044 0.15557598508714923
3045 0.15618818495261036
3046 0.1522181517802539
3047 0.15044097038413845
3048 0.14681474058901456
3049 0.14280127455957403
3050 0.14262655648739045
3051 0.13863119578198407
3052 0.13395452883096767
3053 0.13630822348224134
3054 0.138494915195945
3055 0.13731695392308513
3056 0.13521965603749048
3057 0.1348197766606816
3058 0.1348158188281782
3059 0.1330725596205885
3060 0.13227701895146027
3061 0.1312628258410852
3062 0.13287796251271017
3063 0.1362201452758358
3064 0.13664246027229246
3065 0.14125795892975943
3066 0.1456855824479659
3067 0.1487893513640046
3068 0.1564026223242533
3069 0.1613636177736746
3070 0.161676203783592
3071 0.1630622332479719
3072 0.16234247104997904


==> icml2026/data/pplx_llama3b/facloc.dat <==
32 0.48017027974128723
64 0.47103941738605504
96 0.4594695237278939
128 0.4472280115187169
160 0.4353785756498576
192 0.423449928456843
224 0.4124724640497268
256 0.4022839433594377
288 0.39195360839162746
320 0.38296848028714486
352 0.374376226870552
384 0.366771217651667
416 0.3589493570931272
448 0.35224057181544743
480 0.3458098436343757
512 0.3398973016394456
544 0.3342793227839422
576 0.32904230728220507
608 0.32422482527319996
640 0.3199165930481947
672 0.31589486629952757
704 0.31222422210445794
736 0.30887065489355436
768 0.3056859388285611
800 0.3027421993911625
832 0.29965822066965947
864 0.2970377847501926
896 0.29475549563312164
928 0.29219794009217886
960 0.29017683923920334
992 0.28811605030906506
1024 0.28615197468947445
1056 0.28418909247950686
1088 0.2823608225843547
1120 0.28036665078353035
1152 0.27839357396678166
1184 0.27721085018559727
1216 0.2757150846717754
1248 0.2743094341157078
1280 0.27323637987955207
1312 0.272156699768756
1344 0.2708024003553875
1376 0.26979173884825297
1408 0.26883181332978356
1440 0.2680463409373112
1472 0.26738820218583476
1504 0.26665912041253326
1536 0.26574325831997225
1568 0.2653920555615529
1600 0.26454264561868646
1632 0.2641334859180773
1664 0.26329546817973176
1696 0.26298632009775863
1728 0.26226771280722105
1760 0.2611608690520193
1792 0.2602794456332981
1824 0.26000080596060093
1856 0.25912452719197154
1888 0.2588086603425635
1920 0.2580632220217013
1952 0.25764109943882435
1984 0.2573883884064181
2016 0.25669935222671836
2048 0.25642337092345724
2080 0.25608598013447914
2112 0.2560601516341614
2144 0.2555983320273859
2176 0.255481954401544
2208 0.2552286320797902
2240 0.2546652973180087
2272 0.25423539166019005
2304 0.2542509509715346
2336 0.25383648636277684
2368 0.2536438408106819
2400 0.25374459349604744
2432 0.2533806752278712
2464 0.2532388261956847
2496 0.25323057997252435
2528 0.25295545305036804
2560 0.25252078901430935
2592 0.2522758984330383
2624 0.25181885454920716
2656 0.2516480585384469
2688 0.2516702831192107
2720 0.2517294216516576
2752 0.2519917394247319
2784 0.25188431789219373
2816 0.2519648580229878
2848 0.25213969425647853
2880 0.25147673943301496
2912 0.25133897178167514
2944 0.2509753806542851
2976 0.25063032387061396
3008 0.2502808911654068
3040 0.2499931835877341
3072 0.25034477267391464


==> icml2026/data/pplx_llama3b/greatsFULL.dat <==
32 0.4796968996524811
64 0.47057058811187746
96 0.45920269250869755
128 0.4470226010084153
160 0.4352880424618722
192 0.42347547170758254
224 0.4122234441987277
256 0.4020305327908636
288 0.3916327791514791
320 0.38258062634791107
352 0.37406426221661426
384 0.3661455084431111
416 0.3579645427657312
448 0.3510326152378153
480 0.34451053786282226
512 0.33843931777481273
544 0.33268606266263756
576 0.32721369207695394
608 0.322285366721111
640 0.3177338892225839
672 0.31382731980124867
704 0.31007508682644147
736 0.30644482893439334
768 0.3028874712231058
800 0.2998384550549654
832 0.29680870908541096
864 0.2940762156669135
896 0.29150642285560086
928 0.28861224946213826
960 0.286392065556345
992 0.28413272738888645
1024 0.2820849136152993
1056 0.28013117155186507
1088 0.27826585508065377
1120 0.27638424161085745
1152 0.27438300898381407
1184 0.2730230037931353
1216 0.27140182655129585
1248 0.26999338925844807
1280 0.2689654242482756
1312 0.2678968201417006
1344 0.2664972862903723
1376 0.2653862912629052
1408 0.26434907727009094
1440 0.26338502537518177
1472 0.2625833699522266
1504 0.2616342052296861
1536 0.260713396472579
1568 0.2602975380446128
1600 0.2593558739446651
1632 0.25897371865717034
1664 0.25806068418092243
1696 0.2578799876958136
1728 0.25730451226741113
1760 0.2562574292466942
1792 0.2553699548762355
1824 0.2551017346132976
1856 0.25434439261101327
1888 0.25411545824416854
1920 0.253449078721479
1952 0.2530502688789446
1984 0.2527745108518671
2016 0.2520269981664721
2048 0.25180587604424093
2080 0.25140994430882396
2112 0.25135600544186826
2144 0.25078297982071995
2176 0.25069780793298924
2208 0.25042816531517786
2240 0.24985851524941938
2272 0.24937003116613166
2304 0.24937252486472314
2336 0.24897736565522838
2368 0.24871952911841116
2400 0.2488969973977856
2432 0.24850974192527997
2464 0.24841288516200843
2496 0.2484496410722488
2528 0.24814506554916088
2560 0.24757035092396665
2592 0.2472357423533481
2624 0.24678697777654068
2656 0.2466143526989103
2688 0.24661786034922725
2720 0.24664088942308063
2752 0.24689035735457093
2784 0.246794372397026
2816 0.24685078376295622
2848 0.24701800358679107
2880 0.2463104627643783
2912 0.24612426627708306
2944 0.24578848811119347
2976 0.24548377542611555
3008 0.24511633618697462
3040 0.24485047582410222
3072 0.24511455229183238


==> icml2026/data/pplx_llama3b/greatsID.dat <==
32 0.4747284948825836
64 0.46563087999820707
96 0.45426257342100146
128 0.44206261536478997
160 0.43038739175498486
192 0.41864490578383207
224 0.4075221813006103
256 0.39710704949047265
288 0.3866518926609704
320 0.3775383435478046
352 0.36879296923788496
384 0.36101208768885235
416 0.35306383051813456
448 0.3463785220236255
480 0.34004494569158616
512 0.3341406526099688
544 0.3285142876444202
576 0.32316398600381085
608 0.3182700840798748
640 0.31383501006672376
672 0.30985208016791577
704 0.3059863924577114
736 0.30247142728515963
768 0.29919170573069304
800 0.29625529558700603
832 0.2930838600806202
864 0.29031020426855736
896 0.2879312845239602
928 0.28513655473317767
960 0.28294166692667666
992 0.28080079944646474
1024 0.2789648383115183
1056 0.27717603229771115
1088 0.27547249779066496
1120 0.2737535976019
1152 0.2719806351643647
1184 0.2708403901799183
1216 0.26931210188957994
1248 0.267916391750213
1280 0.266958541089329
1312 0.265906026733547
1344 0.2645955390685465
1376 0.26356521907034514
1408 0.26260249015018045
1440 0.26162800070337683
1472 0.2608524520101449
1504 0.2599800222130687
1536 0.2590920263241593
1568 0.2586873621086059
1600 0.2578102827375929
1632 0.25747240009657746
1664 0.2566160433538455
1696 0.2563480949146478
1728 0.25570866755332905
1760 0.25465985052305184
1792 0.25375296544299475
1824 0.2535739350730117
1856 0.2528326086772027
1888 0.2526064132963904
1920 0.25188890683489634
1952 0.2515101440653586
1984 0.25121257226813287
2016 0.2504989625914257
2048 0.25020385878414164
2080 0.2497529768687211
2112 0.24962009642199184
2144 0.24901196050949848
2176 0.24887269754685126
2208 0.2486173214269623
2240 0.24803297088321552
2272 0.24756675093570207
2304 0.24756372537492682
2336 0.24716801404606376
2368 0.246991459664563
2400 0.2471738956602153
2432 0.24682372530386482
2464 0.24674585956411632
2496 0.24676197318503626
2528 0.2464383144521955
2560 0.24588133835890086
2592 0.24557370940534642
2624 0.24514715224225853
2656 0.24492523535835325
2688 0.24490764705611093
2720 0.24496567518955012
2752 0.24519713316660113
2784 0.24512528265387704
2816 0.24522080616537534
2848 0.24542179491863075
2880 0.2447341169721969
2912 0.24457234315339518
2944 0.24420613651511483
2976 0.24388786052200864
3008 0.24351665283322638
3040 0.24324789111388004
3072 0.24350818661962995


==> icml2026/data/pplx_llama3b/joint.dat <==
32 0.47059011459350586
64 0.4619527578353882
96 0.45080464661121367
128 0.4393084577918053
160 0.4281160502612591
192 0.417066401450038
224 0.406849494166553
256 0.3972081100231826
288 0.3874136407929438
320 0.3787249535105626
352 0.37058646766382464
384 0.36297157366309774
416 0.35544459783346244
448 0.3486861416397463
480 0.3422619577078197
512 0.3367873766268647
544 0.33126961930799687
576 0.326104033686592
608 0.3211997407953804
640 0.3170708619011222
672 0.3132085742759209
704 0.3094937719888241
736 0.30595742624879635
768 0.30250426496756755
800 0.29947581320130245
832 0.2962762543182678
864 0.293401073988179
896 0.2911038591646251
928 0.28834638841597116
960 0.28624893886728175
992 0.2840853750367441
1024 0.28213524398143397
1056 0.28016248265148974
1088 0.2784070752791325
1120 0.27653308058367015
1152 0.2746942580752299
1184 0.2733273274611884
1216 0.2715208828668106
1248 0.2700302988487758
1280 0.26889506788834433
1312 0.26766831706569644
1344 0.2660979214066808
1376 0.26492518628429274
1408 0.2636940846871516
1440 0.2626461985735161
1472 0.26179733601463406
1504 0.26103431636618885
1536 0.26012690950507505
1568 0.2597824194050543
1600 0.2589994989052456
1632 0.2586280783011056
1664 0.25784342110099234
1696 0.25754314917273974
1728 0.2568418943102448
1760 0.2558014359964689
1792 0.2549147114360714
1824 0.25465583847800355
1856 0.25387081396734235
1888 0.2536116888417797
1920 0.2528461903596517
1952 0.25232932033520317
1984 0.25192938800795117
2016 0.25115102579721726
2048 0.2507869903790556
2080 0.2504408855331781
2112 0.2503339260005512
2144 0.24969519905897009
2176 0.24945787995444563
2208 0.24902838238525535
2240 0.24839921386642586
2272 0.24787652723434564
2304 0.2478304213205844
2336 0.24734293126343518
2368 0.24704967024873642
2400 0.24711304828182712
2432 0.24667568735470644
2464 0.24651073573997861
2496 0.24648809277091546
2528 0.2461686939871978
2560 0.24557194956034464
2592 0.24522118581435123
2624 0.2447493327835295
2656 0.24453971414379122
2688 0.24451528306554415
2720 0.2445596589066147
2752 0.2447999581769907
2784 0.2446477352150503
2816 0.2447000329406461
2848 0.2448361144701899
2880 0.24412142421963165
2912 0.2439152004077645
2944 0.2436154605526875
2976 0.24323201223425425
3008 0.24285820762108884
3040 0.24257260685972382
3072 0.24285126887987862


==> icml2026/data/pplx_llama8b/facloc.dat <==
32 0.3108312487602234
64 0.3077607095241547
96 0.3038147962093353
128 0.2996344664096832
160 0.29550065085887905
192 0.2910519077086448
224 0.2870419144961833
256 0.2831225085556745
288 0.2787081842094874
320 0.2752354423228099
352 0.27165620893447345
384 0.26839176598377895
416 0.2649453695105422
448 0.2620624064344384
480 0.2591306187753276
512 0.2563707233707067
544 0.2538112537181339
576 0.25122028465115676
608 0.24870212562421248
640 0.24647700358217317
672 0.24454255761610294
704 0.2426290812662854
736 0.24084498160227666
768 0.23901963537762638
800 0.2375518483444757
832 0.2359447138778603
864 0.23451209133317197
896 0.23341419308289998
928 0.23185223497961563
960 0.23081677548302354
992 0.22977554850768872
1024 0.22884384292058793


==> icml2026/data/pplx_llama8b/greatsFULL.dat <==
1 0.6909292340278625
2 0.6969645977020263
3 0.6973280751705169
4 0.697801647543907
5 0.6982170742392539
6 0.7031605364358425
7 0.702560370100379
8 0.6975780113931059
9 0.6955006883498036
10 0.6982321470340493
11 0.7016735192561511
12 0.700279770769867
13 0.6950026319726045
14 0.6902964681062461
15 0.6840892645424629
16 0.6834987532531641
17 0.6767964242191989
18 0.6699838171862256
19 0.6618663725670598
20 0.653286289341726
21 0.6397611181445224
22 0.628558332965431
23 0.6227586346080816
24 0.6261044809708818
25 0.6170425477167807
26 0.6019459512121238
27 0.5927036714214168
28 0.5757950048140957
29 0.5688312381946093
30 0.5738776263990742
31 0.5599884334861108
32 0.5554595956497373
33 0.558532515403001
34 0.554874920162292
35 0.5324086874539241
36 0.5184603419734166
37 0.5168594795614296
38 0.5112284491792155
39 0.5131628337801843
40 0.4937280169100776
41 0.4985029951606287
42 0.4781622459775889
43 0.4813649925845877
44 0.47576851903718853
45 0.4578020744859172
46 0.45526007771542604
47 0.450966232657888
48 0.4522435608271883
49 0.44260783577836693
50 0.43500077949354476
51 0.4262923380111703
52 0.42030264559761127
53 0.41840572914518814
54 0.4136076995227149
55 0.4193947906935285
56 0.41389697155154376
57 0.40469796682116355
58 0.3956106116597381
59 0.3864245245061392
60 0.3940376456858582
61 0.38307546224730016
62 0.37262555342796566
63 0.3687746260930579
64 0.3702946306201351
65 0.37701775439970486
66 0.3826039297139
67 0.38672031725245876
68 0.38271703509805943
69 0.3737702595143171
70 0.371567490126072
71 0.3683806798685002
72 0.3709418721641667
73 0.3641562236230583
74 0.3619897639347026
75 0.35065832962926413
76 0.3491495719284074
77 0.35213792956443934
78 0.3526546296766905
79 0.3556421968899526
80 0.3545373952593527
81 0.3493416496699561
82 0.344741376213924
83 0.3484873193258308
84 0.3447562293190595
85 0.3356590154152069
86 0.33119038185903016
87 0.3315241853126459
88 0.33495049354987494
89 0.33373727808198766
90 0.32951401838482713
91 0.3314212903573033
92 0.3392308037156388
93 0.3387631488449447
94 0.3325393002575999
95 0.3297021151792734
96 0.32534765254363973
97 0.3237326537153622
98 0.3258640552683026
99 0.3220527456811086
100 0.32273238181570313
101 0.3243752355530781
102 0.32229889945580864
103 0.3268964247381178
104 0.32153022496183103
105 0.32584329433690956
106 0.3276289461921285
107 0.33190591861641083
108 0.34553467389794296
109 0.3472172542528996
110 0.341613458763065
111 0.3382897739146668
112 0.3341694978953467
113 0.325418714411354
114 0.32352438902315134
115 0.32265447380056944
116 0.3188620966843751
117 0.32218489606726053
118 0.315448190804254
119 0.31340163293713125
120 0.31107780346185376
121 0.3229181260667182
122 0.3321803114535157
123 0.33004435614243843
124 0.33464925332810613
125 0.33430711189460277
126 0.33106744074420497
127 0.32457820281621547
128 0.32323105369719923
129 0.3252541175608014
130 0.32541273991383685
131 0.3293671157370589
132 0.3253478032121583
133 0.3190994431170396
134 0.31671766366892207
135 0.3139639251798375
136 0.3099255758556709
137 0.31186036449965704
138 0.3152371661272365
139 0.3165828361874865
140 0.3118233062117738
141 0.31883428489769483
142 0.31587666269187614
143 0.31829010840694144
144 0.3269762134233717
145 0.3216647507857922
146 0.3255006196002641
147 0.3217523713618945
148 0.3202498781422166
149 0.3183380151754071
150 0.3196999059586629
151 0.31722202537675837
152 0.3082732212980402
153 0.30490529708026165
154 0.3084883586045353
155 0.3040922637709601
156 0.3051657994921765
157 0.30516888085029376
158 0.29793170734961494
159 0.2997673747961491
160 0.3011582670829985
161 0.3001189510424996
162 0.30992289308310134
163 0.3096791975820117
164 0.30355426577842703
165 0.3093476436267776
166 0.30057855770562436
167 0.29977602653718904
168 0.29799748861506803
169 0.3039804613922408
170 0.3038688465655777
171 0.30384053272315265
172 0.3082742912975705
173 0.3037747404045841
174 0.30241522142889926
175 0.29773460879566815
176 0.2967613195297946
177 0.2961667825208154
178 0.30071523035401526
179 0.30485499124080917
180 0.3107385982902436
181 0.3069397792069544
182 0.3058590219779399
183 0.30996022758158326
184 0.31305920008366356
185 0.3237151705343579
186 0.32225188938847676
187 0.32093719239298846
188 0.3204138719612153
189 0.31466983648304264
190 0.31960280143169273
191 0.3214809453750942
192 0.3234155019758905
193 0.32602098351467534
194 0.3369108149327238
195 0.3413270481453001
196 0.3327394456886345
197 0.32482005040852074
198 0.3251204211801992
199 0.3255788790545499
200 0.32003414696708044
201 0.31247923731435584
202 0.311911886569523
203 0.3082898190349309
204 0.3131491986569734
205 0.30964805313858135
206 0.3067672457895822
207 0.30306732117552876
208 0.301040874058777
209 0.30417630922923145
210 0.3079575912844806
211 0.3045141235016288
212 0.3013736011108013
213 0.2991151960063206
214 0.29610254031731725
215 0.2952330559102956
216 0.29769068207814664
217 0.30239793282575345
218 0.30148796101057773
219 0.29238167726675496
220 0.28948031655263745
221 0.2855640273509489
222 0.2929893989459932
223 0.29452473453547895
224 0.3010900187361211
225 0.3029107839943144
226 0.30226529160867693
227 0.30394688415286447
228 0.29807585925839103
229 0.3111189822940388
230 0.29868232195869315
231 0.3006445436355045
232 0.30640848296969275
233 0.29759804592808314
234 0.3016579972471019
235 0.2984460198967356
236 0.29719327724772976
237 0.29484384808061975
238 0.2934119393210273
239 0.30363368002599433
240 0.3067199528934892
241 0.3073240763594809
242 0.3040007275328132
243 0.3028624464856171
244 0.30289735881566254
245 0.29897787411283777
246 0.2957569918567359
247 0.2941573555649298
248 0.29264463442989985
249 0.2973944615581226
250 0.3060367081694536
251 0.30387396283144347
252 0.29993121326441696
253 0.2984736189288658
254 0.29512486681724454
255 0.30106695734308536
256 0.29537452974480133
257 0.29450711058284407
258 0.2888037840727469
259 0.28200147869022196
260 0.2795368789598182
261 0.277962618377641
262 0.2826600461961346
263 0.292737173118727
264 0.2924088183747559
265 0.29847793671847844
266 0.29364778006101966
267 0.2902064687373518
268 0.29681500491758694
269 0.29324570325547916
270 0.2946924569684368
271 0.29351803384525493
272 0.2909763788190745
273 0.28969107881253325
274 0.28982703222392825
275 0.290951755644907
276 0.29475322693767797
277 0.29125928577944027
278 0.2984257969006692
279 0.29440693552000474
280 0.3019235446575566
281 0.3016877515187816
282 0.2985752650860807
283 0.29865433234845346
284 0.293398372461272
285 0.29521692883658945
286 0.2822161503883172
287 0.28245438828336916
288 0.28084520424247733
289 0.2791422270969237
290 0.2845208313973861
291 0.2791221291046247
292 0.28225347550698265
293 0.2822442992209328
294 0.278629475266838
295 0.2758460641781425
296 0.282190835554594
297 0.28090067453312356
298 0.3005504823964311
299 0.2929977521814233
300 0.2890964489147657
301 0.2854734964041943
302 0.28775458397290415
303 0.28662120874364355
304 0.28602663197194794
305 0.2874744223184162
306 0.29012965738416674
307 0.2950632296172467
308 0.2931674738676268
309 0.2849061998681055
310 0.28028398868046644
311 0.2797721694404105
312 0.27443602417357743
313 0.27426103712124805
314 0.2735837009042786
315 0.2680379932961124
316 0.2647459494329623
317 0.265391020827633
318 0.2642342646597104
319 0.27124456760391086
320 0.2704328793028399
321 0.271032789147443
322 0.2770752657621024
323 0.2780777796359883
324 0.2762307063566469
325 0.2764431627833983
326 0.27068962832487886
327 0.26488919121203364
328 0.2658800398902077
329 0.27034474452698043
330 0.27863522506085464
331 0.27980557205969775
332 0.27293608894373195
333 0.27679564336322443
334 0.2825674990956428
335 0.28551993192533637
336 0.28967696506947266
337 0.2887213594839274
338 0.29370580319690404
339 0.29016110483522145
340 0.2901626662944102
341 0.28279565303334686
342 0.2846384036136486
343 0.2818696964615123
344 0.2824662031680527
345 0.2756795363381669
346 0.2700046920855491
347 0.27776496029612263
348 0.27604799047157325
349 0.272615710571812
350 0.2695887294489799
351 0.2679742998253099
352 0.2809084796640985
353 0.28346009943488654
354 0.28577463531735614
355 0.28757792148807415
356 0.2914683559580335
357 0.2978441899159869
358 0.28904678986722115
359 0.27957394480336206
360 0.276958573695676
361 0.27365284458099887
362 0.2851484772142686
363 0.2889149805823193
364 0.29309768863790264
365 0.29024581958299606
366 0.2914774851451432
367 0.29170348374099575
368 0.28435853387163024
369 0.2831561589114005
370 0.28124588941384565
371 0.291686331166469
372 0.289562337041178
373 0.2847824565532315
374 0.28705332326553834
375 0.2888933567493788
376 0.2883173419496088
377 0.2828017288560273
378 0.290069521735424
379 0.28063899988262136
380 0.28109916491205944
381 0.28485706844534386
382 0.28188204823678054
383 0.2729064678437589
384 0.27225359278503763
385 0.2710588067553971
386 0.27145355550490624
387 0.27731130070724613
388 0.28202186418090935
389 0.28176297896368513
390 0.28865145879921206
391 0.283161144595774
392 0.28270275098809483
393 0.2820224914198716
394 0.2857634025733709
395 0.283280616812799
396 0.27840489668806817
397 0.2744554238601961
398 0.27142125431458103
399 0.27199195382380437
400 0.26865469864652114
401 0.2646727393714686
402 0.2660540190918535
403 0.2661924583539328
404 0.2712339749477769
405 0.27018484388671504
406 0.2697972886104779
407 0.27277632346803515
408 0.2795222204123846
409 0.2791274369831304
410 0.2754441989429671
411 0.2759076678426157
412 0.2740944853727005
413 0.28048272412752945
414 0.2843767000591979
415 0.2830189460536443
416 0.2878676379341426
417 0.29123767238425097
418 0.29477427621096564
419 0.2957548935956674
420 0.29250739572169643
421 0.2946120669638121
422 0.295554033237249
423 0.2911405336715731
424 0.2873219375483352
425 0.2867944590454243
426 0.2876660065834173
427 0.28402796718339157
428 0.27508197426372794
429 0.2770707416496339
430 0.27320316356077756
431 0.2778137498049882
432 0.2790532505168569
433 0.27203219792134037
434 0.27004272634583537
435 0.2715728005301758
436 0.2705727655170981
437 0.2769162689279279
438 0.27766072165645017
439 0.27679466079184584
440 0.27866735640623425
441 0.27283591106645694
442 0.28286007709901717
443 0.28335448802353014
444 0.2795565131381846
445 0.2850001039870706
446 0.27844365383101644
447 0.2759348804793937
448 0.27305774882812944
449 0.2717119186703531
450 0.2699861225114019
451 0.2724073407017366
452 0.27462351116208816
453 0.2713514130652122
454 0.27426563155712236
455 0.2783193479662676
456 0.2746426544206327
457 0.2714745087877201
458 0.2791121587266285
459 0.27589124606040943
460 0.28187292068589775
461 0.27723735495855556
462 0.2717588686148835
463 0.2653530844927293
464 0.2614475988340791
465 0.25915910926393415
466 0.26406015271185407
467 0.2620428903183809
468 0.2680747243715648
469 0.26021279689252297
470 0.25703567382615733
471 0.2558304707728797
472 0.26480038230326536
473 0.26077895401156037
474 0.2624862972340234
475 0.25821760148774814
476 0.25846116707597283
477 0.2648234155703256
478 0.26967528345543174
479 0.2743590672226968
480 0.27589594120492544
481 0.2788001936201156
482 0.274120385187021
483 0.2702483636771003
484 0.2716745378942215
485 0.2673364721868268
486 0.2652310499370544
487 0.26788793523494436
488 0.26564617621347936
489 0.26745767296057016
490 0.27265973598391774
491 0.27435297707287337
492 0.27078866010517955
493 0.2670253340507544
494 0.26757936395153376
495 0.27230810567985453
496 0.26677293728515933
497 0.2759069188004025
498 0.2737917348949869
499 0.2810076545365536
500 0.2725865159053698
501 0.2692981761949445
502 0.26251531859551536
503 0.2611881886748791
504 0.25847382797255997
505 0.25421537119258836
506 0.25355213127830084
507 0.2549870691504937
508 0.2624015374607022
509 0.25648071142669104
510 0.26174221133561953
511 0.2613460573140266
512 0.26640702956171175
513 0.2605733305804551
514 0.26295603787236993
515 0.2586111558258556
516 0.255119399676921
517 0.2578602580280918
518 0.262652276282175
519 0.26194429247796264
520 0.25596077605384343
521 0.2590052607443728
522 0.2622269501793502
523 0.2588058510877
524 0.26074534947788475
525 0.2707606878440001
526 0.2640497082376854
527 0.2637286896024087
528 0.2691473288399523
529 0.2730865320321213
530 0.27158152229395127
531 0.2655690863741036
532 0.27361576154940687
533 0.2706227948824766
534 0.26338532124998
535 0.26375942726470675
536 0.2671533670980124
537 0.2719670188687791
538 0.26862696876489073
539 0.2662869489523436
540 0.2645478021799921
541 0.2598289121716677
542 0.260965514438998
543 0.2655929162421685
544 0.26878797122706727
545 0.26523280688109774
546 0.26402926636918883
547 0.2708052920685813
548 0.26732522047042295
549 0.26301330742072565
550 0.2580615274622873
551 0.2537670486433657
552 0.2541112619575875
553 0.2590476737562135
554 0.2558844834098204
555 0.25569977905115343
556 0.25610652159834674
557 0.25681810311542247
558 0.2605110531932082
559 0.26022501819306315
560 0.2664450886813435
561 0.26405103948422964
562 0.2641873891357365
563 0.26047338115010704
564 0.25828293323666496
565 0.2566042470349429
566 0.2540641600561343
567 0.24830129665185832
568 0.2565635137741252
569 0.2601351642296747
570 0.25766513678604686
571 0.25752086579657485
572 0.25248048132530054
573 0.24747972273115398
574 0.2496026091273196
575 0.25119118981023736
576 0.25121445440465306
577 0.25380196854365555
578 0.25660771445834063
579 0.25674777611854754
580 0.2543652360269107
581 0.25554439466852047
582 0.25585316158823457
583 0.2837939250841047
584 0.2811087359524643
585 0.2743230586829968
586 0.27295341422407515
587 0.27532154616935867
588 0.28250301746032075
589 0.2786840218380222
590 0.2728103773065027
591 0.269637783730115
592 0.269154769507723
593 0.26474262982101165
594 0.274987110878446
595 0.26931804065592735
596 0.26325957755465196
597 0.26005478006797034
598 0.2638138112622231
599 0.2620540211079475
600 0.2612889185081086
601 0.2590435571548487
602 0.25375619176719894
603 0.2527224568458883
604 0.24953075181834292
605 0.25210776267700546
606 0.25953752104866346
607 0.2632075038948164
608 0.2588733438311671
609 0.26024304959106337
610 0.2648685854637136
611 0.26324099886091146
612 0.26325233210031623
613 0.2606368639669219
614 0.25874404268873324
615 0.2527955784566336
616 0.25340327151123876
617 0.24611111456904586
618 0.24552105493623413
619 0.2402733292634344
620 0.24225076375499868
621 0.24594020847763573
622 0.2527109802152451
623 0.25852966788879655
624 0.2611819310498681
625 0.2614182207148474
626 0.26049457548509847
627 0.25172710619971883
628 0.2477807957166946
629 0.25965096279095257
630 0.2543875222573636
631 0.25536282466381416
632 0.25748718327161335
633 0.2553530637551248
634 0.25474063641985356
635 0.2589123078032741
636 0.2679849947551855
637 0.2640531407350274
638 0.26075381754821286
639 0.2575065915493883
640 0.2556489847340033
641 0.25601071198921016
642 0.2600297994626219
643 0.26880980734938276
644 0.26763545159918567
645 0.27118849174162
646 0.26444596424085126
647 0.2632148090694746
648 0.2571215918982983
649 0.25309135538264754
650 0.2536148907714305
651 0.24932409661768834
652 0.25293344859265354
653 0.25239515248521927
654 0.25184874931202617
655 0.25461439966463706
656 0.25341615390155015
657 0.25308955888187856
658 0.2492918596884844
659 0.24907619591545202
660 0.24390396478168194
661 0.2408365413760426
662 0.24051324771779323
663 0.2468831352615733
664 0.2516750346622806
665 0.24672821322100827
666 0.24401797794417263
667 0.24910440096064557
668 0.2491777394605054
669 0.2599508274548388
670 0.2573653735774579
671 0.2512916306904992
672 0.25367830517161255
673 0.25810484876276585
674 0.2556031014624971
675 0.25830933446619553
676 0.2575041561865834
677 0.26194369580245264
678 0.2640788565805219
679 0.27186354494667014
680 0.27099937942542995
681 0.26879820746408434
682 0.26872614492976543
683 0.2656141889393676
684 0.2614245106846406
685 0.2637693724099083
686 0.2692851758953884
687 0.2664890620371957
688 0.26123420595478347
689 0.26308125435726043
690 0.2592972533054608
691 0.2532472952736131
692 0.25317784051889586
693 0.24837860525364644
694 0.25204224342747006
695 0.2576353873727632
696 0.25547577225428036
697 0.2574728067212809
698 0.25489559341909074
699 0.25844595941401943
700 0.25511055689302764
701 0.2623010024539919
702 0.2608851681750081
703 0.268414636606073
704 0.2623507277555129
705 0.2625823583948786
706 0.25907557309402596
707 0.2623265722459576
708 0.27221286646121934
709 0.27409450428123056
710 0.27867480411918266
711 0.27467108781449173
712 0.270550018685867
713 0.26657866490287446
714 0.2642441977775353
715 0.26445490029897606
716 0.26649075663786814
717 0.2685198657217773
718 0.26031427882639935
719 0.2597660479175601
720 0.26514586721905054
721 0.27087701185090524
722 0.26582246861049397
723 0.26108434952368315
724 0.25878281733754255
725 0.2611204714300899
726 0.269647711282015
727 0.2731500629470111
728 0.2640005466835524
729 0.2675090358403467
730 0.2676817529571482
731 0.26627543745986476
732 0.2671470270623433
733 0.2721971982183755
734 0.2738990050669939
735 0.27628218192903076
736 0.27559492938859353
737 0.2701833020431676
738 0.2699798677071522
739 0.27376258972626244
740 0.27529177609093175
741 0.2782176513344692
742 0.2761772792521697
743 0.2667952794715984
744 0.26993510295914624
745 0.27632326933712076
746 0.2703632091251342
747 0.26399761808818534
748 0.26599279975509005
749 0.264152174612421
750 0.26942691095519505
751 0.26672597129209435
752 0.26732234119531745
753 0.2695097621603957
754 0.26371405687846106
755 0.26036206037030246
756 0.2609042270501759
757 0.2539014586973464
758 0.2564419182391413
759 0.25216113974912
760 0.25728562578794095
761 0.2532927313915199
762 0.2557062613491392
763 0.25685314901389267
764 0.25691190571532474
765 0.26081669221173964
766 0.25472090741859
767 0.25640144140302645
768 0.26491005889278213
769 0.26683400277824604
770 0.26540489081619445
771 0.26164314225982066
772 0.2608133799642661
773 0.2652612787613576
774 0.2663652475591873
775 0.25885995262113587
776 0.2580784562222425
777 0.2593843492560623
778 0.2609851616048549
779 0.2591785035214187
780 0.26035560742151986
781 0.26074946440874563
782 0.253733761766127
783 0.2518680432366472
784 0.24456436088029815
785 0.24665654883096463
786 0.24978887902477248
787 0.24889278739791093
788 0.249871095986077
789 0.2528028675653715
790 0.25136568743629867
791 0.2497835913179244
792 0.249408591587358
793 0.2509690184584379
794 0.2502478682271647
795 0.2533515176122195
796 0.25823164113862573
797 0.25379619117233093
798 0.24678855939793232
799 0.2385126245387284
800 0.24350276223133993
801 0.24205201534608894
802 0.2424341529743066
803 0.2572443416836432
804 0.2536425797154818
805 0.25694369149300283
806 0.251832741845484
807 0.25131581278041193
808 0.25007408158238403
809 0.25661977496375743
810 0.25957412153449744
811 0.25919836428732057
812 0.25432009101185543
813 0.25852888167148835
814 0.2534225553892196
815 0.2461236093004472
816 0.24161962183355631
817 0.24367907505070577
818 0.23956288123877714
819 0.24166982970909956
820 0.24709192456850426
821 0.2527101237361045
822 0.2505996479497324
823 0.2436728495871398
824 0.2429514037235415
825 0.23854157686208213
826 0.23483611965156667
827 0.23538627765158182
828 0.23916945345621737
829 0.23282236147601695
830 0.23698443432461583
831 0.24611265295575288
832 0.24261715114560928
833 0.2412004151980329
834 0.25716395488741234
835 0.2591431824388704
836 0.26191086662017715
837 0.25945995830479335
838 0.2603903792767203
839 0.25495770416871993
840 0.26012730159356856
841 0.25682351790065766
842 0.2650074315267372
843 0.2622804300961704
844 0.2611786684672068
845 0.25856640588760643
846 0.25466144071388486
847 0.24776991593570927
848 0.25235553134439664
849 0.2585925419535483
850 0.2595556908315043
851 0.26409908534279053
852 0.26153499246708084
853 0.25631557280783235
854 0.25571515895394425
855 0.26021838549495885
856 0.25842032906759815
857 0.2566097847582314
858 0.25262249159467937
859 0.25091097337889123
860 0.24843066557843194
861 0.2514623429590348
862 0.25211752887492334
863 0.2584598580234494
864 0.25813275449573214
865 0.2596950340846111
866 0.2588434584658381
867 0.26088380823025437
868 0.2566988409413934
869 0.2542544863391554
870 0.26157320694046937
871 0.2551264270179068
872 0.2512566257148321
873 0.24962012397909183
874 0.2562739052861692
875 0.25455023930875315
876 0.25764686542518006
877 0.25848723361879944
878 0.2690496764480206
879 0.2659258206396519
880 0.2699206137397187
881 0.26472529891773733
882 0.25830832681338195
883 0.2550457438344974
884 0.2502907830937402
885 0.25166669355008275
886 0.24271883248841708
887 0.23929748397668554
888 0.2386059027457269
889 0.24022370233035376
890 0.23861940044667979
891 0.2462337494359016
892 0.24473630611290928
893 0.2449725320117807
894 0.2437155500212731
895 0.24286439017886716
896 0.23851564672381995
897 0.23664279413334713
898 0.23191844790082145
899 0.2381785008511034
900 0.24111621617088502
901 0.23747455810436416
902 0.2326763382696701
903 0.23026733051034148
904 0.23369480476044718
905 0.23365617965397034
906 0.23381097472968815
907 0.23752195260461972
908 0.23638545681420095
909 0.23957013376995737
910 0.2454874839345647
911 0.24117103749156296
912 0.24461241245544224
913 0.25194683981188776
914 0.2506597964070616
915 0.2606869335266094
916 0.2560070570074445
917 0.25712624929215844
918 0.25382416017532056
919 0.2514318263621304
920 0.2546272161088443
921 0.2466215356423309
922 0.24555542447273587
923 0.2471074197718917
924 0.24865315562749674
925 0.24668081289170476
926 0.2508070261982527
927 0.2498548470473987
928 0.2522630073908003
929 0.25351272329238345
930 0.26570397291672787
931 0.2700946272083452
932 0.2706840104462204
933 0.26761855184449235
934 0.2603415831871046
935 0.2579701082361233
936 0.26297100214235414
937 0.2620551272756377
938 0.26957297782837025
939 0.2610213127202273
940 0.2634510308325124
941 0.2600905069547742
942 0.2543218256984219
943 0.25330688404626234
944 0.2580133811913721
945 0.26289532807017496
946 0.25611076855550824
947 0.2528824502577539
948 0.26147954115421973
949 0.2546668599470085
950 0.25499991927358145
951 0.2549961211128173
952 0.24765369163541237
953 0.2535839217894218
954 0.26554706138309314
955 0.2648801545077843
956 0.26771892962821864
957 0.27590707413526067
958 0.2670515668884369
959 0.26010268263478153
960 0.2560191184204138
961 0.25390919565451
962 0.25032817440591915
963 0.25620780394103526
964 0.25236340170168636
965 0.2482048032140472
966 0.25174341417453333
967 0.2510245902875213
968 0.25237370999507436
969 0.24867074464427527
970 0.24172954357862858
971 0.24860884783149115
972 0.24004019830358345
973 0.2463784086739926
974 0.24879465413414614
975 0.25432059686472874
976 0.25367767382643397
977 0.2580100873319665
978 0.2601372342593991
979 0.2574018142778447
980 0.2573432715677116
981 0.25281314330782534
982 0.2515372167004887
983 0.24658080607417912
984 0.24287521245864352
985 0.24825352790463556
986 0.2441346290335827
987 0.24122784816853163
988 0.24405665949254
989 0.24812396843971696
990 0.25691180658109686
991 0.2625089874723646
992 0.2569877005391502
993 0.25609793485163307
994 0.25458284217976324
995 0.25223811267789714
996 0.24878003715553743
997 0.25049426125656543
998 0.2554711189911155
999 0.25394169572401537
1000 0.2524780012673899
1001 0.25056494422317427
1002 0.24885036034191443
1003 0.24469691052560327
1004 0.2398244130717902
1005 0.2382212598419656
1006 0.23845842951206592
1007 0.2421251488357922
1008 0.24074253165395323
1009 0.2478354429334813
1010 0.2520812143502009
1011 0.24651558902418963
1012 0.24254181867739277
1013 0.2447363515427773
1014 0.24191048560122236
1015 0.24341978267651426
1016 0.2437114742620733
1017 0.24127669875835894
1018 0.24004997979118395
1019 0.23674141768080564
1020 0.2345516360115639
1021 0.2328216024915843
1022 0.23511536318187137
1023 0.23816766498795944
1024 0.23696738623063385
1025 0.2329192651135977
1026 0.22971056486576102
1027 0.23232708500691623
1028 0.23340777719201183
1029 0.23709373620910826
1030 0.24661204172161266
1031 0.24429931300568922
1032 0.2461706285866053
1033 0.24182024763750593
1034 0.24256989359910094
1035 0.24415528476287252
1036 0.23861742943569414
1037 0.23955972877184503
1038 0.23810240972375826
1039 0.24396379007401428
1040 0.24486458492430174
1041 0.24433644585745445
1042 0.24610948538425786
1043 0.2525434909073403
1044 0.24605794857214905
1045 0.24333436587695198
1046 0.2448357191614263
1047 0.24513995470988328
1048 0.2444249822710834
1049 0.24782339638604658
1050 0.24524909770012443
1051 0.24530144943762314
1052 0.2410928733405634
1053 0.24300665503059304
1054 0.24733710448725055
1055 0.25155165041193095
1056 0.2508227489415234
1057 0.24875214803428286
1058 0.253568295611836
1059 0.24753262457898037
1060 0.2467427449612389
1061 0.2371446994413647
1062 0.23292389131811675
1063 0.23236573592329696
1064 0.23079386522327072
1065 0.2342740074094016
1066 0.2347395204272162
1067 0.23842280054983117
1068 0.23922918687668399
1069 0.23531404540306589
1070 0.23565372740059728
1071 0.24048121793415816
1072 0.23981376609218125
1073 0.24076985526989703
1074 0.24989197738984947
1075 0.25137916286009304
1076 0.24971430074469225
1077 0.24822451685037591
1078 0.24185209286957723
1079 0.24256665241196523
1080 0.24941845594174955
1081 0.24541883639985884
1082 0.2414931026622167
1083 0.24111750133554735
1084 0.23510811097372114
1085 0.2444247248794008
1086 0.2445323490821155
1087 0.24966660354043532
1088 0.2569665540472164
1089 0.25543658398528346
1090 0.2561194491053174
1091 0.25594314262252005
1092 0.2739257781950917
1093 0.27445869170859033
1094 0.26907777956039824
1095 0.26299668107251334
1096 0.2639148332520128
1097 0.2619681386211933
1098 0.26553476405675003
1099 0.2626618330407273
1100 0.2646100894863723
1101 0.27009616877931225
1102 0.2682552866902757
1103 0.268306630799187
1104 0.2689289193889613
1105 0.2653966732210918
1106 0.26433404571297797
1107 0.262884337781218
1108 0.25509599066824973
1109 0.2533771146868282
1110 0.2513262539685917
1111 0.2514891096575098
1112 0.24964002388325665
1113 0.2459576125527084
1114 0.2467051174269313
1115 0.24226820701594898
1116 0.23863126248928085
1117 0.23895148555170453
1118 0.23602114724872372
1119 0.23145756668828008
1120 0.2289318625359125
1121 0.22475837328091744
1122 0.23261242501189247
1123 0.23283480160459818
1124 0.23071161704979787
1125 0.23408188042988584
1126 0.2348222936804611
1127 0.23388708433051572
1128 0.2295932364512056
1129 0.22643237936930985
1130 0.22789028848800477
1131 0.22800534873241263
1132 0.22688003995150993
1133 0.2337016160917044
1134 0.22812222501323465
1135 0.23184664005654315
1136 0.23233460445359883
1137 0.24025609248121566
1138 0.24059540021336068
1139 0.24771530021353952
1140 0.2415124588232433
1141 0.24760677334855752
1142 0.24403567240110718
1143 0.2478196423542948
1144 0.24809578072659239
1145 0.24182390134005605
1146 0.23871664220513872
1147 0.2448999614812908
1148 0.24553121310156384
1149 0.24302450580908477
1150 0.2469553479270365
1151 0.24072560626711484
1152 0.24967870377104912
1153 0.251842006408585
1154 0.2528207907349583
1155 0.2510456600133225
1156 0.2468392394492309
1157 0.24889383696102627
1158 0.24458919002935464
1159 0.2398895892589555
1160 0.23756909427844874
1161 0.23257202855768855
1162 0.23579879658242814
1163 0.23314177593726593
1164 0.2303183028203727
1165 0.22923551640830767
1166 0.2299279642873019
1167 0.22827729488369913
1168 0.22719616506955406
1169 0.2331549866300349
1170 0.23021778255416675
1171 0.23138465842348685
1172 0.22947682613798098
1173 0.2327534765720497
1174 0.23894341981888984
1175 0.24050477918816665
1176 0.23579202392846102
1177 0.23405689864590545
1178 0.230664849602295
1179 0.22940810947696538
1180 0.23070634242069876
1181 0.23381747158919713
1182 0.23678317981262453
1183 0.2420654593464683
1184 0.24333657609435475
1185 0.2385685484440257
1186 0.25239277847091524
1187 0.2451029297782198
1188 0.2465064415699138
1189 0.2409398516445661
1190 0.24090765211844187
1191 0.2450306054401136
1192 0.24015389410684138
1193 0.246132312965658
1194 0.24218310751223568
1195 0.23811734024617676
1196 0.23870552155912164
1197 0.23809811091608027
1198 0.2416018511311968
1199 0.24553730477006078
1200 0.24257781555453695
1201 0.24254222020685456
1202 0.24049723421197935
1203 0.2363602677702469
1204 0.2380058252560701
1205 0.23753191683419997
1206 0.23995255220289638
1207 0.23860544075091727
1208 0.24279802539515538
1209 0.24002794771106284
1210 0.2421885283176116
1211 0.24013233495211708
1212 0.2344988552849541
1213 0.24072726083884088
1214 0.24355975848218306
1215 0.2395418291847155
1216 0.24233436634185127
1217 0.24358400747217726
1218 0.24305358718369596
1219 0.24736066332937057
1220 0.24880665246976116
1221 0.24737147871553333
1222 0.25505882546811787
1223 0.25612131993928094
1224 0.2552138528909553
1225 0.2501934196072461
1226 0.24933307995059867
1227 0.25249361660771474
1228 0.2524432897570095
1229 0.2509216481449332
1230 0.2515597952010148
1231 0.2493840586485189
1232 0.24539777320698397
1233 0.24272946431108264
1234 0.25121271831275177
1235 0.2466247489078148
1236 0.24897623747795558
1237 0.24589609524795178
1238 0.2449454702841231
1239 0.2484997455394556
1240 0.24478395975675793
1241 0.24858887967807008
1242 0.2488899824977692
1243 0.24966079872495914
1244 0.24601928187889144
1245 0.2480247687710728
1246 0.24616711182118112
1247 0.2467784658913671
1248 0.25273167871041824
1249 0.2517416070336437
1250 0.2507326624185743
1251 0.249633233671567
1252 0.24867614590392811
1253 0.25578783586561354
1254 0.2536929515147776
1255 0.24344595525961257
1256 0.24334288317830388
1257 0.24220135520879352
1258 0.24261922577903203
1259 0.23936811631815613
1260 0.23975923400429172
1261 0.25089318520999504
1262 0.24751040459135074
1263 0.24578095335178585
1264 0.24441212885153007
1265 0.24524562781368237
1266 0.24230052881224046
1267 0.236503599757997
1268 0.2306127536371778
1269 0.23406262887198603
1270 0.23000489794622847
1271 0.2335497032708912
1272 0.23503302554252645
1273 0.23137745875086993
1274 0.2349018032965059
1275 0.22955698450955703
1276 0.23025866908329387
1277 0.22864736672488742
1278 0.22582818469030763
1279 0.22270908415874635
1280 0.2192913722446036
1281 0.22584978623245405
1282 0.22714591964829786
1283 0.2194009775943949
1284 0.22190537795669385
1285 0.2238992549054016
1286 0.2280207541947534
1287 0.23360537296816442
1288 0.23476662462608278
1289 0.2322035034804606
1290 0.23120144161365003
1291 0.2258670701335213
1292 0.22751262549313975
1293 0.2372229346372462
1294 0.24633670885006576
1295 0.24427112971520415
1296 0.2460196557770013
1297 0.2564152189907288
1298 0.24860961814077395
1299 0.25441199761049477
1300 0.25098788936212535
1301 0.2515390741760273
1302 0.24413673531425645
1303 0.2478609840698181
1304 0.24489103948716567
1305 0.24274343427101594
1306 0.236459304476498
1307 0.23566174470012047
1308 0.23094205971918694
1309 0.23587368949975543
1310 0.24007835410290337
1311 0.24399477620947402
1312 0.24572579008365905
1313 0.2429120565237871
1314 0.23776142520746035
1315 0.23736164322233597
1316 0.2336150483852899
1317 0.23321768133934823
1318 0.2335141896226688
1319 0.23226368418502963
1320 0.22851909093113087
1321 0.23735323153780113
1322 0.23856783452194524
1323 0.24308169969226354
1324 0.23678150255953162
1325 0.23340552281863888
1326 0.23817949204022348
1327 0.23525895811654327
1328 0.237545616664325
1329 0.24272172502085698
1330 0.24327374563877405
1331 0.24749651014445384
1332 0.2482947629061773
1333 0.24966807556457235
1334 0.2447132860926412
1335 0.23615974592932662
1336 0.2324556938508326
1337 0.22886269077949292
1338 0.23755794869624883
1339 0.24042258358088117
1340 0.23867426093894523
1341 0.24223490753601445
1342 0.24116906403449584
1343 0.23677455078614423
1344 0.23979770861017113
1345 0.24200938691449828
1346 0.23750468536990285
1347 0.23963262836436094
1348 0.23678035617142612
1349 0.24328167808297005
1350 0.24642268036820944
1351 0.24477122320251277
1352 0.24557825410529924
1353 0.24399083391575474
1354 0.24453292968048268
1355 0.23982093944108737
1356 0.23869014424642548
1357 0.23321760275269116
1358 0.2288100890365651
1359 0.22704233873314358
1360 0.22353218628549604
1361 0.2241307047031882
1362 0.22326779487930798
1363 0.21783040276053306
1364 0.2239664582391032
1365 0.22901842188651397
1366 0.22812819205357165
1367 0.22768544753760278
1368 0.2353333199057297
1369 0.23336899406015718
1370 0.24091694467931846
1371 0.24138689828219886
1372 0.23653767370256373
1373 0.2392009246027999
1374 0.24446196386306282
1375 0.2504914614178729
1376 0.2536909353093498
1377 0.24951596003975207
1378 0.24717447408025625
1379 0.2511576555489167
1380 0.2465833135532139
1381 0.23621120823205694
1382 0.23980251049501763
1383 0.23976148452314494
1384 0.24179913061218938
1385 0.247185428059317
1386 0.24896512548585298
1387 0.24592647660189476
1388 0.24275248386037593
1389 0.2412174624583624
1390 0.24176383755041678
1391 0.24363046355337073
1392 0.24178207338413749
1393 0.2375346474697693
1394 0.2415884422824237
1395 0.23984361179758193
1396 0.2304069309361793
1397 0.23108353843641438
1398 0.23920563426928662
1399 0.2414268454967464
1400 0.24282031664775536
1401 0.24336783954078012
1402 0.24123471112764525
1403 0.24339384852394444
1404 0.23963331745754166
1405 0.2401944717766984
1406 0.2411257673205862
1407 0.241170860728794
1408 0.24006795054779084
1409 0.23929435461257964
1410 0.24198318525697354
1411 0.24831333462487667
1412 0.25083677206120797
1413 0.24731083125187675
1414 0.24818421075028527
1415 0.24707760813190655
1416 0.24738225104529366
1417 0.2473846339772824
1418 0.24517897190964372
1419 0.24298584689780608
1420 0.23644221034721616
1421 0.23138876891502216
1422 0.22540036859841772
1423 0.22898234149275687
1424 0.2341811885278684
1425 0.23919378189813456
1426 0.24658095957551623
1427 0.25004579533679094
1428 0.25106535473057157
1429 0.25259869502712956
1430 0.25494262462910716
1431 0.24934066283157502
1432 0.24699285579429003
1433 0.2525049890819723
1434 0.2541651170620502
1435 0.2473676748128993
1436 0.25337103727927174
1437 0.24807579866174193
1438 0.2437712629239857
1439 0.24332516756067574
1440 0.23861494391927035
1441 0.2354032313505016
1442 0.23433758160583992
1443 0.2372964680890395
1444 0.23428979164661354
1445 0.2352924494114642
1446 0.2372761382013969
1447 0.23825132221136203
1448 0.23418969693917374
1449 0.2427011649293155
1450 0.24011413042090393
1451 0.23802128241367987
1452 0.23486646240271197
1453 0.23839261435255765
1454 0.2368023050080421
1455 0.24114190211153175
1456 0.23560353818764818
1457 0.23702505412605882
1458 0.24087339505172503
1459 0.2311041164214915
1460 0.23048900137682315
1461 0.23929245981877645
1462 0.24030019384597778
1463 0.23423231728650665
1464 0.23553314585486831
1465 0.2407664249449949
1466 0.24101651818543499
1467 0.24464244047692263
1468 0.2444044119109885
1469 0.24586580091627028
1470 0.2509601434520923
1471 0.25022694949376967
1472 0.24671032861532322
1473 0.2425264373629828
1474 0.2415401776322311
1475 0.2404308354576158
1476 0.23350757083771176
1477 0.2330345143807907
1478 0.22715810208913498
1479 0.240023198152156
1480 0.2390613249760014
1481 0.24779069648574076
1482 0.2406413083647813
1483 0.23983978259937097
1484 0.24880444134810087
1485 0.24877307527248727
1486 0.24631885182545782
1487 0.24748026274162116
1488 0.24409773298368675
1489 0.23604898466109478
1490 0.23299627733325284
1491 0.22947948782529226
1492 0.22279383488493373
1493 0.21950082106587776
1494 0.22432105055329937
1495 0.2258010102290905
1496 0.22866667148283093
1497 0.24519058618078504
1498 0.2496136416774679
1499 0.24619111625388465
1500 0.24928189404042245
1501 0.24520124573020652
1502 0.24493573378183112
1503 0.24941765013925132
1504 0.24662752518289
1505 0.2493542841306273
1506 0.25378990869798757
1507 0.2577896359659299
1508 0.2594183751729487
1509 0.25860231239682663
1510 0.2575158651389441
1511 0.254476238106289
1512 0.2493689705263959
1513 0.24125595682842016
1514 0.23910160327538085
1515 0.23805971113965718
1516 0.23291952015273998
1517 0.23097754658442646
1518 0.22847274668081324
1519 0.22588076049444428
1520 0.22731255460701005
1521 0.22607423933376328
1522 0.2267498469832193
1523 0.22720189957165576
1524 0.23245245875427595
1525 0.23563859756150368
1526 0.23753435518168084
1527 0.23942202424248463
1528 0.2417366185358799
1529 0.2429284762059125
1530 0.241973921124441
1531 0.24022110205677383
1532 0.23532420308995755
1533 0.2296804345691965
1534 0.23096977982325254
1535 0.22662186902823656
1536 0.2255959208196039
1537 0.22278385419121102
1538 0.21954662703100486
1539 0.22120490016898792
1540 0.226051375350606
1541 0.222824071420358
1542 0.22532761654835318
1543 0.2318855186842207
1544 0.22744344120106016
1545 0.22211399178100452
1546 0.22573093623274113
1547 0.22743669197279404
1548 0.2352000061749058
1549 0.23688405013787484
1550 0.2328092866245604
1551 0.2293174874577251
1552 0.23029738472044411
1553 0.2287430805516834
1554 0.2312376447814043
1555 0.23081843688762207
1556 0.23559794397362488
1557 0.2397648355770864
1558 0.23243324411589725
1559 0.23436585473429106
1560 0.23444590783784636
1561 0.2340050651133345
1562 0.23366689802708804
1563 0.2267131682172648
1564 0.22719345026629256
1565 0.22303302317932625
1566 0.2140227994031493
1567 0.21739613479734518
1568 0.2143816959830617
1569 0.21272587585203306
1570 0.21667961604373864
1571 0.22043002540150772
1572 0.22191812152516388
1573 0.22242053796218225
1574 0.2261114816310977
1575 0.22808927599575893
1576 0.23194933805453874
1577 0.22465947455395546
1578 0.22374651002492862
1579 0.2243369862521263
1580 0.22255212471645225
1581 0.22303204005147054
1582 0.22872360585795376
1583 0.22880788331031682
1584 0.23038509057283296
1585 0.23920983582425023
1586 0.24319231667835628
1587 0.24506918035792513
1588 0.2400880137936521
1589 0.23762756405975657
1590 0.24216012196576212
1591 0.24464641544373883
1592 0.24080069839792298
1593 0.24094084334227603
1594 0.2414502599703058
1595 0.23812124719024758
1596 0.2359018438142633
1597 0.2365542423500504
1598 0.2389047835863131
1599 0.23543385964004673
1600 0.23400221140416094
1601 0.23609697703628207
1602 0.23471427456237495
1603 0.23618484582630656
1604 0.23570057045931692
1605 0.2342452254132784
1606 0.22961328592029423
1607 0.2352319613050867
1608 0.23519347205324015
1609 0.240626654874352
1610 0.24478031562364166
1611 0.2455821308487302
1612 0.24803114291968759
1613 0.24505202493318454
1614 0.24013982732220177
1615 0.24266617166212517
1616 0.24122198224554647
1617 0.2437330108924823
1618 0.23981870609916303
1619 0.23872673420665014
1620 0.23892749466202273
1621 0.23730601773591295
1622 0.23747446303902378
1623 0.23594906030897775
1624 0.22923413305405804
1625 0.22169105758301047
1626 0.22643906965880062
1627 0.2251736977251929
1628 0.22799460219316742
1629 0.22932437473809478
1630 0.23097044897922062
1631 0.2332722187594907
1632 0.22950190668311743
1633 0.2259929659814271
1634 0.23149250592446025
1635 0.2295309154300901
1636 0.22930311245700832
1637 0.22859014495892332
1638 0.22776200853004758
1639 0.22977804376674926
1640 0.23965785414570484
1641 0.23570815483266636
1642 0.2286275931555139
1643 0.2240039892516828
1644 0.2226749528219369
1645 0.2226470159384668
1646 0.2203548667037243
1647 0.21725609307322694
1648 0.22381878857165985
1649 0.21745027271822465
1650 0.2134844020120684
1651 0.2237014491956577
1652 0.223035393917663
1653 0.2207523469007937
1654 0.22224968229623987
1655 0.22185903985702118
1656 0.22572938978138377
1657 0.22756659429785142
1658 0.22978684998914478
1659 0.2349933239582021
1660 0.2359519931163942
1661 0.24606346480428176
1662 0.2485300933633357
1663 0.24284162539071827
1664 0.23970363215649418
1665 0.2420636684540894
1666 0.24037692882215853
1667 0.240648818948232
1668 0.24406164253207702
1669 0.24239328084396713
1670 0.23944994429952557
1671 0.2412385906595587
1672 0.24081801317500465
1673 0.24184440322846823
1674 0.23918735457775583
1675 0.24020812934622993
1676 0.23086034678804127
1677 0.23396718880582373
1678 0.23611958665593136
1679 0.2360943377877206
1680 0.23923583515270921
1681 0.23347466606901027
1682 0.23229351716344898
1683 0.23518143365179311
1684 0.2354369515424503
1685 0.23355119564344284
1686 0.23127287451812445
1687 0.23955032072414892
1688 0.23671906747177188
1689 0.2412028153934027
1690 0.2475782400546621
1691 0.24446922089262169
1692 0.2502389330768886
1693 0.24994415304997292
1694 0.24646096463744693
1695 0.24695657821665573
1696 0.2467147496238682
1697 0.24627789141792059
1698 0.24432091965131164
1699 0.24027158368097723
1700 0.24974014653384968
1701 0.25034911597031606
1702 0.24454507527582275
1703 0.24445728031843092
1704 0.23804252208515275
1705 0.23096416170517448
1706 0.23230140008139472
1707 0.23423197803742762
1708 0.24135346059066426
1709 0.23908895859774087
1710 0.23325288244774464
1711 0.23737804545781485
1712 0.23243297148187286
1713 0.23004447825347774
1714 0.23346938259239847
1715 0.23261293381603826
1716 0.23427025029199364
1717 0.23953313424411754
1718 0.23819013053974514
1719 0.24064067257762853
1720 0.24350118565548273
1721 0.2405803539871169
1722 0.24064867840877113
1723 0.23744884115461354
1724 0.2304099111140118
1725 0.22394926920953506
1726 0.22417875744780705
1727 0.2287479426075292
1728 0.2261418478735631
1729 0.23289074990585554
1730 0.22846342766375938
1731 0.2269185123809421
1732 0.23159132045223513
1733 0.22532214351040897
1734 0.22185165102073054
1735 0.22287879361023158
1736 0.2208414015767841
1737 0.21810774692277926
1738 0.21291787047726646
1739 0.2146796818334705
1740 0.22146205923785386
1741 0.21788839538541094
1742 0.21703175341767064
1743 0.2217259910912692
1744 0.2320681280384701
1745 0.23353902994009032
1746 0.23257927446137824
1747 0.23624505712304375
1748 0.2330347369347262
1749 0.23350096078821253
1750 0.23483698665000408
1751 0.22762797116247482
1752 0.2327871725470513
1753 0.2295194556275627
1754 0.23520621865626762
1755 0.2290613163379126
1756 0.2232860751927459
1757 0.23017666888063226
1758 0.230363581941948
1759 0.22658417019226462
1760 0.23334791117589154
1761 0.2378584967882676
1762 0.23167677761595634
1763 0.22492338158024422
1764 0.22371041718721155
1765 0.2254428798878172
1766 0.23319225921547224
1767 0.22994712812586854
1768 0.23670388599828687
1769 0.2319062442236764
1770 0.2314150354850551
1771 0.23595591678514427
1772 0.24380981887246087
1773 0.23574448494492395
1774 0.23761781336407445
1775 0.232793817951148
1776 0.22800065282034748
1777 0.22940433057887444
1778 0.2282444301194825
1779 0.23858711090208992
1780 0.24474955767263687
1781 0.2428199217009817
1782 0.24410078811242653
1783 0.24678526718253915
1784 0.24380310236366115
1785 0.24128129505173734
1786 0.24584370633712146
1787 0.24262594980672658
1788 0.23846769752510483
1789 0.226918721250368
1790 0.22450151060671167
1791 0.22495170099720857
1792 0.22991060909496697
1793 0.2319415721017148
1794 0.23880694920283785
1795 0.23687918437536565
1796 0.2404438476534129
1797 0.23529205806
1798 0.2403006978655723
1799 0.24342330644949084
1800 0.23978918806097332
1801 0.23378128125114522
1802 0.23547630590656354
1803 0.2365470893602874
1804 0.2392520666797137
1805 0.23620554602257987
1806 0.24037595507007165
1807 0.23666408583374016
1808 0.2359627120928573
1809 0.23344273268311685
1810 0.22755122690614582
1811 0.22835197158947457
1812 0.225804434194817
1813 0.22881000278114128
1814 0.2410981390272276
1815 0.23368762136054305
1816 0.2300291496564651
1817 0.23688942534175855
1818 0.23558224298757918
1819 0.22976944498600907
1820 0.23202396320446445
1821 0.2302674283427964
1822 0.23302152721670005
1823 0.23579693706560195
1824 0.23487546925301608
1825 0.24161808685560754
1826 0.2449768304476118
1827 0.24532408889969967
1828 0.25161777475631936
1829 0.2547597128673497
1830 0.2538353805414531
1831 0.2554435555343354
1832 0.24935473867099203
1833 0.25275968791104003
1834 0.2517178292368947
1835 0.25289455967799707
1836 0.2491218440323104
1837 0.2515273623993125
1838 0.25343326330156263
1839 0.2548137986657423
1840 0.25168178534484525
1841 0.24822444071748812
1842 0.2506976576183345
1843 0.25096469982273334
1844 0.24796399054354687
1845 0.25282138208233945
1846 0.24826813745215803
1847 0.25271390385373177
1848 0.2451019362236
1849 0.2425450571440104
1850 0.24031626177392393
1851 0.2362077295115172
1852 0.2375565656421106
1853 0.23257333383538017
1854 0.23484002064684947
1855 0.2338757992776029
1856 0.23427918830440578
1857 0.2395533974074674
1858 0.23925525740713052
1859 0.24048768993553674
1860 0.23438261165920335
1861 0.2429511000040481
1862 0.23638928377538707
1863 0.23931593695798326
1864 0.23661995231675037
1865 0.23741224675983424
1866 0.22841131332168194
1867 0.2241002050875057
1868 0.22825641582951806
1869 0.23551649287831064
1870 0.23538374098084516
1871 0.22846699826665653
1872 0.2266415751524085
1873 0.22553615390187332
1874 0.2292702193760201
1875 0.22688471785515468
1876 0.22893087128993797
1877 0.23050459528145428
1878 0.2323328194395653
1879 0.23135614133262203
1880 0.2356410777841529
1881 0.2344745015747417
1882 0.23244373640242838
1883 0.23278189427396914
1884 0.232654074371528
1885 0.23176522958934725
1886 0.22841627665156505
1887 0.22481778652484163
1888 0.2276979391963626
1889 0.2291989480130087
1890 0.22405675095369315
1891 0.22174930163070466
1892 0.21879440773586847
1893 0.21783200856203216
1894 0.21733094414610604
1895 0.21135633731370215
1896 0.21302643607096416
1897 0.21460908225211392
1898 0.21246101770728432
1899 0.2114170609169865
1900 0.2149065272438822
1901 0.21297201988950054
1902 0.21573819945324674
1903 0.22600835767450228
1904 0.2278178054725733
1905 0.2338259803028947
1906 0.23138856769550256
1907 0.2352775741900362
1908 0.23654993706512667
1909 0.24628743231506542
1910 0.2439611527342623
1911 0.2467854118066155
1912 0.24037305376384765
1913 0.23378685886967876
1914 0.23591674365379245
1915 0.2314974337617561
1916 0.22712520686984106
1917 0.22246104116618673
1918 0.22978814812344348
1919 0.23140072111942203
1920 0.23134075359694212
1921 0.23395707687311218
1922 0.2418800337365822
1923 0.23838590025170647
1924 0.2350655803614617
1925 0.23431130881909376
1926 0.2319363382679568
1927 0.22539139335355277
1928 0.22410684864224
1929 0.22134030944556898
1930 0.2185089864115498
1931 0.22365476886456445
1932 0.22131962656997356
1933 0.22400021773597045
1934 0.22672651310581365
1935 0.23305153637962103
1936 0.22798143586370254
1937 0.2315387793855629
1938 0.2325635792443241
1939 0.232502356913306
1940 0.2260101503848592
1941 0.23178879619117615
1942 0.23108876228758132
1943 0.2326685218253294
1944 0.2350498045896196
1945 0.2349252437425885
1946 0.23244162811695637
1947 0.22956917804949672
1948 0.22647792508429165
1949 0.231887600513332
1950 0.22887176128509604
1951 0.23017635213389662
1952 0.22492367267955543
1953 0.2240287578733194
1954 0.22960478812141075
1955 0.23305346443965602
1956 0.23092634118838223
1957 0.22823557976403636
1958 0.2255717088894737
1959 0.22482238889783848
1960 0.22387314749703016
1961 0.225684123453008
1962 0.2267433797268631
1963 0.22318369552033201
1964 0.22680977348569384
1965 0.22414612052515165
1966 0.22859084854431466
1967 0.23454887196338936
1968 0.2319666372977206
1969 0.2296001697101452
1970 0.22757287334068937
1971 0.2280062661528378
1972 0.22749529265997911
1973 0.23231709286843036
1974 0.2321515675062623
1975 0.23116267433834256
1976 0.23484355847006008
1977 0.2331571099755016
1978 0.2288925574061436
1979 0.22746968500350379
1980 0.23185553162575778
1981 0.23029877551747277
1982 0.23137355573492868
1983 0.2271398862676408
1984 0.22663121168106076
1985 0.22694589267035675
1986 0.2325145861792
1987 0.22851373505181957
1988 0.22613004223931035
1989 0.22157949545766295
1990 0.2190256506692056
1991 0.2233763179621712
1992 0.22317492736354014
1993 0.21976062452472336
1994 0.2264002155871131
1995 0.22933415099480192
1996 0.23477202824799814
1997 0.2399491593722874
1998 0.23707443554559712
1999 0.23367592167281537
2000 0.23571907703361
2001 0.24009851119769593
2002 0.23612294049727603
2003 0.2355551506728025
2004 0.23302421441526042
2005 0.2279359531776681
2006 0.2321069448330916
2007 0.2353216924493537
2008 0.23065836890563599
2009 0.22497641143821387
2010 0.22478808549901286
2011 0.22358709503287472
2012 0.22550580438143966
2013 0.2184944975629475
2014 0.222805118106755
2015 0.22367749262716088
2016 0.23019907756625754
2017 0.2294611145613713
2018 0.23452876593692212
2019 0.2335160799564997
2020 0.22735701749402995
2021 0.225581874695528
2022 0.22131407581011217
2023 0.22008208920573977
2024 0.22369350036992836
2025 0.22287460453224964
2026 0.2217592190526079
2027 0.22069390036065734
2028 0.2219252429968061
2029 0.2187952809839793
2030 0.22329462885642182
2031 0.22668616461560845
2032 0.22937509853666174
2033 0.2311664978178604
2034 0.2294340961735484
2035 0.2277073145116303
2036 0.22515055658265357
2037 0.23152596463421943
2038 0.2405330691605207
2039 0.2407658327105102
2040 0.23881110207579645
2041 0.24583209743805629
2042 0.23453775516785297
2043 0.23466024522456927
2044 0.23823048822110954
2045 0.23358051018738207
2046 0.2361549917175483
2047 0.23853946775026127
2048 0.23778724416935748
2049 0.23271606485406435
2050 0.23056637603366265
2051 0.22988590024403235
2052 0.22345637162767204
2053 0.2224186648152085
2054 0.22501240872339712
2055 0.2198747071891693
2056 0.2238356059732736
2057 0.22212904267990896
2058 0.21954352176324407
2059 0.2140046016824473
2060 0.21161286739577911
2061 0.21170023716750797
2062 0.21092740122017017
2063 0.2136471920329638
2064 0.21546603916153084
2065 0.21811836670098997
2066 0.2186452675782886
2067 0.21777713408379973
2068 0.2218329916326036
2069 0.22170585482667354
2070 0.21853348096624436
2071 0.22118625474347553
2072 0.22203314988947406
2073 0.22129960378232447
2074 0.21808121371468467
2075 0.2156592795389941
2076 0.21873923592013575
2077 0.2192872326276522
2078 0.21930096245126318
2079 0.22183123704477897
2080 0.22634572514907794
2081 0.23242551740124473
2082 0.2303254990826367
2083 0.230536234889953
2084 0.23242295311200203
2085 0.2301445933548294
2086 0.22960020891139055
2087 0.22664137892105413
2088 0.22132438908974736
2089 0.2166888072278536
2090 0.22145000286577077
2091 0.2266187893242651
2092 0.2259405279360128
2093 0.22580737389939243
2094 0.22113496528104437
2095 0.22374130904110218
2096 0.21806703614680717
2097 0.22544172949333863
2098 0.21923661422794946
2099 0.22238225214540264
2100 0.2235626084166107
2101 0.22514601968741454
2102 0.22630561968400514
2103 0.23650836271686348
2104 0.23559627225377852
2105 0.2356136973832133
2106 0.2339575144172385
2107 0.23019944004899334
2108 0.23068192338364785
2109 0.22474470498041033
2110 0.22127375091799248
2111 0.2224773071916832
2112 0.2258158686201513
2113 0.22554738781816425
2114 0.2217705276188254
2115 0.2219579347887933
2116 0.22807035108679236
2117 0.22596884006506535
2118 0.2215837156854242
2119 0.2263287111594233
2120 0.2231807876653033
2121 0.2266380639994047
2122 0.23382199872647838
2123 0.23957381608291076
2124 0.24107558991495018
2125 0.23481792628154077
2126 0.23307965772794115
2127 0.22913091997009302
2128 0.23325089174242425
2129 0.23405509344695458
2130 0.2341554506298165
2131 0.23190205785717907
2132 0.22681563639419983
2133 0.23333401570121387
2134 0.23126290520489162
2135 0.22575908255988314
2136 0.2244305567659195
2137 0.2294382593080928
2138 0.23148962030221792
2139 0.23003985437223112
2140 0.22893919008197305
2141 0.23367481640477705
2142 0.23545213232785223
2143 0.23113793900921725
2144 0.2350119361696969
2145 0.23490109825894212
2146 0.23785600171773116
2147 0.23583033179898694
2148 0.23374457802468213
2149 0.23188074808800524
2150 0.2294733215703157
2151 0.22085986787083037
2152 0.22092557180525918
2153 0.21961633767427857
2154 0.2209076366341876
2155 0.22413476242274946
2156 0.22686787188337065
2157 0.23224749928968386
2158 0.2332212099396339
2159 0.24045900126962225
2160 0.2392706270873698
2161 0.23849016092957429
2162 0.23902851786680257
2163 0.23415657681048427
2164 0.2374666106863664
2165 0.24449088324581206
2166 0.2399462087405439
2167 0.24224403710240566
2168 0.2387101967132787
2169 0.24351336231798232
2170 0.2439290091780153
2171 0.23788284260517303
2172 0.23383866845207762
2173 0.22942063151571768
2174 0.2273865217456843
2175 0.2262049115737938
2176 0.23202979836231438
2177 0.22815248316555592
2178 0.22395769458439385
2179 0.21862042875373158
2180 0.22502163885191495
2181 0.22234163735647872
2182 0.22422454107707626
2183 0.2206703053317
2184 0.21928017375482883
2185 0.21650316450846582
2186 0.21243771285282723
2187 0.21051381412566145
2188 0.20739776089865364
2189 0.2095235216177559
2190 0.21680537410590556
2191 0.21519514961254751
2192 0.2168715734172954
2193 0.22103082885346656
2194 0.21499371156098107
2195 0.21319888345898683
2196 0.21441475134344246
2197 0.21220034284518371
2198 0.21614416768961736
2199 0.21883551029098264
2200 0.22026162518023462
2201 0.2206307620372684
2202 0.22768323158320586
2203 0.23073043407586336
2204 0.23102169020402835
2205 0.23292580947364933
2206 0.23527310822980613
2207 0.2348517137877078
2208 0.23629616124438627
2209 0.22925081184214996
2210 0.23013754335677605
2211 0.23215523047121747
2212 0.22842158391659603
2213 0.2232015476934774
2214 0.22304740664178102
2215 0.21687201663983438
2216 0.21552040879546916
2217 0.21661892716246234
2218 0.21569390014550735
2219 0.2253497414208202
2220 0.22431477657706278
2221 0.22498390303627316
2222 0.2200511818520039
2223 0.21060480404422968
2224 0.20950227584117315
2225 0.21929943805045185
2226 0.22382498900687364
2227 0.22828977811869086
2228 0.22551014878037068
2229 0.22357539109303795
2230 0.2241732457749329
2231 0.21845555867006913
2232 0.2232955863945234
2233 0.2183264274185194
2234 0.22145986963379027
2235 0.2181915766811458
2236 0.21983480991268944
2237 0.21917575485716576
2238 0.2192767982531516
2239 0.22302082999190048
2240 0.21956352135813556
2241 0.21983130342909388
2242 0.21986697227193736
2243 0.21718492606670103
2244 0.2263050064390043
2245 0.2230850951324528
2246 0.224749178867098
2247 0.2239624883358684
2248 0.22636094024404946
2249 0.221363076543436
2250 0.22306267676558394
2251 0.22708227566903502
2252 0.2295271485927016
2253 0.2236836236610094
2254 0.21811115281826968
2255 0.22213911894303603
2256 0.21969427362092175
2257 0.22699849630899285
2258 0.23035226606285922
2259 0.22574826487561778
2260 0.23047439225310729
2261 0.22381703824813348
2262 0.2275601217539476
2263 0.23240434730571807
2264 0.23450106624831826
2265 0.2360010049707002
2266 0.23332003372606397
2267 0.2305496151837417
2268 0.2282604395383038
2269 0.22573664358557208
2270 0.2250178716000999
2271 0.22315408838544057
2272 0.22071461724716812
2273 0.22375424963961593
2274 0.21533795234022038
2275 0.2171663451474085
2276 0.21202121451030745
2277 0.21619407184002318
2278 0.21317955714831516
2279 0.21684691186877877
2280 0.23012631126760952
2281 0.2264722212122635
2282 0.22313521271646822
2283 0.22120024531216148
2284 0.22052796872673086
2285 0.22031384282306718
2286 0.21518015479739802
2287 0.21139914198842313
2288 0.21309794548863173
2289 0.21116877702218892
2290 0.22001693940766992
2291 0.22479237583227465
2292 0.22925363898528378
2293 0.23567334938275303
2294 0.23560874576771992
2295 0.23684873356286945
2296 0.238127307658174
2297 0.2320317669791982
2298 0.23717712856081175
2299 0.24215892103386266
2300 0.23443181944256136
2301 0.23806271820394795
2302 0.23622436108406128
2303 0.23346670820309887
2304 0.2329834463059381
2305 0.2305746312611826
2306 0.22642021498145412
2307 0.2284432138895549
2308 0.2274257915522657
2309 0.2245340803837182
2310 0.22168136324662582
2311 0.22331871407787757
2312 0.22083487645590982
2313 0.21985231818978204
2314 0.2196762366493721
2315 0.22163515717388804
2316 0.2173957118147756
2317 0.2167995308715831
2318 0.2183386357020197
2319 0.22320550126351632
2320 0.21730902590618478
2321 0.2194116976702149
2322 0.22469499112760444
2323 0.22558986009593684
2324 0.22459912176223884
2325 0.22104611583315395
2326 0.22143316794422027
2327 0.22317807402300915
2328 0.22590010040481165
2329 0.22070653593670672
2330 0.22306516935942783
2331 0.22929921898709132
2332 0.22268657523512597
2333 0.2197345328758933
2334 0.21698042444265886
2335 0.22434960328230563
2336 0.21781323125382634
2337 0.21704294774312113
2338 0.21882013970653716
2339 0.22288048113024686
2340 0.21907647709223438
2341 0.21734404200469978
2342 0.21590883404751593
2343 0.21746301535433507
2344 0.21667698964773993
2345 0.2180106307145898
2346 0.21838163123222687
2347 0.21533938752733917
2348 0.21007727241924332
2349 0.2107241346515202
2350 0.21305232293102
2351 0.22052336674952078
2352 0.22178695746085259
2353 0.2227769805296172
2354 0.2289450567934432
2355 0.2267518998956846
2356 0.22494306222583355
2357 0.22168209900843056
2358 0.24197975471961752
2359 0.24556564696444502
2360 0.24010379381013006
2361 0.2307771706613787
2362 0.22865652269419026
2363 0.22781267070438854
2364 0.2273582247227406
2365 0.22912559753626366
2366 0.22343719165894194
2367 0.22428837562834741
2368 0.22164866458090118
2369 0.2298972797159431
2370 0.22476871983087757
2371 0.2257959485877457
2372 0.22290060885210958
2373 0.22867494792455548
2374 0.23241649839920506
2375 0.22959520614423787
2376 0.22869003888617548
2377 0.22841800519809657
2378 0.22370251806663455
2379 0.2276083450801997
2380 0.2266671393472995
2381 0.22618737377158218
2382 0.22076212368099166
2383 0.22596526445467716
2384 0.22784982146191102
2385 0.22207427789003403
2386 0.22954297455457526
2387 0.22258321099556397
2388 0.22042344647416692
2389 0.22745044205578466
2390 0.2221178129970339
2391 0.22166096410089497
2392 0.22119330234170348
2393 0.22083947241461627
2394 0.22543687385460454
2395 0.2237651505661671
2396 0.2226809315615295
2397 0.22347358042598353
2398 0.2256969944351964
2399 0.22108950934237714
2400 0.22202941526257822
2401 0.22891732528165426
2402 0.22620065636356573
2403 0.22713054234015853
2404 0.22424798918570202
2405 0.23246739249949266
2406 0.2308002109067852
2407 0.22970846099292172
2408 0.22292461516828774
2409 0.22594566514228082
2410 0.22468060585976507
2411 0.2313138961772996
2412 0.22995535313912135
2413 0.2255068073853365
2414 0.22285604925613206
2415 0.22666318820411505
2416 0.22868916040505058
2417 0.23209782820205468
2418 0.23155170274907869
2419 0.22692935103000272
2420 0.2315204420729375
2421 0.233290053520551
2422 0.23904333452637555
2423 0.24055068141450492
2424 0.23457625609245905
2425 0.2345946604157121
2426 0.23990860350232998
2427 0.23845905900569273
2428 0.23630056536708635
2429 0.23771557292206016
2430 0.2332740671711826
2431 0.23324955826500032
2432 0.23369041227250376
2433 0.2348112595941044
2434 0.23531704093802724
2435 0.2318605522434898
2436 0.22590473652967705
2437 0.22454272831459843
2438 0.22651443742197755
2439 0.23056258436276322
2440 0.2298843727371139
2441 0.2254952459807136
2442 0.22356802248432683
2443 0.2300912680340509
2444 0.23648933250719611
2445 0.234154480806121
2446 0.24314828346174547
2447 0.24176215943695537
2448 0.24638438359202233
2449 0.23963453294606168
2450 0.23630180139933074
2451 0.2420982555710737
2452 0.2396845194247482
2453 0.23544567428950527
2454 0.23908785524598414
2455 0.2324056718584745
2456 0.23137315456600627
2457 0.23682944784639753
2458 0.23470404276321957
2459 0.2333510326958057
2460 0.23731101223376602
2461 0.2415969908405591
2462 0.23731544227921209
2463 0.23096061895659484
2464 0.23256467119190916
2465 0.23548780383468115
2466 0.23566926123321455
2467 0.23087821842688683
2468 0.22858571804873673
2469 0.23184591946583266
2470 0.2341968990944142
2471 0.23010398843130309
2472 0.23102803735352312
2473 0.22695190943852145
2474 0.24064223680712354
2475 0.24074516040519692
2476 0.24074057348760203
2477 0.23976339943580838
2478 0.24055979890262794
2479 0.2349626518127535
2480 0.23843644233082661
2481 0.23718178127588269
2482 0.23601377178175542
2483 0.232221362015098
2484 0.23737269969626337
2485 0.23593966810563866
2486 0.23524116857641636
2487 0.23272416338736146
2488 0.23079891215635237
2489 0.23415447960084287
2490 0.23398885747598655
2491 0.22975884336954694
2492 0.22491810135894724
2493 0.2280572957949672
2494 0.2336378968200237
2495 0.22846821037898812
2496 0.22412113476965148
2497 0.22245440300559985
2498 0.21938048973312368
2499 0.21499567784038537
2500 0.21442029229254145
2501 0.2140521408747192
2502 0.21895498647963008
2503 0.217122229468897
2504 0.2150516115415767
2505 0.21516387189525443
2506 0.22306864135055016
2507 0.22871657019187455
2508 0.22963995759483677
2509 0.2274148794245407
2510 0.22993093123123215
2511 0.23035762807803006
2512 0.23828789980182039
2513 0.2334785526183455
2514 0.22813586281423645
2515 0.22852841961400103
2516 0.2234785716058289
2517 0.22473083677781897
2518 0.2281014240642781
2519 0.2284171715551968
2520 0.230256048009487
2521 0.22929586067708613
2522 0.23820995475273382
2523 0.23604799078781352
2524 0.23709779471348774
2525 0.2415883823352252
2526 0.23505998707865428
2527 0.2291418408488162
2528 0.22116919116392086
2529 0.21994677713108973
2530 0.22196827111178263
2531 0.22202367583692334
2532 0.2177819386104965
2533 0.22061952575864407
2534 0.217301648481089
2535 0.21962994482225012
2536 0.21873675119375438
2537 0.21846339700962827
2538 0.21699070571374052
2539 0.21348443751196106
2540 0.2151112582504157
2541 0.22150733109290038
2542 0.22292866142965528
2543 0.22484981118777847
2544 0.22192271440451852
2545 0.22327334781788746
2546 0.22465906530889534
2547 0.22300049504881497
2548 0.22788189507644235
2549 0.2277949526052552
2550 0.22314206726618505
2551 0.22951831788362173
2552 0.2276785868752698
2553 0.22509804800290165
2554 0.22644434960310128
2555 0.22413276366851748
2556 0.22973114608939307
2557 0.23548687719597655
2558 0.238579549401649
2559 0.23964982748894229
2560 0.24162151981176438
2561 0.24352763505680713
2562 0.24377111266765017
2563 0.24027888480466325
2564 0.2373752311197673
2565 0.24282729464719488
2566 0.23828445826127942
2567 0.23925690311927927
2568 0.24032964371507765
2569 0.2440977102178222
2570 0.23525307825129207
2571 0.23245483116138854
2572 0.22968659975375721
2573 0.23775420348268142
2574 0.23573415363211686
2575 0.23110330597501327
2576 0.22620964791722295
2577 0.22597483765793322
2578 0.22712030236463976
2579 0.22923755250461011
2580 0.22585740329701104
2581 0.22154504485617638
2582 0.22555195475540069
2583 0.22552594558824457
2584 0.22532064631369136
2585 0.22855462057697554
2586 0.22341075023985904
2587 0.22290745658555927
2588 0.21678412511538836
2589 0.21310659397773182
2590 0.21677131488143417
2591 0.21386658877926185
2592 0.21412685570833487
2593 0.21797774187669816
2594 0.2217431391949564
2595 0.21755630007461693
2596 0.21923235861428964
2597 0.22284610695810664
2598 0.22339360976670575
2599 0.2290967082779502
2600 0.2191969581664409
2601 0.21613686635084203
2602 0.21492724884141015
2603 0.21713037730981585
2604 0.217780330256191
2605 0.21663773370584888
2606 0.2209332583499048
2607 0.2237154601352299
2608 0.21977547630699437
2609 0.22248134456603494
2610 0.22465156712408751
2611 0.2342016595447888
2612 0.23394639174742968
2613 0.23258916628900295
2614 0.23157325320729427
2615 0.23018659293611776
2616 0.23120355731213033
2617 0.23167214655247875
2618 0.22976928529173923
2619 0.23036903062788364
2620 0.22730586307639822
2621 0.22592760959918748
2622 0.2246803388564776
2623 0.22608469238004006
2624 0.22201252856958734
2625 0.22773423980869795
2626 0.21954946092842173
2627 0.21684797887871995
2628 0.2168094168740839
2629 0.21744681453451487
2630 0.21507033904562867
2631 0.21452031165513824
2632 0.22567841377991527
2633 0.23123886257831533
2634 0.22889026317379726
2635 0.23439669889255038
2636 0.23305944903531975
2637 0.22795693549966192
2638 0.2277544719587747
2639 0.23258339607217765
2640 0.23231275299339466
2641 0.2325820721907822
2642 0.22799520025164555
2643 0.22993164059082272
2644 0.2343499612500632
2645 0.22658159151885188
2646 0.23281572891962476
2647 0.2294968274267788
2648 0.22635030064275344
2649 0.22575874608716798
2650 0.22876068784560055
2651 0.23333662897734603
2652 0.23678933516492334
2653 0.2356267833890011
2654 0.23022625424100368
2655 0.23260436872512172
2656 0.22884301918628874
2657 0.22652482013001798
2658 0.23019069153155172
2659 0.23092714147047955
2660 0.2340950476790377
2661 0.23134266504629628
2662 0.2281502321569697
2663 0.23084187226372144
2664 0.23512889787742955
2665 0.2459620521532547
2666 0.24462650591734514
2667 0.2517911199444842
2668 0.25585755142995525
2669 0.2500460454830123
2670 0.24528371772246893
2671 0.24617131484518054
2672 0.24064592361124995
2673 0.23933303063815214
2674 0.24863061939810555
2675 0.24768425645054734
2676 0.24729595740098972
2677 0.24956328415387172
2678 0.2559158540682194
2679 0.25451457681502676
2680 0.2538357080421964
2681 0.25485633922238227
2682 0.25346694093304045
2683 0.25277236582062096
2684 0.25026138557095634
2685 0.24351636260538675
2686 0.23866424879243414
2687 0.23747237998971737
2688 0.23203840981777962
2689 0.22574261245897223
2690 0.22699579672012457
2691 0.22650536962741968
2692 0.22776126922721587
2693 0.2273378079672598
2694 0.22250926246106117
2695 0.22313416972630762
2696 0.21857009060567806
2697 0.2144401928250747
2698 0.2145256454168043
2699 0.2157682527081622
2700 0.22177959522394416
2701 0.22445227540243934
2702 0.22633846554198211
2703 0.22195448535417034
2704 0.2195787718093501
2705 0.2177378228482103
2706 0.2220012627103772
2707 0.22656321961213766
2708 0.2311007360088493
2709 0.23694394643315664
2710 0.23399725063332014
2711 0.23220027241427982
2712 0.23192830312239485
2713 0.2336765461682143
2714 0.2334873855279859
2715 0.23113862396779442
2716 0.2325788204804312
2717 0.2343877343775556
2718 0.23514493898526362
2719 0.23371208842970906
2720 0.2282931593332706
2721 0.2308875787801163
2722 0.22876200543760805
2723 0.2293926221154888
2724 0.22057734805549023
2725 0.219860409601374
2726 0.22697541854129155
2727 0.22441526122104455
2728 0.2300389128972113
2729 0.23270344001493035
2730 0.23334608610666852
2731 0.23064402165589087
2732 0.23023023089090605
2733 0.23415434253501552
2734 0.2289964308645218
2735 0.2274946660076877
2736 0.2246729976184935
2737 0.22888188775608873
2738 0.2288537283202702
2739 0.23525595004505168
2740 0.2309848472638093
2741 0.22791375564007424
2742 0.23275086742462334
2743 0.23338741476972355
2744 0.23188026024972905
2745 0.2318830633825854
2746 0.23087699812651835
2747 0.23355546237827388
2748 0.23469858445347294
2749 0.24580846498269687
2750 0.2434036830353038
2751 0.2427757471162644
2752 0.24650787317978445
2753 0.24687288705313598
2754 0.24108283672157882
2755 0.239593109072065
2756 0.23675500802470653
2757 0.23737128185278245
2758 0.2418902630243844
2759 0.23747234177298662
2760 0.23363892702794659
2761 0.2280200657415681
2762 0.23125855360939737
2763 0.22754424424035524
2764 0.22999128351566053
2765 0.235074025243135
2766 0.23385416434670542
2767 0.23078713387070646
2768 0.23057210805849923
2769 0.23469731536063576
2770 0.23660782271522007
2771 0.23850325608758083
2772 0.24012787220932202
2773 0.23614018927267633
2774 0.23289632889853218
2775 0.22520777368449835
2776 0.22778985605153743
2777 0.22926262651842808
2778 0.23228117199208118
2779 0.2243889782261769
2780 0.22650706292080164
2781 0.2238295661290343
2782 0.21973103465555804
2783 0.221603365378845
2784 0.22002515194171812
2785 0.21969172058124076
2786 0.21906713871018946
2787 0.21750698144307906
2788 0.22066518952016093
2789 0.22435976823774628
2790 0.22680689329452203
2791 0.23097007365119654
2792 0.23319244585417687
2793 0.22686821700915377
2794 0.23170252575085773
2795 0.23339073896652057
2796 0.23906750416975256
2797 0.2370677018423769
2798 0.23421085395752428
2799 0.22698813544218874
2800 0.22842305779312672
2801 0.2311323184954043
2802 0.23377153270127618
2803 0.23313670151843646
2804 0.2310131501562657
2805 0.22795970839922983
2806 0.23485364260672353
2807 0.23395660587309738
2808 0.23482450605772978
2809 0.228117751431552
2810 0.23398328484781453
2811 0.23608668144066217
2812 0.24310553218888417
2813 0.2388284517464087
2814 0.23498419491681866
2815 0.24483619542330576
2816 0.24276778916785186
2817 0.235046182456038
2818 0.22543284390785243
2819 0.22927695895211053
2820 0.22794515536704202
2821 0.2321164308173526
2822 0.2309267698094012
2823 0.22639304206056252
2824 0.22457791690781284
2825 0.22176621548612033
2826 0.21972870104562445
2827 0.22234708016858581
2828 0.2204524601615615
2829 0.21376053170417075
2830 0.21327036180544787
2831 0.21317687533899152
2832 0.21776671918574575
2833 0.2148473594696248
2834 0.2201334119538299
2835 0.22011687881050992
2836 0.22097409838108859
2837 0.22359394347967484
2838 0.22794614419014853
2839 0.22147234396342877
2840 0.2233935083407561
2841 0.2240544231645823
2842 0.22439715909176117
2843 0.22650564444553595
2844 0.2203630721493817
2845 0.22535206221856982
2846 0.22568945297585408
2847 0.22998693772244286
2848 0.2298274474271044
2849 0.22620137067984683
2850 0.2427292781980438
2851 0.24499787550374297
2852 0.24366749222163345
2853 0.24377446229830968
2854 0.2407523768148624
2855 0.23404097798482804
2856 0.23396986195161548
2857 0.23423914881391472
2858 0.232176811443357
2859 0.22835850800268798
2860 0.22764682100885764
2861 0.2282702355981498
2862 0.22106231713896654
2863 0.22546087322776615
2864 0.22430797175894768
2865 0.22371295621690682
2866 0.22332527813939032
2867 0.2177162073042492
2868 0.22043949681399763
2869 0.2214377118755445
2870 0.22006388696513163
2871 0.22139585190249908
2872 0.2300396815529474
2873 0.22863848408380227
2874 0.22609914899157654
2875 0.229832120778744
2876 0.2319900524996977
2877 0.23121304801552842
2878 0.2293197556565644
2879 0.23477927543793098
2880 0.2411171468920169
2881 0.24317172224759978
2882 0.2431510453412526
2883 0.23700435146596371
2884 0.22993756250953382
2885 0.22933656945600248
2886 0.22885910548067812
2887 0.2278182137962883
2888 0.22541775366276848
2889 0.2255502914840908
2890 0.22825890262022003
2891 0.22507534753466593
2892 0.2216193958924855
2893 0.22316544814169215
2894 0.22591813710266181
2895 0.21927700913191286
2896 0.21781185397124692
2897 0.21403998400524024
2898 0.22146671055932132
2899 0.21825436090689262
2900 0.21411884875829243
2901 0.21986312018396162
2902 0.21770876061822508
2903 0.21949136029397429
2904 0.21271987501426023
2905 0.21612801173606647
2906 0.22038342373918712
2907 0.22470291093603867
2908 0.22249076040639967
2909 0.22587010507632338
2910 0.2232139907316778
2911 0.22457964736548788
2912 0.22684986607725377
2913 0.22790572091783545
2914 0.22116728465120908
2915 0.22919054484690055
2916 0.2280223145156338
2917 0.23179001874350613
2918 0.23322920441588557
2919 0.233432290911324
2920 0.2260618534323399
2921 0.23013741314144354
2922 0.23188603406904418
2923 0.23016442494772327
2924 0.23348306987150716
2925 0.23563698864100166
2926 0.23705866577730583
2927 0.23938914515828497
2928 0.2344589088403172
2929 0.23920447117474558
2930 0.2377335889910479
2931 0.23650578979624687
2932 0.23569937339997332
2933 0.23416217677214185
2934 0.2275958703078488
2935 0.23743471617558537
2936 0.2359078745400215
2937 0.2325718361456965
2938 0.23026139661548506
2939 0.22564203105757805
2940 0.2311579635356978
2941 0.22896779185072622
2942 0.22230110113801993
2943 0.22349174509926828
2944 0.22734116635159426
2945 0.22502190877290762
2946 0.2214548558827537
2947 0.23089188076582234
2948 0.235501605905831
2949 0.2394552546480955
2950 0.23753248313721967
2951 0.2399197160570945
2952 0.23574888313136627
2953 0.2351722905426216
2954 0.22705705816051291
2955 0.22205124069304105
2956 0.22156636210427436
2957 0.22121696584355013
2958 0.2285021595322893
2959 0.23189211656127628
2960 0.22261815908081167
2961 0.21349796482199582
2962 0.21716244365221993
2963 0.21357362281185452
2964 0.21228806803436934
2965 0.2214338358921873
2966 0.21989538312104948
2967 0.22361438310278303
2968 0.2236228242766814
2969 0.22385633038746922
2970 0.22214661580861458
2971 0.2269006062377171
2972 0.23013901312607613
2973 0.2369333112191387
2974 0.23552566802065622
2975 0.23299904646481026
2976 0.24133095725183146
2977 0.2349867798430126
2978 0.2275852421709062
2979 0.22428201077474605
2980 0.2292338917084943
2981 0.23001144612685537
2982 0.2285158361630651
2983 0.22159159561726563
2984 0.21535815936982433
2985 0.2136432004808766
2986 0.21818868573064049
2987 0.21830046405393877
2988 0.2179704895317465
2989 0.2166433594256559
2990 0.21966889455585947
2991 0.2187477241873974
2992 0.2195600352514
2993 0.2190826325262974
2994 0.21665163832712683
2995 0.21648391483254892
2996 0.21715944020176825
2997 0.21606507159672586
2998 0.2137894772654987
2999 0.21810997812445912
3000 0.2214804943367477
3001 0.22685805463474715
3002 0.2231375918121492
3003 0.22195663857442335
3004 0.218612213206132
3005 0.2213297703312395
3006 0.22082031236111146
3007 0.22210112034695467
3008 0.2275784148521762
3009 0.22807981524594495
3010 0.2332992430364597
3011 0.24114624641855137
3012 0.23940230592357736
3013 0.23400711581946274
3014 0.23123499511934098
3015 0.23218458377650478
3016 0.22627381667492777
3017 0.2244634689539491
3018 0.21685847744195036
3019 0.2217930415706191
3020 0.226690315553816
3021 0.22610545159811243
3022 0.22534318716616453
3023 0.22483308867774326
3024 0.22663566848184394
3025 0.22604841036092396
3026 0.22382392921290836
3027 0.22811532114364544
3028 0.2343211540080712
3029 0.23600257353463225
3030 0.22988739386032628
3031 0.2295833880439157
3032 0.2281620014966805
3033 0.22273039602589126
3034 0.22469222053901716
3035 0.22208237652495236
3036 0.2199790642069107
3037 0.21656366128382018
3038 0.21865525935879587
3039 0.22323532487265382
3040 0.22659051047544582
3041 0.22968887055022333
3042 0.2305749216446532
3043 0.23229836899959327
3044 0.23447829913130355
3045 0.23412134138671414
3046 0.23137276519472472
3047 0.23437430395902759
3048 0.2330703789075157
3049 0.22942702359675834
3050 0.23439213085221772
3051 0.23823292059940868
3052 0.23749591413059332
3053 0.23345302793012707
3054 0.2308523632820843
3055 0.22698854455975281
3056 0.22173955037856927
3057 0.21717350329159046
3058 0.212401316868052
3059 0.21834044424306015
3060 0.2171889194930553
3061 0.2162640302555227
3062 0.21722447656182622
3063 0.22022672548223893
3064 0.2291562204450014
3065 0.22813290758934404
3066 0.22749647859341013
3067 0.23386974957829215
3068 0.24080795491259246
3069 0.2346957857416953
3070 0.22870436623754073
3071 0.22884736491795155
3072 0.22813991934259928


==> icml2026/data/pplx_llama8b/greatsID.dat <==
1 0.7969250679016113
2 0.7913150250911712
3 0.7798596078157425
4 0.7652273166775703
5 0.7673729290306568
6 0.7611528184777498
7 0.7551101517766119
8 0.7486395661910833
9 0.7441181205106194
10 0.7408599730484857
11 0.7344006904500581
12 0.7315983839515916
13 0.7279960692838494
14 0.724335597239345
15 0.7235853608987418
16 0.7266184988506157
17 0.7253201934296655
18 0.722448372775206
19 0.7180806135540209
20 0.7096347095434369
21 0.6966904951808901
22 0.6907116014073538
23 0.6808880601802689
24 0.6744229347538253
25 0.6593299225894779
26 0.6452372118170413
27 0.6374754468502419
28 0.6289373540790514
29 0.6175487492005499
30 0.6115642595458454
31 0.5965483970792674
32 0.5811024088279828
33 0.584965811248102
34 0.5777825588662728
35 0.5695572890054559
36 0.5561003920922913
37 0.5484800819298838
38 0.536910374499072
39 0.5295286561876917
40 0.523386053964232
41 0.5194039071125399
42 0.510358115242953
43 0.515882587617965
44 0.5130557860609872
45 0.504550711424081
46 0.49636263499640987
47 0.4877596037088356
48 0.48399261264489785
49 0.4805867519541385
50 0.4711571884063306
51 0.4671562002814492
52 0.4614821392342461
53 0.4732374416033935
54 0.4633698463058929
55 0.4568908691063339
56 0.4561440479446782
57 0.45654113874042035
58 0.46070196734551194
59 0.44826983070388676
60 0.43811785569204603
61 0.4334350710250173
62 0.42088174687062807
63 0.421107869144396
64 0.426532829519614
65 0.4236970317809323
66 0.4227209871216303
67 0.4179475055817085
68 0.4117104005828486
69 0.4051733218444871
70 0.3978972616326947
71 0.3937855824111824
72 0.3944474516164295
73 0.39189866106370386
74 0.3880072348176774
75 0.3814323764615658
76 0.37465219094515473
77 0.3744602417423782
78 0.375810591769915
79 0.37109114682021843
80 0.37116399367460406
81 0.36708482467957254
82 0.36745055643166225
83 0.360411660022543
84 0.3598929191950019
85 0.35395382153895993
86 0.3541032192818001
87 0.35327409962222056
88 0.35777732663814793
89 0.35575583219645535
90 0.3588196156035493
91 0.3572547451505628
92 0.35101329825963684
93 0.3512799281714509
94 0.34870235373122843
95 0.34487361833044905
96 0.34720104150106623
97 0.3451164115559767
98 0.3558087482236365
99 0.3515498758121615
100 0.3522560436216848
101 0.346970913292872
102 0.3468256868260268
103 0.3451696524623481
104 0.34185609426529234
105 0.34251682942895023
106 0.3437301276843661
107 0.34282004464157645
108 0.3458536353274127
109 0.3406922894624418
110 0.34090551536448715
111 0.3365836602553837
112 0.33407929498897015
113 0.33498040699016474
114 0.3375878739033767
115 0.3365641392178501
116 0.3315589627838581
117 0.3318567277088567
118 0.3333583773161296
119 0.32840546378362095
120 0.3288349098760001
121 0.3279984790204268
122 0.3287571726547153
123 0.32721413299201174
124 0.3267381798454366
125 0.3255624185110547
126 0.32462925703275963
127 0.33751951746000736
128 0.33632895134556795
129 0.3376926492095158
130 0.3342505255735069
131 0.33482972914542103
132 0.32862399936823855
133 0.32339909900226127
134 0.32078481521306573
135 0.3224389654943181
136 0.31736356936831767
137 0.3136261813903406
138 0.31231576321106147
139 0.31151296005470447
140 0.3090665963812729
141 0.3093530619911009
142 0.3073290602658678
143 0.3099428459669193
144 0.3138364444373584
145 0.31383046718226704
146 0.31353354643392717
147 0.3241221564168467
148 0.3235400936443866
149 0.32255251003258767
150 0.32430688255685575
151 0.32215585452608475
152 0.3228699398841758
153 0.32468155915793473
154 0.32154900337985187
155 0.3178675786173138
156 0.3173031552597099
157 0.3164929220644427
158 0.32088567342470226
159 0.3222809361765695
160 0.3240291709318679
161 0.32351653885378734
162 0.3225936094957676
163 0.32151846886021673
164 0.31865248203584057
165 0.3196113865403101
166 0.32049005277405074
167 0.3223622296522548
168 0.3175921786669335
169 0.3206144078531958
170 0.3154724303447393
171 0.314975014051484
172 0.31507782404484175
173 0.31478259204204523
174 0.31485109542348066
175 0.3101275177109666
176 0.3164602587796832
177 0.31777386100687843
178 0.31627136675952316
179 0.31477249451075595
180 0.31663717735643326
181 0.3266982189610762
182 0.3218480931337323
183 0.32118679165383995
184 0.31481814455575485
185 0.31377851132977075
186 0.3163438990512019
187 0.31118980540023977
188 0.31698557579386294
189 0.3125856325972205
190 0.31877546661628414
191 0.3175850494521838
192 0.31909064505857065
193 0.3179335450025961
194 0.3214828093253879
195 0.32103796476751345
196 0.3194756508585493
197 0.3193427950784576
198 0.31896371817395197
199 0.3172602877837876
200 0.32164962224565086
201 0.3244693738138867
202 0.3204058285280638
203 0.3132896550647533
204 0.313230973018895
205 0.3097308828237865
206 0.30776463632016304
207 0.299572631873747
208 0.2937018857819381
209 0.29614208219252913
210 0.30285793016376694
211 0.2982674670519465
212 0.2995631962092549
213 0.29560310862110534
214 0.29850899179261753
215 0.29533035754694187
216 0.29023848056376256
217 0.28781833123785505
218 0.2874597210135065
219 0.28634935901576297
220 0.2888054396451773
221 0.28973280302357035
222 0.29078890006248376
223 0.2902135531947394
224 0.29219578631329957
225 0.2912324928725519
226 0.29549656183881384
227 0.29690519456293724
228 0.2932058705469359
229 0.29993648531261585
230 0.29432729663452656
231 0.3008266250670059
232 0.2997083568912837
233 0.3082058046169961
234 0.31256187086473863
235 0.3134493660197046
236 0.3114009736119556
237 0.31150612576057146
238 0.30847567924782304
239 0.3079046661459625
240 0.3065587360981006
241 0.30904497021343397
242 0.30058287513768156
243 0.29819591283067
244 0.2951379308634752
245 0.29402191247347775
246 0.29196637397233055
247 0.2916168945302672
248 0.29028866385848284
249 0.2877972039171841
250 0.2969015251924503
251 0.29161239665716066
252 0.29634951056810477
253 0.3010041728774213
254 0.2989588572227511
255 0.3004707449951965
256 0.3004082638870953
257 0.30535579313498246
258 0.30529680183227215
259 0.30241322217013256
260 0.30092329112552835
261 0.30150729412910254
262 0.3040401458300076
263 0.3014268028339972
264 0.294117605471721
265 0.29739129166374567
266 0.2920258517912325
267 0.2888808735476104
268 0.2950058807372601
269 0.2932432141398982
270 0.29286762295623975
271 0.2922026057701739
272 0.29302603658986975
273 0.2922051041449865
274 0.2935251494460488
275 0.29233725370882613
276 0.29101033063458204
277 0.28826036797517657
278 0.2916316933621834
279 0.2916897190084938
280 0.2908342169944242
281 0.2907156903049763
282 0.2969567440600469
283 0.2963834222541399
284 0.2918930962430966
285 0.2947409792018711
286 0.28955361335928254
287 0.29117179294933393
288 0.2898461167261855
289 0.2862649510126581
290 0.2885575219829026
291 0.28878374619833913
292 0.2856318568308856
293 0.28270988599536173
294 0.2795401478059055
295 0.2793895719272162
296 0.2846989289959311
297 0.284558098558191
298 0.2872185507806571
299 0.2855225771122365
300 0.2854645731556286
301 0.28821104012500076
302 0.28902520456228403
303 0.29091683970374244
304 0.2896260405762408
305 0.29590259061903484
306 0.29629210591301974
307 0.296845245003572
308 0.29390698758352185
309 0.2946336634837543
310 0.2954278768196364
311 0.3033770335699314
312 0.2967678677724475
313 0.2940078888851411
314 0.288192806945861
315 0.2864493056892937
316 0.2850169472181427
317 0.2842068045392896
318 0.2899659367551147
319 0.291790434016264
320 0.2870416685582487
321 0.29093569916259837
322 0.2913649267116629
323 0.2943847018026808
324 0.2951131586024313
325 0.29175607476733467
326 0.29006071490736907
327 0.2854660445692429
328 0.2879463846304079
329 0.29308933152121847
330 0.29118085920836817
331 0.28717231172346736
332 0.2824256636323661
333 0.28062509157855486
334 0.2778900801414178
335 0.2869090890235239
336 0.290848778666246
337 0.2876520576904905
338 0.2872891208080076
339 0.28839688425191845
340 0.29021177820797506
341 0.2887112539926387
342 0.2893659211920992
343 0.2898323003405895
344 0.2863936570842176
345 0.2825337780319848
346 0.2778901695731162
347 0.27785948868300425
348 0.27812834342455184
349 0.27991770589472637
350 0.2798625667463701
351 0.28168881293275605
352 0.28385333737258894
353 0.2806972818421553
354 0.28872747929518494
355 0.2892637793269015
356 0.2848867992204061
357 0.28216363367214475
358 0.2770431999275805
359 0.27147269522336615
360 0.2711512351797893
361 0.2727813337534852
362 0.2805131746193934
363 0.2777288770253511
364 0.28253654380813703
365 0.2805944777146769
366 0.2790850368096643
367 0.284695744540174
368 0.28608062269617246
369 0.285430554172359
370 0.283432647843029
371 0.2819572793771618
372 0.2808238304254228
373 0.282523614459945
374 0.28219492044482825
375 0.2848478627780157
376 0.28588151388577326
377 0.2837295542944524
378 0.2904783675780046
379 0.2885990342238678
380 0.28440861112527255
381 0.28992880767570917
382 0.28417192297566224
383 0.27723261026193163
384 0.27439397401496285
385 0.26916763627723916
386 0.2717175135987645
387 0.2711258456090968
388 0.2723806373757018
389 0.2787476693822646
390 0.2767460628062818
391 0.27625652704033254
392 0.2753999729757875
393 0.2698968380515608
394 0.27461112408263977
395 0.2728792894043639
396 0.2687369392655594
397 0.27454375085314836
398 0.27574703863633326
399 0.2780753145042597
400 0.2774540695032661
401 0.27212921045552363
402 0.276040833553648
403 0.2724135023602629
404 0.26702582111198764
405 0.2678264731488144
406 0.2685615051676198
407 0.2741231079896716
408 0.2746514936685944
409 0.2739620024323808
410 0.2779782606089425
411 0.27472701605477734
412 0.27476985099600676
413 0.27070394017714494
414 0.2721803503491125
415 0.27092652773180376
416 0.2704609923540244
417 0.26645031359601223
418 0.26829633820183457
419 0.26668813563699173
420 0.26287612382156833
421 0.26054948029145464
422 0.2661549936880904
423 0.2698963216975544
424 0.2746211348803533
425 0.2781301998047554
426 0.27954556908743294
427 0.28116911381366894
428 0.27926683482423165
429 0.28075010827387636
430 0.2788022600222105
431 0.29242182158903546
432 0.28894936189183235
433 0.2834632588487444
434 0.2762217098231534
435 0.2832203424354273
436 0.2803928568702827
437 0.27938206625657297
438 0.2802079763949843
439 0.2797332388407825
440 0.27971736630024063
441 0.27410983479221057
442 0.2771138975280469
443 0.2708012338809322
444 0.2671700426637069
445 0.264842110159898
446 0.2714508926417567
447 0.2719782133888725
448 0.2731254702798894
449 0.26870039755037767
450 0.2631036548667968
451 0.2627350189257104
452 0.2691511420579349
453 0.2727444507037039
454 0.2739724639673026
455 0.28233901771476794
456 0.2841917703679585
457 0.28003029198629115
458 0.2825449839638095
459 0.28240030128417204
460 0.2821959655164879
461 0.27989695078246607
462 0.2786270225594593
463 0.2722244973078507
464 0.2690119816447918
465 0.26870450737347823
466 0.26685188438538276
467 0.2642477249447426
468 0.2666147019276548
469 0.259830318314689
470 0.25926014401572134
471 0.25833745853355994
472 0.273616445567472
473 0.2707865618225305
474 0.26782132529226266
475 0.26501383492059105
476 0.27429558731949266
477 0.2728010257885093
478 0.27896377809094497
479 0.27661177844328083
480 0.2742026656614756
481 0.2750674077642276
482 0.27429750759354066
483 0.27476088880554583
484 0.27402701388945355
485 0.27374187479451456
486 0.2694400462809368
487 0.2692080837461201
488 0.265500155267672
489 0.26662326500793365
490 0.26960535030943217
491 0.266848163438279
492 0.27030910548487774
493 0.26712008115875246
494 0.27143704113865663
495 0.2748842288628647
496 0.27019886072654387
497 0.27069590296905216
498 0.2688268405785648
499 0.268117113345011
500 0.26769857713563194
501 0.26850367285892024
502 0.2725697997041165
503 0.26927326406487395
504 0.26598927335842165
505 0.2610658701381419
506 0.25475943053853517
507 0.2573414262988449
508 0.25606279076858884
509 0.2550360068833041
510 0.2611739312251098
511 0.2637908495640475
512 0.2661557528831707
513 0.2610560163967145
514 0.260725585083276
515 0.26322027515778834
516 0.2639681679434469
517 0.2635106845879755
518 0.2657430443928422
519 0.2652233606963558
520 0.2596816867341879
521 0.2586369767561808
522 0.2569162387944986
523 0.2598339950410482
524 0.2630998941094837
525 0.2664215491859163
526 0.26821427583527974
527 0.26932118868677984
528 0.2744870680795536
529 0.2698064236247324
530 0.26925934449468103
531 0.26669720049769324
532 0.27006348284546117
533 0.27036757152495006
534 0.2688803364147295
535 0.27051987254406956
536 0.2730575204234059
537 0.2734628171033325
538 0.27300209852814633
539 0.27421388971292937
540 0.2720921005083677
541 0.26711452888908
542 0.26630314189906723
543 0.2660253703479392
544 0.27588155208984816
545 0.27245492642187896
546 0.27046680365559894
547 0.27162840289971923
548 0.26723175337703553
549 0.2652079947959619
550 0.2648627479229484
551 0.26223281496949025
552 0.2634843540864023
553 0.2613782482752352
554 0.26241214550219316
555 0.2636922789515466
556 0.26110878225279543
557 0.2653366086135449
558 0.26856349920482714
559 0.26544506712482524
560 0.27273125973695056
561 0.2713057654561419
562 0.2685263670201735
563 0.2662131547971639
564 0.273957096938259
565 0.2712568581735789
566 0.2701264328332871
567 0.26416820197452273
568 0.2694283209068999
569 0.27036135630221
570 0.26894271883139753
571 0.26881525974961884
572 0.2737456118597934
573 0.26854029198298
574 0.2637576422078235
575 0.26110099056209535
576 0.26029234795730183
577 0.26120144726897065
578 0.26170537115989434
579 0.2619197569059578
580 0.2622368456513209
581 0.2669019986621013
582 0.26401645446701083
583 0.26584135447338136
584 0.2600588734840892
585 0.2653764905836173
586 0.26649552485102307
587 0.27177175790745517
588 0.27184963742505164
589 0.274709092255926
590 0.27733577788754926
591 0.2702331945379194
592 0.27157823488828087
593 0.2714000425849844
594 0.2705139621002515
595 0.26665784304467205
596 0.26532736466938883
597 0.26317615103675096
598 0.2635130506034479
599 0.26083352159939277
600 0.26101135007872045
601 0.2571285497456836
602 0.2547484157660646
603 0.24923351569584395
604 0.24970519092927623
605 0.2530756611876212
606 0.2554130243586769
607 0.26034577673619425
608 0.2566996543342957
609 0.26493452150241337
610 0.26502881489946667
611 0.26425342001993257
612 0.2619604906899822
613 0.2657882638093613
614 0.2656818509683117
615 0.2619932753370796
616 0.2591363485926325
617 0.26024967696731705
618 0.2645063781720288
619 0.2614704058154125
620 0.2676589297280042
621 0.2703355139814611
622 0.26955907818580827
623 0.27075744518850886
624 0.26857672496927953
625 0.2701538148310171
626 0.2637776621687162
627 0.260190766022302
628 0.25450051215204356
629 0.2600769852421828
630 0.25698777629335057
631 0.2566794448500812
632 0.25748054624252975
633 0.25338810927260036
634 0.2504412881724964
635 0.2515796201401589
636 0.2538410643017564
637 0.25222030156340663
638 0.25005738473075445
639 0.25094098630074696
640 0.2526769052373532
641 0.25119983051066075
642 0.24920524561862178
643 0.2479429072540405
644 0.24900811252606536
645 0.2544107854748901
646 0.2547191340075555
647 0.2537404261541327
648 0.25331936143445616
649 0.25147024866289774
650 0.2505445040137787
651 0.245886968690564
652 0.25364798347807804
653 0.25578345096698596
654 0.2621271184378075
655 0.2672761533820517
656 0.2631316978481907
657 0.26452999997861665
658 0.26307128687555326
659 0.258156719683302
660 0.2585400487888091
661 0.25494263135566414
662 0.2542517682597706
663 0.25671158141067646
664 0.25203176056895576
665 0.24787228449184232
666 0.24745191911457656
667 0.24336435597776185
668 0.24343961061512362
669 0.25279340369827985
670 0.25090168914193606
671 0.24981774539644744
672 0.2519570379039219
673 0.25648691850130895
674 0.2585176670303208
675 0.2574665198102828
676 0.25513324731963005
677 0.25835738117435986
678 0.260224940195138
679 0.25740302814345484
680 0.2560700018403017
681 0.25408306323263796
682 0.25643233599758525
683 0.2583606851920162
684 0.2573378991625912
685 0.2555311392136401
686 0.25493100467812896
687 0.2631125794365276
688 0.2589376252753379
689 0.2595921768423476
690 0.25514840456931814
691 0.25251370107909166
692 0.2574353763679873
693 0.25381089590968586
694 0.2503203199176362
695 0.25027032159582113
696 0.2538889836920679
697 0.25310109779119916
698 0.2505804439623394
699 0.25559185209029067
700 0.25413741256731587
701 0.26047027932945943
702 0.261795328503943
703 0.2604726685101657
704 0.25232811567320246
705 0.25506837782681424
706 0.2557117070325056
707 0.2567032002420282
708 0.2606442770073762
709 0.25985310680061136
710 0.26449983602514465
711 0.2602131720103377
712 0.25917967907049244
713 0.26223893837444173
714 0.2622206140426891
715 0.2604357000173417
716 0.26125831568073815
717 0.2644889577969753
718 0.2653045020769396
719 0.2603896345737897
720 0.265498574320375
721 0.2645929089879087
722 0.26260789171115384
723 0.26154037060072266
724 0.267298141792985
725 0.2694277253826608
726 0.27066840711952594
727 0.26884026512850534
728 0.2648041637422074
729 0.2615062408162441
730 0.25915858261406
731 0.2568641791875921
732 0.25748315067312977
733 0.26358719716568463
734 0.2659903202959866
735 0.26045867662211997
736 0.25807862157148787
737 0.256919737230444
738 0.25355259529117113
739 0.25715132908251914
740 0.2597584696670803
741 0.2614180003458649
742 0.25996770306119826
743 0.256459549161996
744 0.26011607804286974
745 0.2573424556111261
746 0.2595359305967359
747 0.25414716187979
748 0.2536667494523395
749 0.2545154459966304
750 0.25795960137484214
751 0.2536534223786391
752 0.2539819527117667
753 0.25884253219797526
754 0.2566697621587007
755 0.25822866179732284
756 0.26042572753001275
757 0.2578428634676548
758 0.2540753318673264
759 0.248235273403456
760 0.24673954669463355
761 0.24527406415785302
762 0.2472732876668419
763 0.2428969545599859
764 0.24432635636064778
765 0.24634030161142384
766 0.24461186258053813
767 0.24506618375828298
768 0.24652019556090624
769 0.24791603758089595
770 0.25121210343378353
771 0.2488476454621932
772 0.24891887182650396
773 0.25282589263907757
774 0.2505928471731396
775 0.24582320109432207
776 0.2513207762428397
777 0.25615796765580245
778 0.2552190362295014
779 0.2467832689476462
780 0.24911135956577526
781 0.24852065168260398
782 0.24742481192146717
783 0.24709554982359688
784 0.24529448424734607
785 0.24728697784207407
786 0.2487001709413124
787 0.2542981230263346
788 0.25305456725160186
789 0.2551703853076688
790 0.25594297671312016
791 0.25369309893841074
792 0.25152866105670807
793 0.254818311873988
794 0.25053324837438673
795 0.2510568011309422
796 0.25407116191140267
797 0.2560539923001956
798 0.2522267325421838
799 0.25478109929269566
800 0.25830693137621297
801 0.25796645365931464
802 0.2561770497212816
803 0.2544355855986484
804 0.25953787564680053
805 0.25636048465471034
806 0.25080913170725616
807 0.25009601889148814
808 0.2516936145254564
809 0.2573201819087796
810 0.2559818250381111
811 0.25695361993698707
812 0.2569805827914634
813 0.2570429605703615
814 0.25830081961700885
815 0.2538714053823015
816 0.24895628773511597
817 0.2419903977215989
818 0.2396805796176824
819 0.23953838167941272
820 0.24317797140797107
821 0.24766495331990834
822 0.25233239386857853
823 0.2510188709591148
824 0.25074592598327855
825 0.25112767846628004
826 0.25068552343169426
827 0.2490390245448313
828 0.2488232676086511
829 0.24258884852209858
830 0.2491405939913914
831 0.25328117035542064
832 0.2509922095183802
833 0.2569965816775804
834 0.266476621977077
835 0.2657539761825675
836 0.26532040090241504
837 0.2654193107862336
838 0.267587452940261
839 0.2629861457456192
840 0.26181843191168075
841 0.2588744191209796
842 0.25967177401903174
843 0.25886435792675233
844 0.2595339013859387
845 0.2573231900088271
846 0.2593482474403632
847 0.2582219621464955
848 0.251157916867019
849 0.251449099734379
850 0.2477449162795721
851 0.24744778877448248
852 0.2516831934984136
853 0.25214088087102254
854 0.24979687146681978
855 0.2524638332039574
856 0.24992317918930584
857 0.25499980715507986
858 0.2551276302420621
859 0.25336751187594453
860 0.249958694083259
861 0.2531850905145098
862 0.25560404994412267
863 0.25738330309084656
864 0.2549803968473518
865 0.2565787925902823
866 0.2581098998710948
867 0.25580328331519103
868 0.25686429404731637
869 0.25499952551885885
870 0.25778097257463134
871 0.2585813583026647
872 0.2575774503729033
873 0.2541167658252675
874 0.25644975796489344
875 0.2565908333225408
876 0.254330349018874
877 0.257787205622228
878 0.25935201750305176
879 0.26189352488017276
880 0.26441299094703374
881 0.26436669684004704
882 0.2654981975843184
883 0.26372251496520693
884 0.2642783962411319
885 0.2573634483864279
886 0.2513071297213767
887 0.2498255996649266
888 0.2519551362465144
889 0.25043896995815523
890 0.2519460871472915
891 0.25589418601885083
892 0.2624211119880793
893 0.25957923000489336
894 0.2521655428299427
895 0.24659356187782763
896 0.24542714248003436
897 0.24617620786936764
898 0.24756128621916487
899 0.254526895578091
900 0.25322894063179313
901 0.25542176788971976
902 0.25118706696563503
903 0.25235640472173876
904 0.2501860734760778
905 0.25396837385952625
906 0.25246162795239824
907 0.25485531613124135
908 0.25116055272423676
909 0.2578951036548923
910 0.2651057108297626
911 0.2624858317424071
912 0.2633089927717339
913 0.2630776919023059
914 0.2645231625821467
915 0.264536089425052
916 0.26582034235426616
917 0.2604538453092769
918 0.259778575820082
919 0.2571694523593965
920 0.2547930467576846
921 0.2575849314139245
922 0.26014901574903354
923 0.25956189670968316
924 0.2596465740097308
925 0.263615470542855
926 0.26399901635737444
927 0.2644143264945557
928 0.26860316349174473
929 0.2680017806867292
930 0.27023104945834253
931 0.2677055011989097
932 0.26600259937060655
933 0.26354340968024237
934 0.25740223757169994
935 0.2589480724788518
936 0.26330187143595324
937 0.2645048340115962
938 0.26197328626698413
939 0.2593877431117251
940 0.25752198544407673
941 0.2599571154767107
942 0.2571516489613501
943 0.2576809783841772
944 0.2600174450932982
945 0.26283847427896045
946 0.2590961319494073
947 0.2584338065047107
948 0.2623392560534813
949 0.2615212099361245
950 0.2578112122363887
951 0.25533636691692846
952 0.24953788175454775
953 0.2525104253375921
954 0.261821708281433
955 0.25436133551561424
956 0.2550932294842326
957 0.2565168046996048
958 0.2627051148454891
959 0.2582796848094952
960 0.2598098638304912
961 0.2621619036181727
962 0.25914022449111573
963 0.2570715900372472
964 0.2551624735693044
965 0.25102614258228895
966 0.2466964056596085
967 0.2513697860096327
968 0.25367988504061983
969 0.25071088990947504
970 0.24885882009310334
971 0.24540136965432297
972 0.24640099149035094
973 0.25015659279602775
974 0.24862843585292704
975 0.25320935099375436
976 0.25161936446176936
977 0.2482155760897425
978 0.24909717447518354
979 0.2463643366720591
980 0.24478150438901608
981 0.24400468794974825
982 0.23650210912650652
983 0.24382460548543178
984 0.2423427039450101
985 0.2437958419977747
986 0.24772587126426007
987 0.24875678753196098
988 0.25049105109577385
989 0.25151690383379166
990 0.2516876388158605
991 0.2504746790438478
992 0.24900940141465527
993 0.24784276558208107
994 0.24749777918977414
995 0.24593143945267387
996 0.25027640419003894
997 0.24909187635896385
998 0.25160406781242295
999 0.2541720845073998
1000 0.25215558061932386
1001 0.25132258996309215
1002 0.24315028725512064
1003 0.2485566050271443
1004 0.2486341754013525
1005 0.2443512775970304
1006 0.24398606703932324
1007 0.2515448780619076
1008 0.2487819151666437
1009 0.24975475280761789
1010 0.2561996991271979
1011 0.24866978360729278
1012 0.24547907740041788
1013 0.24654661145953993
1014 0.24720545286371107
1015 0.24771820611745532
1016 0.24579336738875882
1017 0.24758820977471507
1018 0.24679463577266547
1019 0.2424409074067713
1020 0.24512477360483775
1021 0.24742151775047277
1022 0.2509194685049513
1023 0.2532495027507239
1024 0.2520995645873153
1025 0.2536454089718226
1026 0.25289321287606625
1027 0.2532679052126509
1028 0.2505860144769045
1029 0.2493657661862575
1030 0.25269975901133446
1031 0.24855702645021643
1032 0.25470595532451246
1033 0.2506762919467167
1034 0.25043398388995014
1035 0.25016553475356057
1036 0.24782148248460253
1037 0.24713990759706222
1038 0.24588226680626624
1039 0.24956918422582883
1040 0.25214204487982217
1041 0.25225683120890996
1042 0.2508028841138292
1043 0.2542656924832233
1044 0.2524682402469249
1045 0.25425586877979617
1046 0.2524437556748192
1047 0.24969864339392786
1048 0.2451892714270479
1049 0.24408616905527056
1050 0.24024871544644302
1051 0.23881281366889237
1052 0.23895960555325052
1053 0.23923469042047948
1054 0.2374326180392363
1055 0.24070439854030534
1056 0.24016336904851845
1057 0.24210238135059106
1058 0.24374504991948093
1059 0.24259680308621662
1060 0.2397690218483347
1061 0.23308289663150356
1062 0.23096798911232752
1063 0.22946133960371318
1064 0.2308748938061455
1065 0.2283648575023704
1066 0.23222974461399556
1067 0.23505776097252704
1068 0.23680798086412014
1069 0.2393021095355206
1070 0.23709354179142597
1071 0.23584053555463566
1072 0.2409490612685813
1073 0.24032071985663175
1074 0.24638741693968652
1075 0.24714953138299356
1076 0.24435412824631544
1077 0.24454837537241708
1078 0.23870980587392507
1079 0.2390486301194679
1080 0.24623472403386695
1081 0.24571566502063988
1082 0.24196299660035536
1083 0.24228365791882783
1084 0.23895053779821734
1085 0.24542142196662253
1086 0.2452600888386401
1087 0.24954509365335398
1088 0.24936073983706797
1089 0.2526358184069195
1090 0.25386622102705825
1091 0.2503629376141565
1092 0.25624337938264047
1093 0.25380156469495624
1094 0.25089684157507
1095 0.2490200343334947
1096 0.24967017852702206
1097 0.2500211454937321
1098 0.24903910376216135
1099 0.24680475608335578
1100 0.24959488704049565
1101 0.2536663412533162
1102 0.25028768773215637
1103 0.2526823126852896
1104 0.25311118157926676
1105 0.2517008509536697
1106 0.25291356381476937
1107 0.24579490217597205
1108 0.23899002665010916
1109 0.2390367817317947
1110 0.2408507911654268
1111 0.2414662925862033
1112 0.24223143057192198
1113 0.2425347211614087
1114 0.24040694171084476
1115 0.24506937385106248
1116 0.24172518778298047
1117 0.24011976535725965
1118 0.24193181409485676
1119 0.24638544154805725
1120 0.24384329586603748
1121 0.24192752423326827
1122 0.23929483278787722
1123 0.23510488496002488
1124 0.23638807200590015
1125 0.2405765813279084
1126 0.24100448295664176
1127 0.24317206685416148
1128 0.2382517359674476
1129 0.23303808736984455
1130 0.23514837594197263
1131 0.23471650247007075
1132 0.23825978723969576
1133 0.23988980789011582
1134 0.24167339270436047
1135 0.24548601745179247
1136 0.24841997300336616
1137 0.25339181370809544
1138 0.2520411653573054
1139 0.25082067637932937
1140 0.24725946476423122
1141 0.24899890444007555
1142 0.2477938838719759
1143 0.24741825830216113
1144 0.2500400129372618
1145 0.24684435725939943
1146 0.24643987954317934
1147 0.24837968236797517
1148 0.24788934278422714
1149 0.24895968098581542
1150 0.2532195156139795
1151 0.24861262041234947
1152 0.25192817864928224
1153 0.2522597088049076
1154 0.2514659828213056
1155 0.24512275453810695
1156 0.2446828475273085
1157 0.24466806566802554
1158 0.24324642493803406
1159 0.2427678514225403
1160 0.24350069839088195
1161 0.238638632401777
1162 0.23811304679955783
1163 0.23738354991178878
1164 0.2365946580496535
1165 0.238254470484892
1166 0.23941742437252955
1167 0.23802408776136838
1168 0.24395269037591757
1169 0.24380180282569536
1170 0.24376034477212974
1171 0.2421481138961817
1172 0.24019594429409252
1173 0.24190381263323799
1174 0.24309662963117518
1175 0.23969686912148022
1176 0.23708697456105493
1177 0.2352289271174426
1178 0.2358561362461944
1179 0.2358411585363775
1180 0.23216593579110767
1181 0.23134255393437086
1182 0.23280032262883968
1183 0.23976497458531607
1184 0.23639983332557213
1185 0.23187076952817498
1186 0.2326837784656506
1187 0.22797011792140795
1188 0.23159242683181994
1189 0.2327748761790678
1190 0.2317244046525078
1191 0.23420653047525142
1192 0.23902005525556136
1193 0.24377316748017308
1194 0.24092371328098391
1195 0.23997675237139598
1196 0.24115551582348826
1197 0.23863802467023568
1198 0.23623018962951214
1199 0.23689254822860698
1200 0.23828638526079543
1201 0.23942695050487658
1202 0.23924055387720233
1203 0.2368307354165146
1204 0.23438733596620226
1205 0.23505832653359116
1206 0.230079259584387
1207 0.23197216937843548
1208 0.23443849220785726
1209 0.2364333093307605
1210 0.23767917485316314
1211 0.23438781021189437
1212 0.23701809809939633
1213 0.2337993320793203
1214 0.23857768806549534
1215 0.23480878859221305
1216 0.23167653014772566
1217 0.22914362368446678
1218 0.23232429400797566
1219 0.23544339992746008
1220 0.23768346600065493
1221 0.24345310710963486
1222 0.2442240641990025
1223 0.2436025956105041
1224 0.2369349824336929
1225 0.23704322221408156
1226 0.24333531596538308
1227 0.24630630855211808
1228 0.24274374852582092
1229 0.24762927123908052
1230 0.2532255467385398
1231 0.25448115318510056
1232 0.253850275124548
1233 0.25068666086683106
1234 0.24961295914133877
1235 0.24945930860770188
1236 0.24568316986262
1237 0.24438698276966092
1238 0.2430504666425819
1239 0.24115475624722554
1240 0.2390761936598031
1241 0.239098189612598
1242 0.2416753754082657
1243 0.2386337550041083
1244 0.2408315835795108
1245 0.24151294515144558
1246 0.24182943331252096
1247 0.24275775993213558
1248 0.24053157488416585
1249 0.23960130917946357
1250 0.2457629785649764
1251 0.24303388408238774
1252 0.24062006751968046
1253 0.25012410652882083
1254 0.244454738249596
1255 0.2429871932419086
1256 0.24608485183882217
1257 0.24850395275742562
1258 0.2462414409541257
1259 0.24401732437221718
1260 0.2425481094635294
1261 0.24399104240984615
1262 0.24378563633666245
1263 0.23755329702293104
1264 0.23470566291208766
1265 0.23429285840924713
1266 0.23590952774944424
1267 0.23768979866262543
1268 0.23956319593450073
1269 0.24271173688525538
1270 0.2436903483815901
1271 0.23813540492784196
1272 0.23957355696855082
1273 0.23896265517680132
1274 0.2338688000232722
1275 0.23385227091825717
1276 0.23356796831831378
1277 0.2309689569259737
1278 0.23495418260559922
1279 0.23551594105421442
1280 0.23314122307651286
1281 0.23615952684002856
1282 0.23673606831000216
1283 0.23408969567566487
1284 0.23251970553114448
1285 0.23610765287620814
1286 0.23574495806702664
1287 0.2335692733026328
1288 0.2298829307702287
1289 0.23762745117072204
1290 0.24073572267523952
1291 0.23775514342872694
1292 0.2353682656152999
1293 0.23582714847302041
1294 0.23888881252624633
1295 0.23694823604599874
1296 0.23569821347394204
1297 0.23845615711449342
1298 0.23526200854753337
1299 0.23876772407270863
1300 0.24130662456373034
1301 0.24337248958843644
1302 0.24358199498979177
1303 0.2443659346872085
1304 0.24560267402888958
1305 0.24242877966906096
1306 0.23811803913186907
1307 0.23865898242060174
1308 0.23758300951537933
1309 0.23496108631566864
1310 0.23648038846500846
1311 0.23225799806935904
1312 0.23366062886735783
1313 0.23191666794318844
1314 0.22794725769012175
1315 0.22557637637778225
1316 0.22511583756736608
1317 0.22165477446912255
1318 0.22226162408767813
1319 0.2242160989789248
1320 0.223406733925469
1321 0.2254682676690763
1322 0.22704521984141582
1323 0.229366569253339
1324 0.23717407154965428
1325 0.24046557934219862
1326 0.2458640079897811
1327 0.24315266679544778
1328 0.24712770763772307
1329 0.24656434134010297
1330 0.24743384369042953
1331 0.2496578208907912
1332 0.24661066046099095
1333 0.25065805534190144
1334 0.2545242281526286
1335 0.25415688500731815
1336 0.2555537648135092
1337 0.25588514451387523
1338 0.2577270750183135
1339 0.2571502999047878
1340 0.2511845969182649
1341 0.2509073236306666
1342 0.24825335312367902
1343 0.24558744670583094
1344 0.24659670449763493
1345 0.24524848214510045
1346 0.24582039909115103
1347 0.2457741045643449
1348 0.24682526979055047
1349 0.24631919884567893
1350 0.24502325884001347
1351 0.24047477094677294
1352 0.24031290902209765
1353 0.24595591867130237
1354 0.2488286117687336
1355 0.2496208924032311
1356 0.24920488995108547
1357 0.2461560154121537
1358 0.24153541482938104
1359 0.24049330315696693
1360 0.23500817920304087
1361 0.233954409410388
1362 0.23372071503087646
1363 0.2326202334626147
1364 0.23230112865540048
1365 0.23248529531037204
1366 0.23239067731030638
1367 0.23115584884042611
1368 0.23503969878514175
1369 0.23693807217979043
1370 0.23824034893664967
1371 0.24152488497632668
1372 0.23704935301307972
1373 0.23605607320932273
1374 0.23942834469736568
1375 0.24481264054531712
1376 0.24459714263458424
1377 0.24492177131574785
1378 0.2502649435055384
1379 0.24732964712251387
1380 0.24582296143057192
1381 0.24627989110424142
1382 0.24866558233267685
1383 0.2502015929165478
1384 0.24281318194356522
1385 0.2474345017077353
1386 0.25239707666055794
1387 0.25452252898290545
1388 0.24787949925966374
1389 0.24748097723401172
1390 0.24995735763618276
1391 0.2582519335667097
1392 0.2539168312954727
1393 0.2556912852651915
1394 0.25651979625168814
1395 0.2539695875043575
1396 0.25119204308345056
1397 0.252887910477109
1398 0.248292719607163
1399 0.24697593028957415
1400 0.24617554106367917
1401 0.2469067128722664
1402 0.24685054888350932
1403 0.2448551449479744
1404 0.24150336622912452
1405 0.24026572412000985
1406 0.23940409307849608
1407 0.24250714259003583
1408 0.24313179948915528
1409 0.24517296223929066
1410 0.25306875827095393
1411 0.24830889095826283
1412 0.24421548595991732
1413 0.24399256632596555
1414 0.23875883304360782
1415 0.23868372365787574
1416 0.2352395772184874
1417 0.23524712496214617
1418 0.23840162134063403
1419 0.23520340897940542
1420 0.2340722073164846
1421 0.23638579449480168
1422 0.23701760054909043
1423 0.2420417596216457
1424 0.23937151694137965
1425 0.24192294356679125
1426 0.24058358112682585
1427 0.24047274207809285
1428 0.23926915063624427
1429 0.24070141912250081
1430 0.23878917277528372
1431 0.2369174228370803
1432 0.237318786942418
1433 0.24205030765842403
1434 0.2450308778885991
1435 0.24711623600160992
1436 0.25357037911745234
1437 0.2515988674455791
1438 0.24721669197326085
1439 0.2451653960965143
1440 0.24623209091622233
1441 0.24902630912600698
1442 0.24643859923486777
1443 0.24982717031781257
1444 0.24826442654023512
1445 0.24570704807421515
1446 0.24331856497747556
1447 0.2438069706734078
1448 0.24329212089562927
1449 0.24520468813345891
1450 0.2439485335543698
1451 0.24339948095634095
1452 0.23877220747847422
1453 0.24156915603261347
1454 0.24290840737385594
1455 0.24213031601038318
1456 0.24195954952651327
1457 0.24695729393375576
1458 0.24837501506757134
1459 0.2451419650979465
1460 0.24238518799551956
1461 0.24125251256116004
1462 0.2425357945205668
1463 0.24169351584689913
1464 0.2391223751930335
1465 0.2407821276868527
1466 0.24131850234435304
1467 0.24036779849320328
1468 0.2368328289561541
1469 0.23535656181333103
1470 0.2403990618648318
1471 0.2365995728011895
1472 0.23832118061506471
1473 0.23749970687023153
1474 0.23806050979427712
1475 0.23824722823499636
1476 0.23747164985834657
1477 0.23691674752204805
1478 0.2383419336363899
1479 0.24354752553867345
1480 0.23810625213414768
1481 0.24019122843173452
1482 0.2435651545902548
1483 0.24178093449894705
1484 0.2435232976969253
1485 0.2422193449642811
1486 0.23790828245042747
1487 0.23947305849634695
1488 0.2381389353106298
1489 0.23261497140793902
1490 0.23255232919039343
1491 0.23348185076220646
1492 0.22962585974249675
1493 0.23042005796891543
1494 0.23169516920741284
1495 0.23503915130820172
1496 0.23312896781915096
1497 0.2369722273387343
1498 0.23959880588392887
1499 0.2359657304102821
1500 0.23862548917066836
1501 0.2385022528427701
1502 0.2390333641282792
1503 0.24111451167274195
1504 0.23858846537836204
1505 0.2377435846260292
1506 0.24180000869611823
1507 0.24662625951927833
1508 0.2486223593058759
1509 0.2488447262080825
1510 0.24881373046925515
1511 0.2454286354698913
1512 0.24090435992939863
1513 0.23580770395335787
1514 0.23382233114961296
1515 0.23229110716512957
1516 0.22869997154531918
1517 0.23223788080386557
1518 0.23443609360848877
1519 0.23117664352650952
1520 0.23320523109074395
1521 0.228828940147483
1522 0.22959944160669177
1523 0.22730189012189922
1524 0.23138441246777966
1525 0.23545378090766245
1526 0.2361972955628679
1527 0.23806213388721162
1528 0.2375161145616771
1529 0.23742102931343328
1530 0.24239274576666486
1531 0.24181007190372825
1532 0.2383301437839235
1533 0.2433822972426741
1534 0.24087778236120302
1535 0.23841512357279088
1536 0.23733954568282747
1537 0.24054600840427862
1538 0.25119470398680915
1539 0.2521622852181484
1540 0.248615901979365
1541 0.2453927871399147
1542 0.24570269824382865
1543 0.24754203058466795
1544 0.24363223937617676
1545 0.23949940109968426
1546 0.23728113119054056
1547 0.23810629317982393
1548 0.24409387054881512
1549 0.24213625379956716
1550 0.2384975304176535
1551 0.2394078195068353
1552 0.23418624430654467
1553 0.23101916369579453
1554 0.2299942266057332
1555 0.230236168901062
1556 0.2312458987831497
1557 0.230973723751255
1558 0.22619813372666966
1559 0.2296981157956302
1560 0.23368339616934478
1561 0.23726140450429936
1562 0.23488692037158032
1563 0.23802614443206327
1564 0.23615244984063688
1565 0.23475920223682986
1566 0.22894352582237007
1567 0.23117168760723664
1568 0.22856056406879538
1569 0.2248575751315127
1570 0.2268858177361402
1571 0.22776120807804284
1572 0.23048098301360861
1573 0.22528423889401425
1574 0.2230878772490281
1575 0.2245806561845295
1576 0.23235876920262744
1577 0.22681768145358355
1578 0.22523174351032788
1579 0.2254564732215662
1580 0.22644310771541531
1581 0.226031497828216
1582 0.22793346707110163
1583 0.2272228738434722
1584 0.22452742821880667
1585 0.2307025876662894
1586 0.22877994659737622
1587 0.22568976715084205
1588 0.22698945553490182
1589 0.22755243555952903
1590 0.2312715337537211
1591 0.23056018524132504
1592 0.23113932316984834
1593 0.23061238770621512
1594 0.22828012148980048
1595 0.22719104087749495
1596 0.2252709373509828
1597 0.22603774261557552
1598 0.22872460060194277
1599 0.2291982949335141
1600 0.23229877476919558
1601 0.23730002038206638
1602 0.2336784990953742
1603 0.23143320015019225
1604 0.23461931703340452
1605 0.23610547564492917
1606 0.23894409580886034
1607 0.23780397394770086
1608 0.23807973402268023
1609 0.2358915633338064
1610 0.23916282591617438
1611 0.24125404659565985
1612 0.24231506738355788
1613 0.24003535973987908
1614 0.23877126098837195
1615 0.23644842315762407
1616 0.24029745706065744
1617 0.24660826368460878
1618 0.24589773693677627
1619 0.24361756604013005
1620 0.24069935823467814
1621 0.24070163588214616
1622 0.237053317014772
1623 0.2356591780642256
1624 0.2313511022621022
1625 0.23214516777041197
1626 0.23612572018721079
1627 0.2335928687252257
1628 0.23300448734739307
1629 0.23385773610334593
1630 0.23382419804866014
1631 0.23424384558321443
1632 0.22898728457797832
1633 0.23093784279563367
1634 0.23358924174551673
1635 0.22815103814820503
1636 0.22881146209675124
1637 0.22799255791817352
1638 0.22826827177567105
1639 0.23098144479837557
1640 0.23266658826094755
1641 0.23060735145290395
1642 0.22640483599078387
1643 0.2261703284487581
1644 0.2278085221563687
1645 0.2263905706746796
1646 0.2321157249280887
1647 0.22980982593915558
1648 0.23657054184873427
1649 0.23920351993143135
1650 0.2425574785271249
1651 0.24515507451882618
1652 0.24339915661982292
1653 0.2463209064212882
1654 0.2466998247570494
1655 0.24567307069301897
1656 0.2408848378157642
1657 0.24667944071555375
1658 0.24438669882295347
1659 0.24887814762065844
1660 0.24544284917596015
1661 0.2558650569112572
1662 0.2543976020209318
1663 0.250927532737761
1664 0.24814035149691338
1665 0.25186330067167734
1666 0.2511717288528388
1667 0.25136646707366456
1668 0.2544752455906023
1669 0.25302015368544606
1670 0.24692859015825583
1671 0.244475153940587
1672 0.24590720044762082
1673 0.24204146540633015
1674 0.23806546488229488
1675 0.23605773769757796
1676 0.23277324667222782
1677 0.2321942856667711
1678 0.22691090799197022
1679 0.2286621442153257
1680 0.22711132562585493
1681 0.22490420874739725
1682 0.2236437642882917
1683 0.2263184348622549
1684 0.2355665200841059
1685 0.2377597243092921
1686 0.2394357666822493
1687 0.24336964000334324
1688 0.2448466400122939
1689 0.2450337615444927
1690 0.24326625229430215
1691 0.23778758431832805
1692 0.24161361740852133
1693 0.24271937686346237
1694 0.24319209585913062
1695 0.24042899844343701
1696 0.23499698135818756
1697 0.23718181276529177
1698 0.23887755296417307
1699 0.23920880545784443
1700 0.2394847225213892
1701 0.24093104163392007
1702 0.23984950267896313
1703 0.2386817602839344
1704 0.23661235736545383
1705 0.23652715027394705
1706 0.23703860825356377
1707 0.23357286381175996
1708 0.23267585182891085
1709 0.23182076345121083
1710 0.23401722130389707
1711 0.24083982244621244
1712 0.24326890410921448
1713 0.2370773169571889
1714 0.24030960021985168
1715 0.23882605807697113
1716 0.23800309458418492
1717 0.23571405076125684
1718 0.23356253292983256
1719 0.23778173375271694
1720 0.23782822532781606
1721 0.23927472868557553
1722 0.23997541671093509
1723 0.2385426423409242
1724 0.239049833547353
1725 0.23795207428748544
1726 0.23647682298256578
1727 0.23091343726843855
1728 0.23115926402327652
1729 0.22987586484119804
1730 0.23392312728552977
1731 0.23291870358457234
1732 0.2341566539067334
1733 0.23147613015100119
1734 0.23178479706935368
1735 0.2314928797098304
1736 0.2335951054584061
1737 0.23611602108100727
1738 0.23375113535302586
1739 0.23703088517526721
1740 0.2384994818765515
1741 0.23633812910305804
1742 0.2311639968692125
1743 0.23050279475499938
1744 0.23580798855945245
1745 0.23949120657019118
1746 0.23576422527169258
1747 0.23623268897594574
1748 0.2322285183840534
1749 0.23331892865063616
1750 0.23654868939961674
1751 0.23359009390573815
1752 0.23302468745858476
1753 0.23170541306392256
1754 0.23619277995874796
1755 0.23233992059871836
1756 0.2301419782624717
1757 0.2333889372336336
1758 0.2304651931393863
1759 0.2290343831898619
1760 0.22813233204977357
1761 0.2304887664463816
1762 0.22983563919186875
1763 0.2271292177974011
1764 0.2344805301551961
1765 0.23351871234103527
1766 0.24157500799230774
1767 0.24482431592701712
1768 0.24301089717887792
1769 0.24400888568707962
1770 0.24314433354033824
1771 0.24179433600211558
1772 0.24204437568281073
1773 0.23920888871992213
1774 0.23449291143755244
1775 0.23431211877411717
1776 0.23739203961383804
1777 0.24165022508822237
1778 0.23928255560865122
1779 0.24189043095293747
1780 0.2442364041559378
1781 0.24557503562144756
1782 0.24150924981509733
1783 0.24206057877130888
1784 0.23883869371522293
1785 0.24279546846487068
1786 0.24225405850593398
1787 0.23931276200935975
1788 0.2347680038099802
1789 0.23010386579203457
1790 0.23063066202075347
1791 0.22810800907913803
1792 0.22760601971659625
1793 0.23146885753375498
1794 0.23966460633905715
1795 0.24016369618742456
1796 0.23921808663995972
1797 0.24062259254448337
1798 0.240872969546253
1799 0.23848188398927556
1800 0.23535838406071163
1801 0.23307579768405942
1802 0.23311000328695702
1803 0.23044892336221867
1804 0.23642011450492442
1805 0.23333005428400427
1806 0.22831386911946647
1807 0.22713572908709748
1808 0.22568802353087342
1809 0.22279070302554915
1810 0.22476031766571658
1811 0.22673846977565937
1812 0.2269537734772049
1813 0.22726221869456317
1814 0.2286109863823731
1815 0.23138537756556982
1816 0.2300989665265803
1817 0.23281427362643997
1818 0.23261666273251164
1819 0.23040299244381476
1820 0.2320377465575113
1821 0.23640590934358605
1822 0.23574280466201217
1823 0.23865435474123636
1824 0.23492079633181764
1825 0.23918960384463198
1826 0.23675654135884278
1827 0.23823124291963668
1828 0.24366281142056545
1829 0.24194919356900954
1830 0.24512032827018354
1831 0.2425361230398296
1832 0.23681805322394478
1833 0.2356431376024399
1834 0.23682161787906117
1835 0.23147570299886608
1836 0.23076134509846222
1837 0.2346898608237921
1838 0.2363720887449758
1839 0.23895671846396122
1840 0.23734021528297417
1841 0.23509052405119318
1842 0.23951255687499387
1843 0.23939491279504604
1844 0.23545675099714317
1845 0.24294091124078976
1846 0.24546187393732086
1847 0.24461012279570593
1848 0.2428277271590873
1849 0.24207983949204484
1850 0.24083180312889993
1851 0.23636334763090175
1852 0.2370084282110962
1853 0.23090655115403227
1854 0.2314185113354697
1855 0.23290706074036727
1856 0.23455392029104444
1857 0.2353157106597824
1858 0.23446869881984025
1859 0.23607098786863473
1860 0.23191885705738774
1861 0.236685903870608
1862 0.23577913374025727
1863 0.23813176212000048
1864 0.2391058286185908
1865 0.23623850168191027
1866 0.23248749275269479
1867 0.2364003476434562
1868 0.234355567419554
1869 0.23705356287124027
1870 0.23715404838766696
1871 0.23599337789815106
1872 0.23483347374261712
1873 0.2325239045446631
1874 0.22932491269935817
1875 0.22783898324277685
1876 0.22590382555580157
1877 0.2261439412187578
1878 0.22686117136636752
1879 0.22925146738433283
1880 0.2264881818271587
1881 0.22721264858039408
1882 0.22892855643325022
1883 0.23240825270795498
1884 0.23589971424803444
1885 0.2346422680765269
1886 0.2342244304910193
1887 0.23509034374608606
1888 0.23648091726828227
1889 0.2447601578235204
1890 0.23869201287027375
1891 0.2382517419254438
1892 0.24171526688298486
1893 0.23728140554989194
1894 0.23694491114167704
1895 0.23103133045984806
1896 0.23038515332359227
1897 0.23067491545991436
1898 0.23178860808655324
1899 0.2302546569577876
1900 0.23179314156222552
1901 0.23390302914245317
1902 0.2367804156946843
1903 0.2370688534266685
1904 0.23566962627949725
1905 0.23249699486835967
1906 0.23162820470521603
1907 0.23151315330436606
1908 0.23019710551772218
1909 0.22949475679761502
1910 0.22757568926185073
1911 0.22842721018704504
1912 0.22985772526424586
1913 0.2258841833725106
1914 0.23145651590119581
1915 0.22757694218716723
1916 0.22662097746874427
1917 0.2259575057155985
1918 0.23298349333945795
1919 0.2302812518460502
1920 0.2292844368621364
1921 0.2269256350640644
1922 0.22886009549297595
1923 0.2283670115637574
1924 0.22783278448889793
1925 0.22927833071509132
1926 0.22730444196902927
1927 0.2254996984366466
1928 0.2245456000414988
1929 0.23202907326050107
1930 0.23100626124943052
1931 0.23041309702996693
1932 0.23320499469582096
1933 0.23274708160529006
1934 0.23420422257872942
1935 0.23161974086069337
1936 0.22802313447329348
1937 0.22816132855713023
1938 0.22881765829592635
1939 0.23086182922485193
1940 0.23080617025818875
1941 0.23563294561499165
1942 0.2353916998367948
1943 0.23568040153337505
1944 0.237659973093447
1945 0.2344149251478108
1946 0.23059637841855216
1947 0.22641984966940934
1948 0.22668197912765076
1949 0.22650604393594742
1950 0.22695735198122216
1951 0.2227490851449545
1952 0.2217577078194239
1953 0.2222715090141432
1954 0.22033580873242647
1955 0.2224792262956348
1956 0.2249102521876854
1957 0.2237987067348089
1958 0.2212911274474555
1959 0.22179847745076064
1960 0.22478771020151894
1961 0.22597606011489976
1962 0.22712185706132607
1963 0.22707221262544952
1964 0.22504493313631918
1965 0.22407347158433355
1966 0.23115577872849724
1967 0.23012390502921246
1968 0.23231426568595917
1969 0.2316877829292567
1970 0.23192890470556782
1971 0.2260909824252042
1972 0.2251046790492457
1973 0.22377455775248306
1974 0.23034669647491543
1975 0.22846527716407092
1976 0.2298028289159141
1977 0.22585136314153692
1978 0.23044924694228192
1979 0.22899708233411328
1980 0.22972232325793995
1981 0.2267152925484332
1982 0.22630619944509442
1983 0.22331195570269147
1984 0.22418328968202103
1985 0.226113957293466
1986 0.22179449092832382
1987 0.22254021607178906
1988 0.2225340885729056
1989 0.22363535161111905
1990 0.2220280372675731
1991 0.21896727713136144
1992 0.221572329093709
1993 0.22403240158232549
1994 0.22548370171254126
1995 0.22888044961093587
1996 0.23258642656623174
1997 0.23822058710174726
1998 0.23961161499664455
1999 0.24086528651814404
2000 0.23730518042654464
2001 0.24169110017666817
2002 0.2358134993104601
2003 0.2357505641748128
2004 0.2373186304303662
2005 0.23450422770970963
2006 0.2419452353166989
2007 0.24461650107927185
2008 0.24149491567576287
2009 0.2371703670546206
2010 0.23598978395385675
2011 0.23375905580928744
2012 0.23564957106957574
2013 0.2311171697811759
2014 0.23111663525430648
2015 0.2294511327009942
2016 0.22778414745881076
2017 0.22582063430327698
2018 0.23058936018149725
2019 0.23212655352116232
2020 0.22802872031832283
2021 0.2286860755375434
2022 0.23061936598641358
2023 0.23138993234893096
2024 0.23454079256767402
2025 0.23086987638158532
2026 0.23297347757532835
2027 0.23297955214960553
2028 0.231414356410353
2029 0.22801137290583426
2030 0.23560114790963865
2031 0.23471307834954025
2032 0.23378157092008855
2033 0.23412966554946185
2034 0.23287543647515607
2035 0.22591735565389245
2036 0.2258807984923576
2037 0.22851468037980094
2038 0.2314072988458034
2039 0.23391151803978297
2040 0.23136880288941872
2041 0.2303338941075493
2042 0.2230392273787936
2043 0.2284139373771203
2044 0.22773692717002503
2045 0.22546496727925544
2046 0.22423679893191462
2047 0.22633567689337555
2048 0.2271439841849645
2049 0.22243342055049897
2050 0.2270035378918114
2051 0.2228951349364277
2052 0.221237739429464
2053 0.22165447220706053
2054 0.22616407643708386
2055 0.2222667429234338
2056 0.22008825183383396
2057 0.22233175790731702
2058 0.22451070150516564
2059 0.22514698535903216
2060 0.2203528862956517
2061 0.21671376661330638
2062 0.21600816579941076
2063 0.2185706519986674
2064 0.22226526652921602
2065 0.22589018924667864
2066 0.22928818449647215
2067 0.23149968432132295
2068 0.2330105147964706
2069 0.2311199240869537
2070 0.226647989420854
2071 0.2261404572147992
2072 0.229188058813113
2073 0.22784066412421886
2074 0.232632668735738
2075 0.23424376272155828
2076 0.2306928594976126
2077 0.2289183461728208
2078 0.2238405278977018
2079 0.22461276784446194
2080 0.22141102434611043
2081 0.22340377552582968
2082 0.22117942020244136
2083 0.22494301001679956
2084 0.22782420039581114
2085 0.2284069665110724
2086 0.22762049953668864
2087 0.2273797397660871
2088 0.22054723842570123
2089 0.21931024590398912
2090 0.21912676572143475
2091 0.21895002108221745
2092 0.21871690405671743
2093 0.21749766576228988
2094 0.21807338662092493
2095 0.2265508818669135
2096 0.22022096348193418
2097 0.22569571166384636
2098 0.22759015616013187
2099 0.2297347762247942
2100 0.2331848095113953
2101 0.22791804524555087
2102 0.22937031226421248
2103 0.22960700515268612
2104 0.23109375467918844
2105 0.2279772731455195
2106 0.22732899690795194
2107 0.22877735589559303
2108 0.2282165693755337
2109 0.22470203407246367
2110 0.21897722364340869
2111 0.22257540000267012
2112 0.22637400066364274
2113 0.22952412100590885
2114 0.22715825616083404
2115 0.22411456953372236
2116 0.22758486197190592
2117 0.23164277964052954
2118 0.22736681425467786
2119 0.2290947773208826
2120 0.225874400569553
2121 0.23032868781705632
2122 0.22928047072011173
2123 0.22689406923459118
2124 0.22726986871963276
2125 0.22414602100973308
2126 0.22371964985243958
2127 0.22162366659145785
2128 0.22376176342995077
2129 0.22700291537312667
2130 0.2290485739386201
2131 0.23219690677608135
2132 0.22979963532464281
2133 0.23658374885955372
2134 0.23478833681558595
2135 0.22869420361115061
2136 0.23222379963034562
2137 0.2377626962700561
2138 0.239770728400863
2139 0.2383831185563059
2140 0.24128888629051906
2141 0.23824020995652254
2142 0.23704146540721274
2143 0.2313403802802564
2144 0.23397970655772699
2145 0.23150210344088326
2146 0.23590513256155476
2147 0.2326186926987442
2148 0.2363789646470552
2149 0.23206715303456832
2150 0.22475070522245214
2151 0.2229991295875589
2152 0.22083593657089592
2153 0.2234058849555849
2154 0.22318584673487535
2155 0.22573915975883657
2156 0.22703014335866323
2157 0.22835631986113386
2158 0.22726021545814273
2159 0.231336048284353
2160 0.22577324304507482
2161 0.22876572424345887
2162 0.2271645395234854
2163 0.23035631134590187
2164 0.22898641128373753
2165 0.2406912854227359
2166 0.2429990360957028
2167 0.24114081470563786
2168 0.23753689713831047
2169 0.23857804227669804
2170 0.23571204324483663
2171 0.23382296127009206
2172 0.22923307235772442
2173 0.23322273745299904
2174 0.2365705113484996
2175 0.23341633148859778
2176 0.23183774740580473
2177 0.2323807384766676
2178 0.22587678338863293
2179 0.22269433592955326
2180 0.2289280878472333
2181 0.22945492002081916
2182 0.22401035904328864
2183 0.2219933814952449
2184 0.22287270550277913
2185 0.2225967775971927
2186 0.21899304370801786
2187 0.21882796508718555
2188 0.2211346929310175
2189 0.223340391073085
2190 0.2216931244314824
2191 0.22422459369132947
2192 0.22303731422331957
2193 0.23275827032959787
2194 0.23082310255738792
2195 0.23159093823766141
2196 0.2305248275405356
2197 0.23075114443953534
2198 0.2300881766234848
2199 0.22782230284407853
2200 0.23273433959420134
2201 0.23557890399636872
2202 0.23457491795130414
2203 0.23756116390145876
2204 0.235734418868277
2205 0.23106650487117786
2206 0.23155216701805134
2207 0.22548792059403247
2208 0.22985824908478486
2209 0.2246013399868914
2210 0.22505771221903342
2211 0.2252974310712878
2212 0.22612959437342264
2213 0.22400783264134924
2214 0.22342747238422575
2215 0.22018946665953226
2216 0.2185851078489181
2217 0.22414028119374124
2218 0.22648749325867423
2219 0.22897457397755322
2220 0.22630616113641566
2221 0.2253141977050785
2222 0.22071624645521196
2223 0.21863009347554999
2224 0.21850405467185638
2225 0.21845839171975787
2226 0.21759445294174495
2227 0.22113388321786773
2228 0.2209184590755968
2229 0.2199116757910611
2230 0.22182224792848484
2231 0.21938614489981942
2232 0.22570051052286697
2233 0.2248679411242706
2234 0.23000683890256013
2235 0.22829013323610478
2236 0.22928074827038158
2237 0.2273722618541978
2238 0.22302698907749613
2239 0.22469886974242415
2240 0.22109566631091015
2241 0.2213046774462376
2242 0.22188698278625435
2243 0.22214747542225982
2244 0.22231454319432675
2245 0.22266689240940185
2246 0.22262398719794546
2247 0.21892162251478728
2248 0.21682249684339433
2249 0.21778018932824436
2250 0.21615965659575256
2251 0.21776062692841824
2252 0.22026031415737513
2253 0.21822845519551792
2254 0.219936557838045
2255 0.21906464537565928
2256 0.21337598181293924
2257 0.21613214269155134
2258 0.22050907184070828
2259 0.2175800588970168
2260 0.21908854877157063
2261 0.22455113323214398
2262 0.22202468089773728
2263 0.22212802325947112
2264 0.2248440529876622
2265 0.22463365161183527
2266 0.22488694277789936
2267 0.2199112226431377
2268 0.22049946336729592
2269 0.2225408114384109
2270 0.22800340271507152
2271 0.22813781216604515
2272 0.2340281556385428
2273 0.2332422986928526
2274 0.23089063065981003
2275 0.22826275138022126
2276 0.22724838174547213
2277 0.23082119629232994
2278 0.23191653107508045
2279 0.23110391272518654
2280 0.23479698813033362
2281 0.2324221883661055
2282 0.23427949736534093
2283 0.22836529961244942
2284 0.2282408841045202
2285 0.22810681470556568
2286 0.22298157043746272
2287 0.21853193039439164
2288 0.21806223000355401
2289 0.2160020930045948
2290 0.21662949733204595
2291 0.21538677256346003
2292 0.21524085796809425
2293 0.21920322355869024
2294 0.22173110375323243
2295 0.225766337479815
2296 0.22602112880259614
2297 0.2261262815377998
2298 0.22434854935245702
2299 0.2293412157652109
2300 0.22351018209075893
2301 0.22367718922033278
2302 0.22517424023390742
2303 0.2235306116602504
2304 0.22318376713946614
2305 0.232535016065435
2306 0.2299365310599772
2307 0.22739481556985092
2308 0.22927582527911644
2309 0.22429200350388273
2310 0.22552054976652014
2311 0.22803775538709714
2312 0.22639283302164334
2313 0.22402391817631953
2314 0.22366015004929274
2315 0.2246089761359963
2316 0.22342879637212815
2317 0.2244961505901628
2318 0.22556168548212768
2319 0.22714183371019056
2320 0.2229083565540763
2321 0.22082382032284012
2322 0.22317785998292747
2323 0.22447460574008213
2324 0.22743582143274416
2325 0.2231779761363936
2326 0.2225495815798526
2327 0.22079158191605375
2328 0.2221678349202034
2329 0.23008687968479014
2330 0.22914369561159387
2331 0.22812929145589866
2332 0.23174162261571346
2333 0.23371008830862516
2334 0.2337061700010056
2335 0.2339560169086237
2336 0.23163089109409268
2337 0.23559461193932668
2338 0.2356284662275336
2339 0.23748015798826416
2340 0.23374319169848623
2341 0.23665381157931206
2342 0.24018980876687035
2343 0.24658978416993796
2344 0.240103141377639
2345 0.24013396433914116
2346 0.24149800835780272
2347 0.24086131601392002
2348 0.23667141451411342
2349 0.23638136673545446
2350 0.2338563366702998
2351 0.23257891660676638
2352 0.2298071383751593
2353 0.23444612616156
2354 0.24026825243700556
2355 0.23819213552298257
2356 0.2358876416953395
2357 0.23067955373573215
2358 0.22902038722200316
2359 0.2335730942693036
2360 0.2300042855089916
2361 0.22613936787957073
2362 0.22978173011047354
2363 0.22503405493649284
2364 0.22191295041578207
2365 0.2239587099606144
2366 0.2219433344531966
2367 0.22814418588241156
2368 0.23024932486558153
2369 0.23234028168986018
2370 0.22926860644045272
2371 0.23148605162164093
2372 0.22968146146172752
2373 0.22988963670284573
2374 0.22856416446045957
2375 0.23245138056942158
2376 0.2355713974940926
2377 0.22960047109497936
2378 0.22534798994874972
2379 0.2267260841895582
2380 0.2257874750229217
2381 0.22558467773787655
2382 0.23031822909288835
2383 0.2307084983829251
2384 0.22897950883897464
2385 0.22899298288994124
2386 0.23411939816391253
2387 0.23325200030251547
2388 0.2288070706937689
2389 0.23361214295750665
2390 0.234730133078031
2391 0.2332919704868188
2392 0.22890702348534378
2393 0.23159147615656953
2394 0.23179475649081796
2395 0.2309035764683765
2396 0.23208177744294542
2397 0.2300212531591535
2398 0.22837009423718577
2399 0.22567723596464745
2400 0.22609846059415772
2401 0.230966430282003
2402 0.2307463181394991
2403 0.2308529012541762
2404 0.22728210328287998
2405 0.23670909677386687
2406 0.23392982072627908
2407 0.23060528445538608
2408 0.22693859048155007
2409 0.2294040546488797
2410 0.22925946643996556
2411 0.2292935687099247
2412 0.22556616554805778
2413 0.22616731545462437
2414 0.22023922581494657
2415 0.22167759280521399
2416 0.22535442836092764
2417 0.22444363707608153
2418 0.2244684303489879
2419 0.23045872193761666
2420 0.23005799837876556
2421 0.2322069053766358
2422 0.22943745359038367
2423 0.2329542157434379
2424 0.23840343213525012
2425 0.23413553765219386
2426 0.23724065063120664
2427 0.24048413489212161
2428 0.23760562825753898
2429 0.23991184254188488
2430 0.23416721510618166
2431 0.24427804071661147
2432 0.24109473573228402
2433 0.23884380531663313
2434 0.23180889492351964
2435 0.23135258023547373
2436 0.2317099669391564
2437 0.2317263676656471
2438 0.2295236552297938
2439 0.23119085114060653
2440 0.23340857399277817
2441 0.2354920986840689
2442 0.23687282653596078
2443 0.239816297161097
2444 0.23671241468266965
2445 0.23663041024872353
2446 0.23596073862435243
2447 0.2343525410579606
2448 0.23456763513865747
2449 0.23503344763501893
2450 0.2329775229917563
2451 0.23406558655142162
2452 0.23365504523312486
2453 0.23027114105399343
2454 0.23162348150172138
2455 0.22825605045817768
2456 0.23149212334509917
2457 0.23294063926300013
2458 0.22598934639001433
2459 0.22633276255581866
2460 0.22882496599841795
2461 0.22778868333538188
2462 0.2314566939119084
2463 0.22864618620666116
2464 0.23162767936043965
2465 0.22999076827692713
2466 0.232613171198914
2467 0.22912265812660715
2468 0.22542026897047873
2469 0.22943442994154914
2470 0.2281989598315724
2471 0.22777227557078913
2472 0.22542109784223957
2473 0.22623941329185657
2474 0.2383332672154709
2475 0.23708754680476823
2476 0.23647359074880697
2477 0.23560550268051045
2478 0.23841865470013335
2479 0.23011685559154732
2480 0.23000882997215852
2481 0.23244971276015997
2482 0.23451352930686736
2483 0.23391396239359855
2484 0.2364485243108244
2485 0.23230126015660504
2486 0.23461431126878268
2487 0.237340788791349
2488 0.23341326482573493
2489 0.23501713783275496
2490 0.233651546037776
2491 0.2294776416390384
2492 0.22885829298817317
2493 0.22939911713412287
2494 0.22975432482550337
2495 0.22568385696878845
2496 0.22234084662619963
2497 0.21898637673399213
2498 0.21976648087329892
2499 0.21828056557500866
2500 0.21702536508611894
2501 0.2157358488306885
2502 0.2215504492102997
2503 0.21868485761692555
2504 0.21797598051736145
2505 0.2223987935278659
2506 0.2211848191881637
2507 0.22248211733679119
2508 0.22765243261021506
2509 0.22597737350131988
2510 0.2293949565714531
2511 0.22578592968814964
2512 0.2189772385910159
2513 0.21586715208485774
2514 0.21749696159656393
2515 0.21992706082131458
2516 0.2187823696899354
2517 0.22415629124354775
2518 0.2257726022217702
2519 0.22584110158211274
2520 0.22524740091734782
2521 0.2277391057471066
2522 0.22445894640025163
2523 0.22996205712559817
2524 0.23035908751371204
2525 0.2290723473967555
2526 0.22719676653815296
2527 0.22493528747802663
2528 0.2246899612925561
2529 0.22523627801377583
2530 0.22726503870164463
2531 0.23487722451634804
2532 0.23268228091431498
2533 0.23391907499104297
2534 0.22913126873257358
2535 0.2271231731231445
2536 0.22821089212197967
2537 0.2284160532125733
2538 0.22683075167854744
2539 0.22150496183145152
2540 0.21873978559650278
2541 0.21870824203917946
2542 0.2165857032480499
2543 0.2152247019597287
2544 0.21522642862693028
2545 0.22023868881370623
2546 0.21976203312909007
2547 0.21660425892861546
2548 0.21976990668229932
2549 0.2228594616197289
2550 0.22191760347569653
2551 0.21963282590762975
2552 0.21786519884159747
2553 0.2168136253871672
2554 0.21778395309312515
2555 0.22021804035541453
2556 0.21989131522927022
2557 0.22686204510408642
2558 0.2274486171973765
2559 0.223161013225289
2560 0.2274882954057203
2561 0.22485714063311932
2562 0.22605883692442164
2563 0.2238550464636575
2564 0.22375851097641805
2565 0.22554139992241637
2566 0.22623581022600453
2567 0.22173889872950422
2568 0.22832881269623734
2569 0.22333018652591016
2570 0.22590633039468144
2571 0.22137689117902767
2572 0.22041066459698308
2573 0.2241665003170028
2574 0.22651910133386746
2575 0.23246669185660865
2576 0.2305834211036794
2577 0.2264503077082544
2578 0.2285689191889205
2579 0.22973083944959388
2580 0.22661668799975168
2581 0.22480190911285863
2582 0.22623064921849478
2583 0.22577158337730327
2584 0.2243354862263634
2585 0.2288847516772897
2586 0.23133127845505636
2587 0.2241798978195765
2588 0.21955282608981538
2589 0.2153709899215306
2590 0.21749444641128823
2591 0.21966226700653713
2592 0.2178545129630871
2593 0.2166938646734274
2594 0.21405865676109642
2595 0.21361719006512747
2596 0.21252222151351738
2597 0.21083580813520642
2598 0.21269509370666884
2599 0.21173426963873634
2600 0.21409721634973225
2601 0.21556125100424114
2602 0.20983670368167956
2603 0.2118321095201957
2604 0.2128412307167281
2605 0.2174563897428718
2606 0.22218022579948368
2607 0.224204851701858
2608 0.22617813365012618
2609 0.22334544732883763
2610 0.2215374190334844
2611 0.2231530438713164
2612 0.2277139983342824
2613 0.22444391206801573
2614 0.2233139913311658
2615 0.2231938905445687
2616 0.2297183394665675
2617 0.2329689640016994
2618 0.23043974890216956
2619 0.2330978928855488
2620 0.23492007722122338
2621 0.22946904840763985
2622 0.22586402364995997
2623 0.23120049001360168
2624 0.2293330806039354
2625 0.2275443057008905
2626 0.2264937740375092
2627 0.22680674926723454
2628 0.22654552849786352
2629 0.22591535680881325
2630 0.22472748398832545
2631 0.22266125297592937
2632 0.22314408376258785
2633 0.2229349519709543
2634 0.22236521743832194
2635 0.22424172493605163
2636 0.22385556369532658
2637 0.2255114156261937
2638 0.22877961143158582
2639 0.2294503546741847
2640 0.2292106476712743
2641 0.22843970900373337
2642 0.2292755220436753
2643 0.22958223588201715
2644 0.2277838906669615
2645 0.22470697948551163
2646 0.22705379893674837
2647 0.22262846622134197
2648 0.22049491876302615
2649 0.22378821021859457
2650 0.22657753986011098
2651 0.22769406552812593
2652 0.2276479671809179
2653 0.22534056786415896
2654 0.22205804989085723
2655 0.22303663675796503
2656 0.2218976630402641
2657 0.21915408047733037
2658 0.21787299280790087
2659 0.2223353406676137
2660 0.2243630785544351
2661 0.22132973660227376
2662 0.21728496661064076
2663 0.22227951208004695
2664 0.23196761893554935
2665 0.23262460607878335
2666 0.23496774356298417
2667 0.24098253417670223
2668 0.23992225082510257
2669 0.24731734292322588
2670 0.24428372737718396
2671 0.24196285447734095
2672 0.23905767596892266
2673 0.2349079572898008
2674 0.2358562222488395
2675 0.23234486174890445
2676 0.2340410821942304
2677 0.24039975464115867
2678 0.23805522912535365
2679 0.23609067941123216
2680 0.23555807421577546
2681 0.2355441702899865
2682 0.23662338288106308
2683 0.23107009796629358
2684 0.23075647653636344
2685 0.22972185017016836
2686 0.22802535535109617
2687 0.22645724720846933
2688 0.22457334912202945
2689 0.23002689644439986
2690 0.22958598641822311
2691 0.22599610783102728
2692 0.22983559457161384
2693 0.2300833641382905
2694 0.22817120810385216
2695 0.2287696051004738
2696 0.22774542397885417
2697 0.2273295524116954
2698 0.22927464715211995
2699 0.23082108502003024
2700 0.22999673072468463
2701 0.22583097652171158
2702 0.2317321905694077
2703 0.24309887670293479
2704 0.24659995004071322
2705 0.2408406430292147
2706 0.23867086563778084
2707 0.2373597233975425
2708 0.2375705459253038
2709 0.23557153360867902
2710 0.23826877787850267
2711 0.23500829501576992
2712 0.23627346512938535
2713 0.2349823229664415
2714 0.24017047403638214
2715 0.23911462591634378
2716 0.2440752688039498
2717 0.24557879891894668
2718 0.24282858067961702
2719 0.24303012306283864
2720 0.23968250049463766
2721 0.23648774766902797
2722 0.2326014978645504
2723 0.22786038454993907
2724 0.22449980381093332
2725 0.22682872298027792
2726 0.22762868001460182
2727 0.22488141531705094
2728 0.22452332653068813
2729 0.22686040768739563
2730 0.22740115704879446
2731 0.22540814414094643
2732 0.22835454107347808
2733 0.23315743292293264
2734 0.2327225582443593
2735 0.2338925772884117
2736 0.2305635756831133
2737 0.2340849471015421
2738 0.23128587590956873
2739 0.236144917493798
2740 0.2327672606281081
2741 0.23028261800750843
2742 0.2289817125214167
2743 0.23131036674496777
2744 0.23679317756459636
2745 0.23862969330518416
2746 0.23827967153402246
2747 0.2378667572713978
2748 0.2380308729032058
2749 0.24222080900842355
2750 0.24179773176826005
2751 0.24281003455922273
2752 0.24135219049994888
2753 0.24504363828192421
2754 0.2447160076495135
2755 0.24466649067963284
2756 0.2414321753910046
2757 0.24307500602580856
2758 0.24177180035511628
2759 0.23746678206562977
2760 0.2328753275266884
2761 0.22914327853246913
2762 0.2293765932916795
2763 0.22700190758101896
2764 0.22938151552134237
2765 0.2288508063005222
2766 0.22823774922908663
2767 0.2293996865363835
2768 0.23075151784526576
2769 0.23048223564005438
2770 0.23046754755654822
2771 0.2307030152506729
2772 0.23045157413724962
2773 0.22642985899189624
2774 0.23018342780118747
2775 0.22985997075181214
2776 0.2327177608699293
2777 0.22797140193200327
2778 0.23025968711569506
2779 0.2298795957058185
2780 0.22728393334354585
2781 0.22904372535531783
2782 0.22884686132417675
2783 0.22950515604150196
2784 0.22273023238299997
2785 0.22609830478297513
2786 0.2245593823146836
2787 0.226069787784101
2788 0.2288477298411859
2789 0.23163711817203161
2790 0.23366228453342494
2791 0.22705595533869605
2792 0.22408495105047768
2793 0.22586728861993324
2794 0.23082091567873156
2795 0.23479068420492882
2796 0.2340516430929
2797 0.22720143045139565
2798 0.22353619794683685
2799 0.22380551213595598
2800 0.2246289910188913
2801 0.22514693093105553
2802 0.22923935191456435
2803 0.22906391236147844
2804 0.22414475750590768
2805 0.22482257996498412
2806 0.23300703091471373
2807 0.2374377702747194
2808 0.23984909848043992
2809 0.23888237740698165
2810 0.23810505389663017
2811 0.23721946346306
2812 0.2395817047435927
2813 0.23973951692094392
2814 0.2376283000830709
2815 0.23909760036384156
2816 0.2344776706544914
2817 0.23526341169908865
2818 0.2295030529782345
2819 0.23337873597310516
2820 0.23331166308551907
2821 0.23415458203640474
2822 0.23231181503492798
2823 0.2315807283028204
2824 0.22967136860825765
2825 0.2250380259240104
2826 0.22180460466305316
2827 0.22284683799767405
2828 0.22171662493965547
2829 0.2234567753471868
2830 0.22216292190533313
2831 0.2235812944291362
2832 0.22367980499133427
2833 0.2203040845906582
2834 0.22303281376205503
2835 0.2242986006984945
2836 0.22470512778608523
2837 0.22639572582586281
2838 0.2270015951568813
2839 0.2200494402565
2840 0.2223751301095579
2841 0.22327913533380872
2842 0.22294767818508665
2843 0.22120674510292518
2844 0.21767135315679587
2845 0.2188761683125175
2846 0.22096787558366748
2847 0.225169080493181
2848 0.22197269469260786
2849 0.22132112744235646
2850 0.22647103216752695
2851 0.2238407884225722
2852 0.22699468918312873
2853 0.22851671356859166
2854 0.226812557091436
2855 0.22496665332626214
2856 0.22568258178750497
2857 0.22633463173377355
2858 0.2254667135709629
2859 0.22768639498657933
2860 0.22272217399215954
2861 0.2298010092348122
2862 0.22704948497148725
2863 0.22853680413066482
2864 0.22805670465021552
2865 0.22812498269965548
2866 0.22503976367554338
2867 0.22432783403373902
2868 0.23058536194304058
2869 0.2316661898124763
2870 0.2321641943301453
2871 0.2286629782419527
2872 0.2314694797665886
2873 0.22689685305991875
2874 0.2255982912871758
2875 0.2241687706673312
2876 0.2257158724872024
2877 0.22978446797201793
2878 0.23344921394291307
2879 0.2351997523674618
2880 0.2359838899227307
2881 0.23538066890111498
2882 0.23556797605399132
2883 0.2359829998163328
2884 0.2310668816698741
2885 0.231687333333476
2886 0.23164530797122443
2887 0.22766815456734768
2888 0.22778088301110272
2889 0.22892435595114236
2890 0.23491856340812928
2891 0.23292684749585946
2892 0.2326311307772031
2893 0.23632269838071143
2894 0.236683694171455
2895 0.2317356148191212
2896 0.238619432940595
2897 0.23553215214119494
2898 0.23742582275127894
2899 0.23804255760004098
2900 0.23664157780668119
2901 0.23841879838103933
2902 0.23843107885177328
2903 0.2368838930075353
2904 0.23287857865795364
2905 0.23099819238935296
2906 0.23552429749924886
2907 0.2349091745110656
2908 0.2309735813759838
2909 0.23420678964463543
2910 0.22907571546323005
2911 0.22301965551454042
2912 0.22459122029136017
2913 0.22851531345120424
2914 0.2265740094048204
2915 0.22688254780731396
2916 0.23140596211399256
2917 0.23112984472911613
2918 0.23454334712983124
2919 0.23433080801630873
2920 0.23470241566835218
2921 0.2350202686220858
2922 0.2303037601676989
2923 0.2271604038447805
2924 0.2228663829419614
2925 0.21971322156074058
2926 0.22006414434685478
2927 0.22034425826109202
2928 0.22070091180118995
2929 0.21574298631053934
2930 0.21937402568073663
2931 0.21835174246261949
2932 0.21890409663585217
2933 0.22360360808909588
2934 0.22356092352635254
2935 0.22941393928795983
2936 0.22561199614766178
2937 0.22744996532228234
2938 0.2250809775390623
2939 0.22308809071168884
2940 0.22710564293908103
2941 0.22446065150302968
2942 0.22138283255042723
2943 0.22117026986785615
2944 0.220241272527944
2945 0.22600136167911078
2946 0.220362549726135
2947 0.2204963526463209
2948 0.21648900461218046
2949 0.21537218468208272
2950 0.21667960265415154
2951 0.21914405655089536
2952 0.2179237174799161
2953 0.21926663230151983
2954 0.21569531479738105
2955 0.21851730632122113
2956 0.2197068553030707
2957 0.2187652606541113
2958 0.22445952464111413
2959 0.22771947594554215
2960 0.22519639741245798
2961 0.22303303728279972
2962 0.22075436994234476
2963 0.21850481615781564
2964 0.21860262888359824
2965 0.21519721720535576
2966 0.21544313735293466
2967 0.22195964729661152
2968 0.2189840690124727
2969 0.21863137923139603
2970 0.22022133090309742
2971 0.21859959678243795
2972 0.21909189894549133
2973 0.21953932948188856
2974 0.22571744180271217
2975 0.22523937216296067
2976 0.22978734008277302
2977 0.22526074974362414
2978 0.2238664167698416
2979 0.2260727498748475
2980 0.225055996819011
2981 0.22070451758236137
2982 0.22173367305335803
2983 0.22299747494224373
2984 0.21929007167247233
2985 0.22286641652548878
2986 0.21880470563618454
2987 0.21902248426957233
2988 0.2192842453540859
2989 0.2213886520106939
2990 0.22308653213137516
2991 0.22430858121115682
2992 0.22152384912191675
2993 0.22259448583619754
2994 0.22563148393360044
2995 0.22367819119209587
2996 0.22299197884244806
2997 0.2187048188314714
2998 0.21880823595516782
2999 0.22207395037883135
3000 0.2236605864841367
3001 0.22899131018626318
3002 0.22681222890652084
3003 0.2331567692891079
3004 0.231957173776804
3005 0.22936838993326897
3006 0.22688338573780129
3007 0.22696103825574937
3008 0.22357426292663057
3009 0.220913261535453
3010 0.22562118503095557
3011 0.22525582432128655
3012 0.22558002668062746
3013 0.2235217928657523
3014 0.22596857307281415
3015 0.228743097405967
3016 0.22529594709396678
3017 0.22630911418724345
3018 0.22392790927524825
3019 0.22563242388399357
3020 0.22892830496399327
3021 0.22849167488845043
3022 0.22861608954815732
3023 0.22884862207664847
3024 0.22853616699541032
3025 0.2294013275947966
3026 0.22823426642240266
3027 0.22717762754757267
3028 0.22724263757228014
3029 0.2262301807680055
3030 0.22425783858403486
3031 0.22298829572533002
3032 0.2246021924954751
3033 0.2191225527413576
3034 0.22226254689883196
3035 0.21914693607262675
3036 0.2198556532863251
3037 0.2232078734400992
3038 0.22481996029881757
3039 0.22453584262968412
3040 0.22634325613893252
3041 0.2259400042025791
3042 0.22694105226950761
3043 0.2255515410228692
3044 0.2209646243206372
3045 0.22062738284632952
3046 0.21783292482941202
3047 0.2185610028265314
3048 0.2209634356640336
3049 0.2240323072322509
3050 0.22802005222275568
3051 0.22977279881389182
3052 0.2309060164667777
3053 0.23047290459671127
3054 0.23222463919578648
3055 0.23258382910959713
3056 0.2313694223863434
3057 0.22798123345695895
3058 0.22085346328547265
3059 0.22753509474394323
3060 0.23479348652897122
3061 0.2272315761447356
3062 0.2297790593803292
3063 0.22963198544684338
3064 0.2305461662003692
3065 0.23356986614966058
3066 0.2320694974622458
3067 0.23565523787391154
3068 0.23493002024935455
3069 0.2333583548752675
3070 0.2286129562635609
3071 0.2311622174304177
3072 0.22927684531105608


==> icml2026/data/pplx_llama8b/joint.dat <==
1 0.8364399671554565
2 0.8131908535957336
3 0.788533821105957
4 0.7613864073753357
5 0.7345798191070557
6 0.716135005054474
7 0.6990209936180116
8 0.6858679401050569
9 0.6682678652260209
10 0.6527579896855508
11 0.6426989620812077
12 0.6314014720219975
13 0.6202938789694254
14 0.6076447160156438
15 0.5952400616805437
16 0.5830850647688522
17 0.5715050381541802
18 0.5633048220384617
19 0.5507795337356775
20 0.5373500725791736
21 0.5255199975817695
22 0.5118601715906824
23 0.5012425419400065
24 0.49151360124736393
25 0.482517425391579
26 0.4746158130528072
27 0.4680803901757186
28 0.45824102939415445
29 0.4484714720956845
30 0.43935706504991917
31 0.4336971368385369
32 0.42742675477203856
33 0.42366943300310195
34 0.41307878679522947
35 0.40378818678697115
36 0.396624449800016
37 0.3878868823443903
38 0.37889511929706216
39 0.37058647167762054
40 0.36611120425534194
41 0.3656414138335462
42 0.36151475790665827
43 0.36138405576520816
44 0.3584401027128725
45 0.35664101980021257
46 0.35188795216581814
47 0.3547657169792199
48 0.352197292854769
49 0.34923586256240274
50 0.34368031031132756
51 0.3431699526867958
52 0.34329222612634525
53 0.3388239530300071
54 0.33921987899318073
55 0.33439237852252784
56 0.3282468525709861
57 0.3205975360997457
58 0.31982463604163575
59 0.3163427532251309
60 0.31399255876561677
61 0.31222499207991966
62 0.3102638524443383
63 0.31786872759495455
64 0.3237735999974693
65 0.3235045170801656
66 0.3261481996790567
67 0.32416828361892697
68 0.3250863601661682
69 0.3199632361439133
70 0.31606079890494926
71 0.3201150454953198
72 0.3133128009326653
73 0.3162426878888067
74 0.31627895801174555
75 0.31350512238360567
76 0.30988340615049415
77 0.308634442438025
78 0.30506755919695383
79 0.2968699247667833
80 0.29161064425375854
81 0.28642957746327036
82 0.286035445386232
83 0.2828832987434218
84 0.280791824175705
85 0.2764517636124397
86 0.27326830068446145
87 0.27048187410131347
88 0.2684689607199602
89 0.26649403238087055
90 0.26949685213377317
91 0.2636519288785181
92 0.2611967339307298
93 0.2628139031699505
94 0.26027747000198426
95 0.26172061566955623
96 0.2623279583851705
97 0.2637904816031644
98 0.2681614041173627
99 0.26697836040057277
100 0.2673962210291404
101 0.2734862948662441
102 0.2737477885371209
103 0.27181271910838134
104 0.27540594518338307
105 0.2762765960111141
106 0.27382900204186916
107 0.2768300791316505
108 0.2763705509662576
109 0.27193764368533624
110 0.27551626729821743
111 0.2784494540201627
112 0.275742687085897
113 0.27576657590236986
114 0.27486959508329684
115 0.2777907736116951
116 0.2707305449558173
117 0.26734092518504327
118 0.266642832918309
119 0.2607625998526896
120 0.2604342947128491
121 0.25888244656232684
122 0.2591647298411222
123 0.25895954888543715
124 0.25971326578987747
125 0.25550336554050246
126 0.2513589300012571
127 0.2726609293189033
128 0.2700206950515256
129 0.26511541740981454
130 0.26395695272285685
131 0.26017604943989764
132 0.2539121151883517
133 0.25339544930330943
134 0.25068853007202174
135 0.24911029076377894
136 0.24040438922465157
137 0.23873694263893644
138 0.24012053778468026
139 0.26791861746339607
140 0.26349989706541843
141 0.2581488442504324
142 0.25362791586672523
143 0.25426124306400355
144 0.25654251669537786
145 0.2568058457496026
146 0.2524720150103204
147 0.25795904259711794
148 0.25895962233093645
149 0.25860122842860755
150 0.26023420098369604
151 0.25446386101494983
152 0.25539343919739804
153 0.258218914565912
154 0.2644202950276176
155 0.26039911443089603
156 0.25899775148119175
157 0.2549445717396049
158 0.24894334872320667
159 0.24927352964659372
160 0.24420320778888321
161 0.24910145810069315
162 0.24643924961228675
163 0.24441401478415287
164 0.240756299943616
165 0.23809180425187051
166 0.24168288499039503
167 0.24332604220439877
168 0.24346857736346025
169 0.2390352827594003
170 0.23760413905548938
171 0.24013808173448942
172 0.24430069150785597
173 0.24862469275826207
174 0.24787533319026822
175 0.2473473194482678
176 0.2471497484960634
177 0.24582992305622803
178 0.25083643475413
179 0.251440491788742
180 0.2466182588158462
181 0.24628959255979183
182 0.2464839219233309
183 0.2445230870706661
184 0.24635490381087277
185 0.2443559402528293
186 0.24666258105363434
187 0.24699100770407306
188 0.2549329273508792
189 0.25448334866226957
190 0.2602428882133476
191 0.25666544039352346
192 0.2525268885431016
193 0.25177085783517283
194 0.2500561271885269
195 0.25363716436438855
196 0.25895577329110886
197 0.26312527052502444
198 0.26347062878555605
199 0.26783844732713596
200 0.26321916195874123
201 0.2648218698482934
202 0.26419836227725957
203 0.2641401852187307
204 0.26213002786190437
205 0.2602986760600012
206 0.2636227072176577
207 0.2597455556002773
208 0.25631983800001595
209 0.2616950308376639
210 0.2647859276915272
211 0.2607527856455457
212 0.2561959073924612
213 0.24706158304067768
214 0.2477682941900401
215 0.24862382832885166
216 0.24584056309211594
217 0.23969196115149566
218 0.23625534028601805
219 0.2346665434610143
220 0.2314401870284642
221 0.23161660778351117
222 0.23297040892685197
223 0.2324864110324807
224 0.23564546176558976
225 0.23817956628292422
226 0.23755495859881898
227 0.2370000044736325
228 0.23371129723486833
229 0.23002045147506178
230 0.22902462893326087
231 0.23347426367043556
232 0.2335299275419632
233 0.23305208433582064
234 0.23267850532156537
235 0.23367893177886884
236 0.23675776253897024
237 0.23551889566264814
238 0.23874808824970364
239 0.23714735040289794
240 0.24288716550966474
241 0.23696540864974594
242 0.2332587308228344
243 0.2313985392338333
244 0.22857322378930128
245 0.2321235038397611
246 0.23267786182980846
247 0.23364523182530206
248 0.2346086662729293
249 0.23686558560011178
250 0.24345203538665822
251 0.24418185919460342
252 0.2387718746358456
253 0.2373085384930046
254 0.2346956609515731
255 0.22719105888858895
256 0.22552513607849595
257 0.22307840164163634
258 0.22295294561081164
259 0.21974510870659084
260 0.2177686311806774
261 0.2225465194587889
262 0.22796318079873765
263 0.2387129319832758
264 0.23847816316420165
265 0.2368010231387704
266 0.23949739770878162
267 0.2362048486184073
268 0.23053329372206263
269 0.2296262817126417
270 0.226829886723331
271 0.22305719878265684
272 0.22132745229592404
273 0.2214453176563127
274 0.2206328948651382
275 0.21699543955754896
276 0.21882608082441982
277 0.2158302966941759
278 0.21772582568431184
279 0.21495483730170983
280 0.21978422177374832
281 0.22065856760031408
282 0.2200344625588038
283 0.22338763387284682
284 0.23049524883582
285 0.2325023215426845
286 0.2296645851207235
287 0.2345662842338495
288 0.2351458189021241
289 0.23634349260902626
290 0.24981609839954574
291 0.25403093569360913
292 0.24788368737294741
293 0.24984218176240744
294 0.24483530666859468
295 0.24649939489154388
296 0.24366445438672635
297 0.2444071331317085
298 0.24517723846687597
299 0.24752663607824196
300 0.24450031997646407
301 0.23759280665414498
302 0.2377386989327994
303 0.23738489170069044
304 0.23467826651806722
305 0.23615176803417587
306 0.2368084653605305
307 0.2309938354244187
308 0.2278670429841001
309 0.22885443505543343
310 0.22325407329408412
311 0.22476301368959026
312 0.22192302593786067
313 0.22262081726668964
314 0.22386214188586495
315 0.22204389618501802
316 0.22596662145852214
317 0.22725535990595072
318 0.23071292246996686
319 0.23128515665786853
320 0.23160631226054482
321 0.2342141666998117
322 0.23559650471713983
323 0.2368509473583714
324 0.23717412372067118
325 0.2365003468361605
326 0.24289312140051506
327 0.24273179777774795
328 0.2422832486776732
329 0.24045823851956927
330 0.23617230212450627
331 0.23229432424092833
332 0.22755094456837663
333 0.2217759259477206
334 0.2213836298526777
335 0.2201270985133755
336 0.2189895296866275
337 0.2169451089001814
338 0.2166699055996942
339 0.2147276506573624
340 0.2126603995934725
341 0.21031394527932407
342 0.2109996461264527
343 0.21340719014932835
344 0.2128445579158973
345 0.2141895255638103
346 0.20920414577659432
347 0.2070307807690185
348 0.2069417768627061
349 0.20594910090353968
350 0.21240671251881316
351 0.21211495198012764
352 0.21502515551925935
353 0.2139658320917002
354 0.23618985315918728
355 0.231316042847274
356 0.22255147955432975
357 0.21763997490658263
358 0.21370136632431058
359 0.20637428963698604
360 0.20339008752570442
361 0.19896623865424895
362 0.19595031478100391
363 0.20751109306299723
364 0.20343187675730023
365 0.19807960145940454
366 0.20128623443785376
367 0.201315533798424
368 0.20993573815955605
369 0.21058761493564146
370 0.2072535999077603
371 0.20397659666461154
372 0.2024876447956777
373 0.20699108890661744
374 0.20489531384678913
375 0.2054868828663728
376 0.2132088564106376
377 0.21465810736434618
378 0.21319251597300434
379 0.21488502031900225
380 0.2145193702549136
381 0.21538426159951654
382 0.21819376360595436
383 0.22081844578284213
384 0.22308426413027813
385 0.2200772492267642
386 0.2213196377317268
387 0.21572830114008412
388 0.21413046568549954
389 0.2142743836335893
390 0.21644999568097792
391 0.2134598670998186
392 0.21690366225829452
393 0.21376271150163467
394 0.21516152115152767
395 0.21699715457695568
396 0.2148693677992032
397 0.21747881119344292
398 0.2212943787416249
399 0.22413066819671654
400 0.22742372568277
401 0.22658802702272665
402 0.23062916667084157
403 0.22342024061817164
404 0.21985624266032788
405 0.21578201084462773
406 0.21405790235812638
407 0.21657714086367347
408 0.21547973457807593
409 0.21628745916933678
410 0.21782581082091507
411 0.21709565136825243
412 0.21583637726898672
413 0.21690043627556277
414 0.2166073812783013
415 0.21521205995144696
416 0.2147624161272846
417 0.2166236161973717
418 0.2183414551424958
419 0.2147917884118537
420 0.2159739915305835
421 0.2114060715235289
422 0.21275320309969925
423 0.20899587862407992
424 0.20698524707003682
425 0.20681269937852845
426 0.20587508357256495
427 0.20391808876415948
428 0.20178156729657226
429 0.20033518346654272
430 0.20429848616576401
431 0.21252185391118714
432 0.2115982990270608
433 0.20939719564966142
434 0.21053191620634598
435 0.2088796102868909
436 0.21075519208914587
437 0.2115948076677908
438 0.21625481924109963
439 0.21532296729707695
440 0.21179730825982074
441 0.21361193031097872
442 0.2176642027797588
443 0.218936408218946
444 0.21798267631877
445 0.21820471438004257
446 0.22099604385108068
447 0.22185820052334948
448 0.22288489379861312
449 0.22875075076560697
450 0.22515392632371653
451 0.22485438285249296
452 0.22350940523723803
453 0.21859161631625929
454 0.21688806929912005
455 0.21815474556737394
456 0.21791677230763362
457 0.2148418595269435
458 0.22095241277293384
459 0.21817435588427803
460 0.2188011893569388
461 0.22490297755053262
462 0.22247695029184777
463 0.2171848663723966
464 0.21408351949183646
465 0.2130974294960067
466 0.2149228598671763
467 0.21117151939847548
468 0.21108157781343295
469 0.20750197780949445
470 0.20751459013959084
471 0.20156870733088536
472 0.20448384985673085
473 0.21217167948497226
474 0.21085086233746608
475 0.2098035657465303
476 0.20715152568160095
477 0.20713675331954895
478 0.20979963968889181
479 0.21196917501714466
480 0.21120633906984304
481 0.21604351604161243
482 0.21487310145060046
483 0.21589983058357082
484 0.216302802136992
485 0.21698944566081874
486 0.21818015394298057
487 0.218422334650348
488 0.2130760055117521
489 0.211149327576105
490 0.20939595039481895
491 0.20873669864948075
492 0.2040303073723508
493 0.20378680727476417
494 0.20488077731366044
495 0.20692419706077952
496 0.20650348095558507
497 0.2044251638215401
498 0.20315147586717772
499 0.20176039768506202
500 0.20009737580939332
501 0.19824374201826037
502 0.19774230852364105
503 0.1966093796608323
504 0.19596502048827477
505 0.19445626911274136
506 0.19536495933012551
507 0.19803530629643548
508 0.19482873370798304
509 0.1966554193844069
510 0.19823099993017335
511 0.20182348777962048
512 0.20269013783436107
513 0.2029495001533725
514 0.20189863688043638
515 0.2001649386849274
516 0.1950661850422266
517 0.19281161091771506
518 0.19381132360142575
519 0.19392896267034507
520 0.18986046229831485
521 0.19361098928778267
522 0.19884666344698276
523 0.19979968852856167
524 0.19693413544051416
525 0.19633716793375525
526 0.1980784382061718
527 0.1978460054668687
528 0.19918891201075037
529 0.19512189098885166
530 0.1923180282296882
531 0.1900250905915033
532 0.19059309907233102
533 0.19193986994751142
534 0.1921377832537399
535 0.19197735978771802
536 0.19544105047234495
537 0.1997831029973799
538 0.1977516186191774
539 0.1993729417283061
540 0.20763949854004887
541 0.21281738253976562
542 0.21713918899785573
543 0.21668991257510567
544 0.211741369751948
545 0.21249557744371106
546 0.21624464879251012
547 0.2151960708780571
548 0.21049249870331443
549 0.20902220341042899
550 0.20533193885513745
551 0.2074870324661905
552 0.20426326005434164
553 0.20641137965418552
554 0.201670025061646
555 0.20060656154550216
556 0.19596863702890666
557 0.19318361207208687
558 0.1918775629195123
559 0.19191072653465413
560 0.19556636456310403
561 0.19544902900153088
562 0.1977410759862693
563 0.19883598354486512
564 0.20328404128874442
565 0.21126726824335845
566 0.22634833060168558
567 0.21890185328540207
568 0.22805980490640104
569 0.23496357184942337
570 0.22746054007675445
571 0.22756937450825748
572 0.22466554468863825
573 0.2297971239029791
574 0.22529439541751975
575 0.22646204453457747
576 0.22211397875919361
577 0.22314556857563037
578 0.22081812102154175
579 0.21982497315307212
580 0.22106519497066515
581 0.22173042586412828
582 0.22465099535256747
583 0.23343040026906242
584 0.22758308331087032
585 0.22524706375522732
586 0.21862474249532807
587 0.2220539882784872
588 0.2220094473665168
589 0.2254975531850943
590 0.2173339406569024
591 0.21417020677797974
592 0.21010669397657794
593 0.2125159710110338
594 0.20723690177152557
595 0.20336718188360337
596 0.20283639425010982
597 0.2040027796683148
598 0.20660833592332323
599 0.20409011758968462
600 0.20329946503882318
601 0.20774637662629525
602 0.20418985786968685
603 0.20207937898875072
604 0.2051601068017554
605 0.21149814032056974
606 0.21477801265602453
607 0.2155080303158028
608 0.21511699389865963
609 0.22063556580052646
610 0.21889659406220205
611 0.22371549583800393
612 0.21983580896849417
613 0.21860448518033312
614 0.22227329610558288
615 0.21649963348005954
616 0.20973199178780386
617 0.21187639150028173
618 0.2092680327266879
619 0.2062285505685592
620 0.21976867582977277
621 0.21832881659192263
622 0.216809029489062
623 0.21641255477902452
624 0.2166153615102514
625 0.21652453172671893
626 0.21305716510237543
627 0.20600846835036238
628 0.20324800695233786
629 0.20144594566750446
630 0.199730560392689
631 0.20162208844174562
632 0.2040596690978076
633 0.2027973282818913
634 0.20267434106632348
635 0.20475838798014173
636 0.20352579400892123
637 0.20312174927552104
638 0.20136927310847844
639 0.1981354869385684
640 0.1989925980848185
641 0.19637985649246978
642 0.19928691794758147
643 0.1939245105709294
644 0.19469421573808726
645 0.1959758591800714
646 0.19430071343330602
647 0.19337334390891844
648 0.193252427784323
649 0.19074553257917104
650 0.19496289199615782
651 0.19817625557802857
652 0.20004639991005724
653 0.2021643814553064
654 0.1988734957971491
655 0.19924264765366773
656 0.20254812344835574
657 0.2009350720488403
658 0.19860065401584273
659 0.2026638664691779
660 0.2001223961611807
661 0.19349439145030556
662 0.1914283844909249
663 0.18993221191297574
664 0.18919618845937197
665 0.18910209763906194
666 0.19297948267038278
667 0.19448625403024805
668 0.1937087329391663
669 0.18950228263414126
670 0.19085986199506721
671 0.19238739415283743
672 0.19290719810970794
673 0.1924169559822813
674 0.19070351119753737
675 0.1891549825303288
676 0.1927610546021937
677 0.18952096042060362
678 0.19257515552959004
679 0.19249077334989156
680 0.2000927361397956
681 0.19889372878214845
682 0.19590447806961353
683 0.19585916218442037
684 0.19653633520557567
685 0.19830061899620965
686 0.1962130612760664
687 0.2004472118583215
688 0.1984533252090418
689 0.1926979480776373
690 0.19188803362189383
691 0.19143801266555774
692 0.1948558360451888
693 0.19217681021521368
694 0.19153120336857332
695 0.188870181601586
696 0.19058146771312542
697 0.19209563758838882
698 0.19067495489301126
699 0.1939400353209541
700 0.1924977780738204
701 0.1936537860058602
702 0.1957875285943916
703 0.19985451052193975
704 0.20058580264096085
705 0.203524647873443
706 0.20245207731884865
707 0.2022223894443704
708 0.20116767209588826
709 0.19332510461049682
710 0.19405963626179762
711 0.19275473302609028
712 0.1938534684122172
713 0.19379513327544037
714 0.19382675466774496
715 0.19181595722888642
716 0.18618738335419954
717 0.18984268321438966
718 0.18841915768841808
719 0.1890414471250168
720 0.19203874899340195
721 0.18834709614568224
722 0.1884303539102072
723 0.184503905395102
724 0.18499668605872827
725 0.18988576681389366
726 0.19091693446910937
727 0.1987322260666778
728 0.1990170842166743
729 0.19963562778437152
730 0.1992494698626162
731 0.19288293447456015
732 0.1899315261217468
733 0.19310856402270613
734 0.19555804467516497
735 0.1922085434465172
736 0.19001207205074092
737 0.18743343012705796
738 0.18871421090223212
739 0.18711605195514397
740 0.18494048885386022
741 0.18860253696335105
742 0.18790638898038342
743 0.18481029380163677
744 0.1858944741678339
745 0.18797294924784616
746 0.1884769406628214
747 0.18764081359311366
748 0.19304651999835154
749 0.19387553469268068
750 0.20020610990459548
751 0.20120593222082997
752 0.19790223668904317
753 0.19916509179077635
754 0.19728185165943582
755 0.19768386866767895
756 0.19439132916438306
757 0.1961831486896371
758 0.19466379910788195
759 0.19844123241378
760 0.199567964825688
761 0.20354653551011523
762 0.19922152597155487
763 0.19350992237132475
764 0.1981389605516346
765 0.20132697077222036
766 0.2035276363935533
767 0.19924210345564453
768 0.1962347492797807
769 0.19542304562541563
770 0.19390778738569664
771 0.19368108509461388
772 0.19589635788035664
773 0.19389417074887996
774 0.1950571772703741
775 0.19427810048304922
776 0.1982689568571114
777 0.1994765611742613
778 0.20085061451089475
779 0.19609010839723434
780 0.20052661410805184
781 0.20938762943598568
782 0.20790936875927096
783 0.20320715303946418
784 0.20246222432609395
785 0.20397943689962622
786 0.20279320866948722
787 0.2003269147075983
788 0.1977254421589767
789 0.1981880400548573
790 0.19611973917217812
791 0.1948171513295033
792 0.19476945611976312
793 0.19723196995087916
794 0.1942902073725622
795 0.1935543655274416
796 0.19987413635117754
797 0.20091528311606896
798 0.19943717970165598
799 0.19793075192314077
800 0.19976446808882078
801 0.19789254470027257
802 0.19190984192511532
803 0.18870386233646655
804 0.18750451878356025
805 0.18964472450894493
806 0.19000043903066854
807 0.19028933734542855
808 0.19212864986819086
809 0.19724039273049288
810 0.20094916853236425
811 0.2057386812531406
812 0.2074256995585669
813 0.20721441888217113
814 0.2074653391546367
815 0.20764850537535773
816 0.19991414511701966
817 0.19504045931549224
818 0.19638259847210068
819 0.1971684155396779
820 0.20090134956230163
821 0.20498672143628693
822 0.2024708317161545
823 0.19928649453290803
824 0.1961565082189605
825 0.19505759163950373
826 0.19276387766827188
827 0.1920915121659253
828 0.1869793556473804
829 0.18415396264274295
830 0.18412027821909824
831 0.1872787257966826
832 0.18216527828014756
833 0.18149578268918573
834 0.1838815483056889
835 0.1849513461533236
836 0.1798624360868079
837 0.18435457327742064
838 0.17930527906517996
839 0.17557283384413253
840 0.17386174478659686
841 0.17467802117940479
842 0.1765499682784977
843 0.17478031857856235
844 0.17826153585953822
845 0.18098739757814983
846 0.1868104142666964
847 0.1869323077250518
848 0.1900443141861854
849 0.1924785529259531
850 0.19445594740066124
851 0.19680408023732776
852 0.19638824805263766
853 0.1910542042074569
854 0.1906680426911683
855 0.19006632971014123
856 0.18561562634031958
857 0.19023566159475735
858 0.18705403846087063
859 0.18263205178006295
860 0.18084750879487818
861 0.18250344224585377
862 0.18842574084830238
863 0.19379022978274782
864 0.19878500934715948
865 0.20584813567646637
866 0.20253068488223816
867 0.20035733236119269
868 0.2014050852052431
869 0.20384613014388628
870 0.2010094419461061
871 0.2002628843791696
872 0.20088164813584797
873 0.20287291980326216
874 0.2077191332865361
875 0.2095727676053587
876 0.2043892759591112
877 0.20652852819947326
878 0.20363507300544909
879 0.20682041016157687
880 0.2047422602796813
881 0.20201563164808692
882 0.1978910266627521
883 0.199420881206064
884 0.19766501361215286
885 0.19703432417587197
886 0.19387705621131443
887 0.19456904676861927
888 0.19467716110325484
889 0.19370825313845244
890 0.19429891011106046
891 0.20147261054206259
892 0.1997920098682198
893 0.19598686004697854
894 0.196634849652823
895 0.1904349065528895
896 0.18563137084602582
897 0.18915951368533912
898 0.1852862592100204
899 0.189129010339895
900 0.18896169409184377
901 0.19276777158703257
902 0.18758735880725846
903 0.1878240927351111
904 0.18547329821818417
905 0.18387722836703074
906 0.18252503603789222
907 0.18204738852464866
908 0.18031903347745876
909 0.18334899015464193
910 0.1929890841296715
911 0.19022658437950038
912 0.1948529464345809
913 0.19692109516337242
914 0.1963455214298492
915 0.19690673806042003
916 0.19359635643157835
917 0.18970326929086576
918 0.18878579153532501
919 0.1878084362797265
920 0.18727197539082094
921 0.19160485230032437
922 0.19792956676015705
923 0.20572742729719984
924 0.20525022813084579
925 0.2045630586302536
926 0.20710628081765092
927 0.20548603847092078
928 0.20209347231208402
929 0.19984832724647925
930 0.19628558296606424
931 0.1963848090646757
932 0.19222557095987441
933 0.19620911671193997
934 0.19555229002361801
935 0.19399445403330304
936 0.1883808030072997
937 0.18963310003734976
938 0.19058755529335752
939 0.19124916636119738
940 0.1944211269304495
941 0.19193475647735664
942 0.19367904845447603
943 0.1980862025937849
944 0.2047957126368356
945 0.20228113926076344
946 0.20380941805204855
947 0.20320779630805053
948 0.20118577226339276
949 0.20111913333241788
950 0.1980406166604577
951 0.1948342938564496
952 0.18822251135190815
953 0.19377503878546198
954 0.20253904241328632
955 0.19912672112588758
956 0.20484558704678424
957 0.2049549576328773
958 0.20373365342795063
959 0.20136824751060495
960 0.20093509409571847
961 0.19851266909013834
962 0.19351430447432977
963 0.19317551295340282
964 0.18932393050533733
965 0.1854303317339021
966 0.18366944078243955
967 0.18560960546407565
968 0.18662982572859643
969 0.18324478617083537
970 0.18071843818519867
971 0.17890680404628237
972 0.17527965371720422
973 0.17258597163777736
974 0.17964118345160354
975 0.18660117647271518
976 0.18302372063298075
977 0.18381849496155128
978 0.18799553127815555
979 0.18329540322777835
980 0.18304088798663504
981 0.1833817832544579
982 0.18165962006525402
983 0.1825710410405058
984 0.17953030835350084
985 0.1842062494524693
986 0.19182653618172188
987 0.1877220099477355
988 0.19062918203846074
989 0.18726887057222835
990 0.18605012074111024
991 0.18799307085571992
992 0.19285622809080757
993 0.19465829199923707
994 0.18924052059388427
995 0.19086335038903
996 0.1986491883018253
997 0.1937429431872342
998 0.19080718074412112
999 0.18851786149297026
1000 0.18936115467030287
1001 0.18678310182820393
1002 0.18227160573420495
1003 0.18459557086602663
1004 0.18665377578475312
1005 0.18389672292475315
1006 0.18145774978284013
1007 0.1842243568112013
1008 0.1866318132885895
1009 0.1855765175588669
1010 0.18537985012838915
1011 0.18223670923033067
1012 0.18232351067649163
1013 0.1795230420498863
1014 0.17999445903916494
1015 0.1790236339743674
1016 0.18030740223310057
1017 0.1780274665532857
1018 0.1809250375191882
1019 0.18236873095278575
1020 0.1820278365467009
1021 0.18427104345446976
1022 0.18244185678499478
1023 0.18219232379499856
1024 0.18294116692933843
1025 0.18316022310131852
1026 0.19059349674112258
1027 0.1877862296532988
1028 0.19063842731994984
1029 0.18743872736349043
1030 0.19002267802763884
1031 0.18793481813379143
1032 0.18646467977620376
1033 0.18266848254672183
1034 0.18172301377479577
1035 0.18096226178667854
1036 0.18167407861109297
1037 0.18295754835685243
1038 0.17853617530179158
1039 0.18348141188423756
1040 0.18551325060428014
1041 0.186842072822161
1042 0.1886853028692372
1043 0.1873260706088752
1044 0.18754691059188341
1045 0.18407354362126854
1046 0.18358017302140595
1047 0.18257602122353017
1048 0.18140300274127574
1049 0.1778851374408649
1050 0.1756257585663539
1051 0.17836706685831621
1052 0.17432600272724458
1053 0.17288277011838046
1054 0.17643839235657294
1055 0.1807339291175053
1056 0.17804483774899055
1057 0.17669820371507355
1058 0.17404020950113608
1059 0.17874879352672288
1060 0.17721882801434446
1061 0.1755449012623523
1062 0.17497641763445387
1063 0.17126244534274923
1064 0.1735321259130924
1065 0.17634698530702791
1066 0.17499455315472784
1067 0.1802349940175006
1068 0.17903396981068156
1069 0.17899230865038368
1070 0.17933959586081147
1071 0.17804353972664988
1072 0.1789358619486527
1073 0.18104827674942342
1074 0.17843763029024418
1075 0.1803086012194641
1076 0.18280012693316527
1077 0.19275627094189038
1078 0.19573561749767998
1079 0.19605668546478516
1080 0.19624258424389868
1081 0.19504334639503218
1082 0.19107979337269357
1083 0.18917976140881443
1084 0.18750960516844567
1085 0.18802952666206102
1086 0.18597120999505765
1087 0.19140997492561324
1088 0.1894053023751639
1089 0.18614736512566174
1090 0.1909864587956479
1091 0.1963496634400318
1092 0.1924937810632375
1093 0.18829257900709992
1094 0.1885312701630153
1095 0.19032665837117058
1096 0.18858549220837376
1097 0.1880995114756574
1098 0.18345543266352562
1099 0.18467794377520574
1100 0.18493513183815682
1101 0.18292255774459307
1102 0.18306425728190898
1103 0.1835310311715808
1104 0.18153986498126445
1105 0.18417020289071553
1106 0.18444129211874147
1107 0.18015294864628917
1108 0.18066604371238534
1109 0.18134278597267375
1110 0.18053815253226674
1111 0.17755436141176864
1112 0.1746205470462189
1113 0.17500253750379793
1114 0.17302157342579289
1115 0.17300812924039058
1116 0.17082795373319112
1117 0.16861897294269673
1118 0.16786019430649285
1119 0.16854375534735921
1120 0.17166221976413848
1121 0.16869641101480592
1122 0.16829547664035321
1123 0.17098598373391294
1124 0.17743175648860393
1125 0.18211606225263113
1126 0.18172326607308717
1127 0.18029802074553308
1128 0.17926587489713794
1129 0.1787330343795082
1130 0.17739030877997825
1131 0.17686795437559796
1132 0.17520977477036695
1133 0.17870353388609989
1134 0.1824790825947151
1135 0.1777026942822956
1136 0.17859716935041156
1137 0.1769713436640734
1138 0.17718412951327278
1139 0.1789349717709146
1140 0.17885427202100057
1141 0.17630974524004311
1142 0.17604629611477005
1143 0.18008709325347616
1144 0.17667171544391758
1145 0.17541811484002034
1146 0.17962324873718288
1147 0.17947243383031486
1148 0.1777594959482676
1149 0.17816259942160184
1150 0.182951743737216
1151 0.17816631972970534
1152 0.18703352493210407
1153 0.18531027658728158
1154 0.18873550198031125
1155 0.1917480501671373
1156 0.18869711516556792
1157 0.1865351905666976
1158 0.18323315175561805
1159 0.18105009787251383
1160 0.18287494712743013
1161 0.18096645266121192
1162 0.17753295085107296
1163 0.17992045415587732
1164 0.18115089177919189
1165 0.18026747262328352
1166 0.1773074861393823
1167 0.1772635590457726
1168 0.17507630092714505
1169 0.17256412359608064
1170 0.16996187972306773
1171 0.17457959807467072
1172 0.17714683493868955
1173 0.17748852325287265
1174 0.17965075748688106
1175 0.1762547467129778
1176 0.1739600396732108
1177 0.17362230985578445
1178 0.17300555231466783
1179 0.17943340649272405
1180 0.17758295932470625
1181 0.17116312979810416
1182 0.17247196852403562
1183 0.16855938123975112
1184 0.16414980489594264
1185 0.16543578563853376
1186 0.1671959143166924
1187 0.1708562267975674
1188 0.1748629265865683
1189 0.1722589600540101
1190 0.1738955737760871
1191 0.1786666805992612
1192 0.18414694328159886
1193 0.1832666956697476
1194 0.18212211698125946
1195 0.18005495282856657
1196 0.17708397519154578
1197 0.17713191161957292
1198 0.17825039521223524
1199 0.17781936194330053
1200 0.17749419569220778
1201 0.1743037738732693
1202 0.17656133666624407
1203 0.17793251062920493
1204 0.17407340692422513
1205 0.18018699634321086
1206 0.18347900463563996
1207 0.18472780007203934
1208 0.1838305463023232
1209 0.18059589144235075
1210 0.17849197992663282
1211 0.17452876724881558
1212 0.17980030886604753
1213 0.17653315108067721
1214 0.1805596009586477
1215 0.18255711993821477
1216 0.18204263509435667
1217 0.17867475296071064
1218 0.17495339404056276
1219 0.1701609071240706
1220 0.17118723328225754
1221 0.1722430896936024
1222 0.16976391781969355
1223 0.16947759100440282
1224 0.1658525190530104
1225 0.16530558810632373
1226 0.16869236689210784
1227 0.16552292252839373
1228 0.16371841977769824
1229 0.16762926057637956
1230 0.16702226885254287
1231 0.1696994193324009
1232 0.1706995416815781
1233 0.17447389356515142
1234 0.17640522592265606
1235 0.18089228099285842
1236 0.181786801448756
1237 0.18428244831975718
1238 0.17996991851463692
1239 0.17752766172767975
1240 0.17898919785631864
1241 0.18103992287468765
1242 0.18401820669309962
1243 0.1852480087554753
1244 0.1848982704171211
1245 0.18698545239764486
1246 0.18384499796388779
1247 0.18106899960182518
1248 0.18500853601106176
1249 0.18391599973745498
1250 0.185337803250915
1251 0.18586437239024
1252 0.1889990776816573
1253 0.19169703215714393
1254 0.1933539607258686
1255 0.19822668267476995
1256 0.2031568101035515
1257 0.20618819245579478
1258 0.2063900177080867
1259 0.20550214151138999
1260 0.20229149073000197
1261 0.19976925143273572
1262 0.19674009193782718
1263 0.19453962245408934
1264 0.1942547032131932
1265 0.19660319854863126
1266 0.19470479014558467
1267 0.18835874429085442
1268 0.18508355645005634
1269 0.18873404855428394
1270 0.19065590704886548
1271 0.19115922306843192
1272 0.1928053747552716
1273 0.1927735791449025
1274 0.1906411694745071
1275 0.19113082712231702
1276 0.19032173030381166
1277 0.18770790105585544
1278 0.18344369833640117
1279 0.17719530065332526
1280 0.17732145040757663
1281 0.17556836887771377
1282 0.17944139556206307
1283 0.17707318648204542
1284 0.17629980967496636
1285 0.17910770409752252
1286 0.18328281194075335
1287 0.1790226782867705
1288 0.18241512943888263
1289 0.18792073282228014
1290 0.18730676191412898
1291 0.18767206684377932
1292 0.1843276990857167
1293 0.18454886437116053
1294 0.1829311739861189
1295 0.1798103861325281
1296 0.17947291245877417
1297 0.17837814161914295
1298 0.17971428337458706
1299 0.18745131584492863
1300 0.18980345391470976
1301 0.19142866519008983
1302 0.19060914415343025
1303 0.20080295829376654
1304 0.2019495915925599
1305 0.20040092780197533
1306 0.1976618028939206
1307 0.19656535600964176
1308 0.19604920102963402
1309 0.19130816537567577
1310 0.19851529727961365
1311 0.1956600841634191
1312 0.19075293362910006
1313 0.18833627123333027
1314 0.1852617575409741
1315 0.1842924383595047
1316 0.1826475674493126
1317 0.1787054521962713
1318 0.17995582221073306
1319 0.1773280802201247
1320 0.17975932086983465
1321 0.17433987610470483
1322 0.17588885026810672
1323 0.17414845285688138
1324 0.1784268744993892
1325 0.17837104900556983
1326 0.17831918332467836
1327 0.17705343723437514
1328 0.17426277601845258
1329 0.17365034881943936
1330 0.17109671649677582
1331 0.17111994550236787
1332 0.16778542154081516
1333 0.17573218393070567
1334 0.1811265082455552
1335 0.18482326846988886
1336 0.19056706024711034
1337 0.18685313815031682
1338 0.18736172992724986
1339 0.1828302914983524
1340 0.17859756574808
1341 0.18427742832104957
1342 0.18683691304803426
1343 0.187895026641016
1344 0.19046998188220693
1345 0.18574762790194063
1346 0.18274977906457401
1347 0.18426261935155228
1348 0.1861965590136108
1349 0.18653423488886867
1350 0.18555512935595259
1351 0.1816657848120619
1352 0.18337149324663482
1353 0.18773627194149495
1354 0.18725388865813494
1355 0.18630423803160978
1356 0.187184920838747
1357 0.18986960136706255
1358 0.18988541856838426
1359 0.19221230532616224
1360 0.18553450571796162
1361 0.1853673923072296
1362 0.18440425110373593
1363 0.17946912389260855
1364 0.17603897340234215
1365 0.1727385546607026
1366 0.17080533288498956
1367 0.1662401179901979
1368 0.1700626600175102
1369 0.17024775341650839
1370 0.17251437600404915
1371 0.17054565873102157
1372 0.17036605888327191
1373 0.16801986259567941
1374 0.1699461325616974
1375 0.1685006738851671
1376 0.17507535855324904
1377 0.17756649232225274
1378 0.1776054222254454
1379 0.17510135342495134
1380 0.17629718813136064
1381 0.1758941981151835
1382 0.1795841133256378
1383 0.1824082948857208
1384 0.18538636428955135
1385 0.18441078778662925
1386 0.18600530072950108
1387 0.1811727268538128
1388 0.1798272892571614
1389 0.1773132635417991
1390 0.17794034957260607
1391 0.17723724913034486
1392 0.17677518133610767
1393 0.18084100250265256
1394 0.18137573329086235
1395 0.1811162483168405
1396 0.17420887066180366
1397 0.17567122977901867
1398 0.17771412135895526
1399 0.1793907451784888
1400 0.17765330685582273
1401 0.1803470022684918
1402 0.18137136404573198
1403 0.17761840049796648
1404 0.17900509200429932
1405 0.17923601027073874
1406 0.18083558877476227
1407 0.18436468899400388
1408 0.18725147181884666
1409 0.18568393588783938
1410 0.18368945420434415
1411 0.18250572592601486
1412 0.1817056379668591
1413 0.1807437069969783
1414 0.18303084919667928
1415 0.18244695260956903
1416 0.18082402284295876
1417 0.1812112283887105
1418 0.17695157398417327
1419 0.17899576130182804
1420 0.1759181168914252
1421 0.17756004159811856
1422 0.1744513826831912
1423 0.1796915516792001
1424 0.17708372344418719
1425 0.1746655205176266
1426 0.176141810353338
1427 0.18094383651233253
1428 0.18155855662420275
1429 0.19091891700144006
1430 0.19093889702065642
1431 0.18733866550359599
1432 0.18413773063868408
1433 0.1867594872479152
1434 0.18396383713762565
1435 0.1834613399900252
1436 0.1860015288469721
1437 0.1849838446507629
1438 0.18502469071118022
1439 0.18356251604886042
1440 0.17700019825277793
1441 0.17985585345725477
1442 0.17615510535747045
1443 0.17641002099970193
1444 0.17431535865002165
1445 0.17261817942678892
1446 0.17012966028410165
1447 0.1734565900405464
1448 0.17447893082859076
1449 0.16946505093361697
1450 0.1712359391193309
1451 0.17291604601210822
1452 0.17835521360814396
1453 0.17734451884549698
1454 0.17679002995361545
1455 0.17428661687734417
1456 0.1753690001687052
1457 0.17665785169487974
1458 0.17785455092089578
1459 0.1755607557680953
1460 0.17765456429601448
1461 0.18404844693673317
1462 0.18859541826545595
1463 0.18720426332741438
1464 0.18441605572512262
1465 0.1835500717575298
1466 0.18428974930181619
1467 0.18485221490622625
1468 0.1857202162625885
1469 0.18978139701031113
1470 0.18767730542310296
1471 0.1872499881531735
1472 0.18995733693354785
1473 0.18910428555411216
1474 0.18507393900992378
1475 0.18845361802973065
1476 0.1964886844217573
1477 0.19567359477816174
1478 0.19146071216945185
1479 0.19093291468755305
1480 0.18673319376113326
1481 0.18183563283028284
1482 0.18257684675701333
1483 0.18550741524560338
1484 0.1868090318238415
1485 0.18948209165892105
1486 0.1931709263863662
1487 0.1904587728508561
1488 0.1866681411321386
1489 0.18235609243411638
1490 0.1841648338147892
1491 0.1837229118861759
1492 0.17948920900684634
1493 0.18260247446652092
1494 0.17951918933590505
1495 0.17822096312463512
1496 0.17863878218311277
1497 0.17495697535256927
1498 0.17421834883553133
1499 0.17463391915675117
1500 0.17561048325046402
1501 0.17665824344287367
1502 0.1785683010565941
1503 0.18363851379284601
1504 0.18142246965404757
1505 0.1789830842361129
1506 0.17747750747906654
1507 0.1768578905049636
1508 0.1769429088995165
1509 0.17914422673272845
1510 0.18733797063488744
1511 0.1832138144081144
1512 0.18194813517677563
1513 0.17639166552973787
1514 0.17213504409032762
1515 0.1713115593365225
1516 0.16752002125126655
1517 0.1647847815019715
1518 0.1635648122724439
1519 0.16156457614569772
1520 0.16477801875772097
1521 0.16742600330563207
1522 0.16730468865202502
1523 0.16586811896532747
1524 0.167204539981812
1525 0.16642664164960067
1526 0.16920941433900308
1527 0.16897269810670953
1528 0.17430054001898476
1529 0.16973711418709972
1530 0.17228875786902148
1531 0.17749541310228384
1532 0.17565675951025614
1533 0.17363828459663744
1534 0.17368949090793925
1535 0.1780981299461889
1536 0.1846173772676558
1537 0.18293915564987995
1538 0.18587568290687148
1539 0.18115655679395687
1540 0.1814373740454694
1541 0.1844608702272338
1542 0.17979979229064247
1543 0.17905379872403854
1544 0.17730612344338578
1545 0.17627301025504544
1546 0.17571558840377338
1547 0.17374012131067998
1548 0.17541902892505726
1549 0.17699734538241269
1550 0.1790762499223117
1551 0.17549382644146358
1552 0.17307308760806628
1553 0.16888763708643353
1554 0.16863939645384762
1555 0.17102531924094272
1556 0.17430584580521744
1557 0.172349050201365
1558 0.17435177078013597
1559 0.18049829819945973
1560 0.18238135682775214
1561 0.18408432460338148
1562 0.18688619455555328
1563 0.18882322896295112
1564 0.1898167871425151
1565 0.18685567167308326
1566 0.18665429163193462
1567 0.18547194786264679
1568 0.18690482307130857
1569 0.1863467323361763
1570 0.1856577570061918
1571 0.19123996569106305
1572 0.20111347383310788
1573 0.19872677158758398
1574 0.19543080775241872
1575 0.1951393715885355
1576 0.19082196793083017
1577 0.1854214823942512
1578 0.18502477765391437
1579 0.18285131120959075
1580 0.17859349546682077
1581 0.18032421527371917
1582 0.1809820087975214
1583 0.18004507889383586
1584 0.1768471694293638
1585 0.17531239804354487
1586 0.1738772137468503
1587 0.17233687432159003
1588 0.1730416100461693
1589 0.17493683081025585
1590 0.17599166316826378
1591 0.17106869265174182
1592 0.16765439311923366
1593 0.17050570369000836
1594 0.17225584197255017
1595 0.16855854220579902
1596 0.16768140131882586
1597 0.17611381293521905
1598 0.17612627340423986
1599 0.17655233913422755
1600 0.1757735419907671
1601 0.17974354701982456
1602 0.18627420256507266
1603 0.18638758680199266
1604 0.19003055382646336
1605 0.19465283205101386
1606 0.19505105599751618
1607 0.18970180617264404
1608 0.19330121636234068
1609 0.1926299636945934
1610 0.18743552315704326
1611 0.18596238537256987
1612 0.1861417365994311
1613 0.18957243170674948
1614 0.1920481023758916
1615 0.18679167308541547
1616 0.18190974424599776
1617 0.18476329532551022
1618 0.18615604150850104
1619 0.1867620352675783
1620 0.18763722662063845
1621 0.18685161337792047
1622 0.18578113852923364
1623 0.1824135399370067
1624 0.1764033160962468
1625 0.17223436883310728
1626 0.16738438830870617
1627 0.16405838781087007
1628 0.16381579387326603
1629 0.16310909463291973
1630 0.16388393259041556
1631 0.16272873266929136
1632 0.16939341948384415
1633 0.16755735658962462
1634 0.16727257475279808
1635 0.16578169797381495
1636 0.16636243135798634
1637 0.16522825364233848
1638 0.1671229237672251
1639 0.17513789245693936
1640 0.17567833223231782
1641 0.17474308274645942
1642 0.17596790488772993
1643 0.1743317064304358
1644 0.17881899177961405
1645 0.1752557510131555
1646 0.180485193788465
1647 0.1792569397623445
1648 0.1781109039844667
1649 0.1779644934709306
1650 0.17494325176257808
1651 0.17261764259975185
1652 0.17208226786709752
1653 0.17481707870951527
1654 0.17478682851783545
1655 0.1724053882598172
1656 0.1759020235871634
1657 0.17752881765979778
1658 0.18080144304589854
1659 0.18220448504587794
1660 0.17921215603382099
1661 0.17791518845824042
1662 0.18075134854317582
1663 0.17978476286650488
1664 0.18044907719541303
1665 0.18056491050704163
1666 0.1870624813459859
1667 0.18261488464676254
1668 0.18285515326740961
1669 0.18491669820382553
1670 0.1807270898816081
1671 0.17898629794094792
1672 0.17470265349364725
1673 0.17352774966314238
1674 0.17191057856578948
1675 0.16573827972143282
1676 0.1644494340729361
1677 0.17052384369775464
1678 0.1743589280832244
1679 0.1727436756004482
1680 0.17377544417169
1681 0.16931943721341763
1682 0.16574772858709996
1683 0.16238901612839915
1684 0.1656385296375914
1685 0.16888170544427905
1686 0.1706645855676139
1687 0.1722502085004155
1688 0.16984208575790263
1689 0.16728396551524227
1690 0.16256576108975374
1691 0.16334164882936922
1692 0.16180664371167583
1693 0.1639010927443054
1694 0.16484520626345395
1695 0.1653171788955848
1696 0.16643705469117648
1697 0.16987566800486523
1698 0.16997717009399663
1699 0.16614585685504374
1700 0.16224943609034626
1701 0.16498097191151032
1702 0.1639593310048823
1703 0.16828354897117417
1704 0.16431877048625768
1705 0.1649808484180053
1706 0.16730032544105772
1707 0.16731604797336033
1708 0.16408722873949322
1709 0.16261052736422402
1710 0.16394890232784434
1711 0.16449529126795726
1712 0.16574724193375642
1713 0.1680482924815536
1714 0.17500953979818706
1715 0.17684420741375104
1716 0.17689525899388625
1717 0.17355108544616313
1718 0.1695455546860851
1719 0.17271228900715327
1720 0.17118165735451532
1721 0.16972981253905434
1722 0.17686981582322722
1723 0.17773214540194576
1724 0.17696861828545726
1725 0.1790857395992875
1726 0.17726670784946083
1727 0.17719351276632367
1728 0.17522893570252854
1729 0.1822343503450328
1730 0.1770625115944422
1731 0.17512325956047864
1732 0.1750011579420086
1733 0.16918537866108863
1734 0.17054910079568547
1735 0.16695793821749022
1736 0.16490749735537408
1737 0.16545946197721276
1738 0.16643269774627312
1739 0.16625138894300126
1740 0.1674644092522305
1741 0.1704218125166513
1742 0.17010325513678948
1743 0.16911031445024752
1744 0.16801770305775113
1745 0.164231910790287
1746 0.16598052485461462
1747 0.16337433043428148
1748 0.16294518187619347
1749 0.16586008138934166
1750 0.17387760252487117
1751 0.1800601250296663
1752 0.17566381094150224
1753 0.18000215617381765
1754 0.1785826354703
1755 0.1745979758632801
1756 0.175247332978185
1757 0.17773985999340056
1758 0.17707735423011398
1759 0.1735843788721813
1760 0.1719991345231521
1761 0.17127518764359845
1762 0.1697323344161191
1763 0.16748718965143666
1764 0.16984403325400388
1765 0.16582327657891782
1766 0.16471413738089924
1767 0.16486565887830967
1768 0.16688695210131094
1769 0.16269537351648886
1770 0.16330405660379718
1771 0.1654958241096925
1772 0.16763730313585323
1773 0.16684712886398542
1774 0.1708690695725576
1775 0.17278975302839542
1776 0.17746556748328446
1777 0.1758812273983166
1778 0.17714741874730636
1779 0.1725651417582874
1780 0.17083805302467744
1781 0.17406548410374045
1782 0.17442452028141725
1783 0.17584966821741738
1784 0.1795317369991989
1785 0.18121190413485028
1786 0.18114617208823613
1787 0.17652970320151795
1788 0.17332983403950825
1789 0.1728686874170592
1790 0.17476378396685338
1791 0.17346815927805379
1792 0.17468174544556625
1793 0.18202628416642863
1794 0.1852315386190294
1795 0.1864255535651099
1796 0.18425267947156887
1797 0.18546872895157035
1798 0.18689753914948432
1799 0.18332719628580924
1800 0.1812949895075129
1801 0.17851831637720764
1802 0.17740351816624852
1803 0.17444905216047574
1804 0.1762785679806716
1805 0.17780759781981528
1806 0.1779068829153629
1807 0.17812699570071566
1808 0.17842082226704242
1809 0.17996665577081455
1810 0.1844260550140227
1811 0.18162123172869254
1812 0.1816626531725225
1813 0.1834851586382178
1814 0.1878123462403346
1815 0.18819432975690328
1816 0.187223287122018
1817 0.18910304459622518
1818 0.18080928104541613
1819 0.1787152961858086
1820 0.17804528706979503
1821 0.1760155984793164
1822 0.1763569559783391
1823 0.17281390542960037
1824 0.17251723988511444
1825 0.17399838701181067
1826 0.1732081514772098
1827 0.17043146868136413
1828 0.1673087317906638
1829 0.16933661006356657
1830 0.16976847621022506
1831 0.1654572251935498
1832 0.16603125007447864
1833 0.16657954935578045
1834 0.16876959935737434
1835 0.16864084573906168
1836 0.16570114528228197
1837 0.1673982003488185
1838 0.1638468735657372
1839 0.16401856838842374
1840 0.16141738026601202
1841 0.15964645620520823
1842 0.16325266936125676
1843 0.1608213732722609
1844 0.159982649989415
1845 0.1602881209619243
1846 0.16221792607612007
1847 0.16951319225823813
1848 0.1737030713098878
1849 0.17387687578835795
1850 0.17482376171683112
1851 0.17356545692862427
1852 0.175648235972357
1853 0.1721145186087181
1854 0.17058693378514259
1855 0.16657083489906377
1856 0.16819996468792783
1857 0.16806034743103768
1858 0.16881415694338128
1859 0.16756238445087115
1860 0.16641533587375737
1861 0.16630675238966455
1862 0.17358286091029207
1863 0.1760080776364168
1864 0.17633845702563766
1865 0.18087406720896104
1866 0.17545695840876885
1867 0.17248764401282302
1868 0.17160840122943014
1869 0.17209472318629823
1870 0.17294598126536967
1871 0.17242625061386552
1872 0.1666649180982744
1873 0.16708129629500826
1874 0.17035783813901054
1875 0.17137431341267204
1876 0.16995256457796612
1877 0.17298170161906706
1878 0.17465546488163317
1879 0.17343641155419448
1880 0.1762625113140735
1881 0.17927455917100846
1882 0.178570592538423
1883 0.1791747219585538
1884 0.18334532891718985
1885 0.17926760269709027
1886 0.18460060733712552
1887 0.18395044128438987
1888 0.18789296198196254
1889 0.18568982942378856
1890 0.18022816565760677
1891 0.1826940523427311
1892 0.18212536098136753
1893 0.17857197035766467
1894 0.1772587279327228
1895 0.17556817202396818
1896 0.17309523405397798
1897 0.1706135104456383
1898 0.17091573748220545
1899 0.16942166364100167
1900 0.16777061887895992
1901 0.16806196989103495
1902 0.16531660993234223
1903 0.1649670973956815
1904 0.16355531891050024
1905 0.15940913614507393
1906 0.16175327202864775
1907 0.16214580685962698
1908 0.1625936241543543
1909 0.16420397862162456
1910 0.16057682518094418
1911 0.16331487432655367
1912 0.15985887827458983
1913 0.15902711971386976
1914 0.1638648318390671
1915 0.16800303523009633
1916 0.1637963452720548
1917 0.1623720913038169
1918 0.16146589269389344
1919 0.1617761175347832
1920 0.16013266478599314
1921 0.15909617991406805
1922 0.1612831221624531
1923 0.16416499763169745
1924 0.16027197464798862
1925 0.15702881119693793
1926 0.15583616973798403
1927 0.1587719781563365
1928 0.1618479993968323
1929 0.16747605565450627
1930 0.16722649273212586
1931 0.1744575137222037
1932 0.18416195222653972
1933 0.18703731097803736
1934 0.1853096383633574
1935 0.18849553744396808
1936 0.19091411006809392
1937 0.19903038059795902
1938 0.20083942665271468
1939 0.198187047126405
1940 0.19623996813521913
1941 0.19232272505247114
1942 0.18911817132964895
1943 0.18533698284210415
1944 0.18649421242101477
1945 0.1846780875971033
1946 0.18515737947673624
1947 0.18586214122341002
1948 0.18213489714711242
1949 0.18253495898946526
1950 0.17728691196833019
1951 0.17629959192628233
1952 0.17096583700258647
1953 0.16791297485899132
1954 0.16613123557392837
1955 0.16673746175847126
1956 0.16572158754421776
1957 0.16044877741235647
1958 0.1596305558696224
1959 0.16453750040663784
1960 0.1664697641718403
1961 0.16709393691313407
1962 0.16434017954431898
1963 0.16206858579662078
1964 0.16452347807002038
1965 0.1638750187031505
1966 0.16393158747006156
1967 0.16775591891928346
1968 0.1697925125532493
1969 0.16581295981763108
1970 0.1625090723165122
1971 0.16185032888605425
1972 0.16793189553339088
1973 0.1646429965608013
1974 0.16544423726612562
1975 0.16447453106118054
1976 0.1642519927442623
1977 0.1662558850425976
1978 0.16809527755783477
1979 0.1665931837052686
1980 0.16949151572202886
1981 0.17089552536560815
1982 0.17939095665473093
1983 0.1844494518887253
1984 0.1835829252527283
1985 0.17899483452970918
1986 0.17970019588531677
1987 0.18052645483310484
1988 0.17302052416231153
1989 0.17544004086696433
1990 0.17360857663193338
1991 0.1741574216273933
1992 0.17313298956044101
1993 0.17510604151029213
1994 0.17888303358500146
1995 0.17733707808683763
1996 0.18219626650122211
1997 0.18222668503142067
1998 0.17985658855214717
1999 0.1792738930372149
2000 0.18104797863850744
2001 0.1818148278941788
2002 0.18062735352665882
2003 0.17909883189574513
2004 0.18023194427826078
2005 0.17961434324566786
2006 0.17687618404612776
2007 0.1713871047197506
2008 0.17037814724135925
2009 0.16679852486570354
2010 0.16504325521814533
2011 0.16360108601594903
2012 0.16244403911422137
2013 0.16043388598671954
2014 0.15699690359990062
2015 0.15506423811459777
2016 0.15394085318157885
2017 0.15585615042128992
2018 0.160502342611064
2019 0.1590235813523914
2020 0.1575826541244017
2021 0.15607801398566606
2022 0.15541805315850296
2023 0.15597102483068215
2024 0.1595121303792683
2025 0.15502953421436738
2026 0.15111624650385672
2027 0.15402278857433818
2028 0.15245448103848716
2029 0.15144860641333718
2030 0.15403541084682876
2031 0.1523808463503951
2032 0.15891848868936606
2033 0.16439215570816673
2034 0.16533073541637608
2035 0.16818709752365663
2036 0.16977220101420326
2037 0.1670049100214026
2038 0.1689221727037831
2039 0.17082934831241403
2040 0.17030791122907074
2041 0.16870630394691533
2042 0.16415811578578626
2043 0.16554999947679228
2044 0.16934029996513295
2045 0.16891463166581663
2046 0.1671491897056139
2047 0.1653085681154999
2048 0.17477655402016698
2049 0.16780036009423785
2050 0.17319737062221335
2051 0.16642039434938638
2052 0.1720521248891563
2053 0.17121809996795156
2054 0.1749296406891778
2055 0.17560284614445282
2056 0.17772776734723014
2057 0.1744361014833453
2058 0.17288632318410896
2059 0.16840507052868864
2060 0.16571581777212258
2061 0.16334783509025488
2062 0.1612914098022835
2063 0.16381963426337745
2064 0.16286285520612692
2065 0.16439614714103487
2066 0.16443338412866784
2067 0.1621414192213934
2068 0.16342992344745888
2069 0.1586732649139961
2070 0.15609223395577673
2071 0.1534134812652314
2072 0.15447540290646952
2073 0.15434411353611827
2074 0.15612332838842763
2075 0.15959112779560233
2076 0.1599526623153318
2077 0.16583434366556665
2078 0.16245991548931
2079 0.16444806064100917
2080 0.1615887847983705
2081 0.16641492254530194
2082 0.16568515694434766
2083 0.1657596379187285
2084 0.16070283648370914
2085 0.15791575786768688
2086 0.15505432645052042
2087 0.1527830218634251
2088 0.14771557945262578
2089 0.14824020950422753
2090 0.1486901142158455
2091 0.14804728906974313
2092 0.15096486581824825
2093 0.14849189645167535
2094 0.14944819712146828
2095 0.1492538938239638
2096 0.1457845007761202
2097 0.1496207805321111
2098 0.15136657284308913
2099 0.15379225128837923
2100 0.1567090190704033
2101 0.15511500423449565
2102 0.15561422334878106
2103 0.15289308244080954
2104 0.15659875524721992
2105 0.15679543929710196
2106 0.16187288359475918
2107 0.16278247233336676
2108 0.16653268810604968
2109 0.16527887680973075
2110 0.16381077318351384
2111 0.16446681930685864
2112 0.16735360128341462
2113 0.16848079355947684
2114 0.17045445435398082
2115 0.16922460073071655
2116 0.17088582730744423
2117 0.17646187647987133
2118 0.1746274912787264
2119 0.17954030642802588
2120 0.18247710475231774
2121 0.1816656870446107
2122 0.18117892290367196
2123 0.17974907051217714
2124 0.1769418885471716
2125 0.17194634111186516
2126 0.17281062541717873
2127 0.17447186087055133
2128 0.172276721070556
2129 0.17155844182105198
2130 0.17175941804347636
2131 0.1671374691065985
2132 0.165227011072949
2133 0.16579690148977824
2134 0.17408757123841395
2135 0.16947081726932722
2136 0.17468811460266293
2137 0.17529007841285865
2138 0.18062018050971748
2139 0.1815413358291071
2140 0.18534486345768703
2141 0.1896261932163304
2142 0.1871948267557203
2143 0.18637333144587093
2144 0.18451583382345865
2145 0.18615046885780362
2146 0.1850163556382525
2147 0.18381164228130592
2148 0.18373579015024794
2149 0.18342650440056585
2150 0.18243113613175865
2151 0.17962811549944446
2152 0.1804342820683965
2153 0.17789242009280762
2154 0.17733884310685374
2155 0.18310285916295152
2156 0.18866752961605637
2157 0.18823552768823368
2158 0.18772149063405572
2159 0.18721666464737516
2160 0.18855777856288666
2161 0.18538105317871256
2162 0.18323616530526116
2163 0.18680828821088463
2164 0.18622144619904987
2165 0.18773429000630704
2166 0.1819098821662789
2167 0.18058406097140242
2168 0.17658449216884073
2169 0.17574245933474628
2170 0.17570102993054565
2171 0.1743777255720202
2172 0.1733159730291042
2173 0.17585280324122368
2174 0.1753983463505005
2175 0.17646746030382174
2176 0.1754156904601919
2177 0.17853171144579655
2178 0.1738385812758339
2179 0.17542220261564248
2180 0.1733732680100536
2181 0.17380628224775216
2182 0.17291733536033352
2183 0.17185783010341393
2184 0.1724484171415955
2185 0.17111891561260137
2186 0.16672204184690398
2187 0.1677058495416577
2188 0.16795065319547076
2189 0.17085777505644278
2190 0.1741844351685773
2191 0.17036346962422705
2192 0.1767545479867212
2193 0.17526235625147987
2194 0.1714006553143278
2195 0.16934170037955182
2196 0.17127344051405913
2197 0.16851903384392078
2198 0.1714681481015499
2199 0.17299347472415705
2200 0.17344269620382494
2201 0.16775530174675918
2202 0.1673419022140205
2203 0.16589965613877478
2204 0.16348499529536697
2205 0.1627403495279801
2206 0.1591328603834974
2207 0.15404225195745233
2208 0.15532045786350612
2209 0.1543868979046015
2210 0.1552238196339549
2211 0.15380295785126163
2212 0.15777987097373972
2213 0.15799957383875285
2214 0.157300730370321
2215 0.15624799414530827
2216 0.15585994199563952
2217 0.1639858377782991
2218 0.17295031781272505
2219 0.17503141196319236
2220 0.17715866117252804
2221 0.17811051084316282
2222 0.1786997637782977
2223 0.17427197888205817
2224 0.17627343351880048
2225 0.17139952017580867
2226 0.173497239950735
2227 0.16952632981846208
2228 0.16500510232129223
2229 0.16021132504771823
2230 0.1618140790089727
2231 0.16177303372842916
2232 0.16316367786249086
2233 0.16676371038961915
2234 0.16240795768208957
2235 0.1633618859968274
2236 0.16602024780407748
2237 0.16870548737074617
2238 0.16236260007642822
2239 0.1648419407381694
2240 0.1630402631200028
2241 0.1643025362464791
2242 0.15969827702400138
2243 0.16031347898325668
2244 0.15977184046221984
2245 0.16021283479553355
2246 0.15935870270748642
2247 0.15940401489275433
2248 0.15828516365353232
2249 0.1600270415657517
2250 0.15527464482013195
2251 0.16195630311510392
2252 0.15673801850862587
2253 0.16018628375161248
2254 0.15678296205188536
2255 0.1548369441937122
2256 0.15540637652671752
2257 0.15437342745598928
2258 0.15582164397123552
2259 0.15151955279961019
2260 0.1547434800260197
2261 0.15417587817248085
2262 0.15687530690911156
2263 0.16125453967883657
2264 0.16570023410649126
2265 0.17134017538843477
2266 0.16550552509860328
2267 0.1671300783393037
2268 0.16775470119451746
2269 0.1647931141412431
2270 0.16749358201827175
2271 0.165138790233185
2272 0.16791428258113575
2273 0.1687991764851735
2274 0.1636567515172058
2275 0.16055501419641022
2276 0.16075681672993997
2277 0.16675610416981904
2278 0.16512300587165352
2279 0.16201383337200875
2280 0.16295915363569138
2281 0.16077667938177953
2282 0.1631946173295841
2283 0.1684946692274927
2284 0.167609297599219
2285 0.1643970430187786
2286 0.16146760764352125
2287 0.16030940636365093
2288 0.15891604177089164
2289 0.15945840673385528
2290 0.1590925615734321
2291 0.16063050881383975
2292 0.16244221587799335
2293 0.16206427836259316
2294 0.16355384073114496
2295 0.16402789069523901
2296 0.16373594504574382
2297 0.160482170301492
2298 0.16248382519288213
2299 0.16400069049540178
2300 0.16258865789958551
2301 0.1658771726166193
2302 0.16341857099607449
2303 0.1646571128136652
2304 0.1642078952699963
2305 0.1625887629428563
2306 0.16086698118201412
2307 0.16159740874187514
2308 0.1617961477251324
2309 0.1577736557434326
2310 0.1572732780197554
2311 0.1608402017193401
2312 0.1599684789869813
2313 0.1654782326603199
2314 0.17229639127113805
2315 0.17158421845071065
2316 0.17111807737498774
2317 0.172634324494743
2318 0.16958963072038621
2319 0.16874766077760098
2320 0.16570667677667653
2321 0.16969734657001717
2322 0.16826347167663774
2323 0.16366612528598012
2324 0.16813105894478295
2325 0.1692358796598208
2326 0.16779144806877005
2327 0.16509910109533574
2328 0.16020018696391916
2329 0.15840996211413447
2330 0.15515486215630683
2331 0.15763639195334478
2332 0.15797706350897162
2333 0.15719236944807535
2334 0.15933730913424163
2335 0.16203774553439323
2336 0.17019704170734856
2337 0.17167310882548548
2338 0.17023762734776784
2339 0.1694866493825261
2340 0.16844562817968228
2341 0.1714111116173026
2342 0.1731826466300032
2343 0.1700049446801491
2344 0.16805219412864572
2345 0.16949008787591452
2346 0.16872029499637362
2347 0.16526701596165247
2348 0.16280300063000216
2349 0.16109128274416412
2350 0.16336117963101404
2351 0.1629946286687786
2352 0.1652815748938502
2353 0.16357465473013352
2354 0.167409126942133
2355 0.16430931238958993
2356 0.16188600315418622
2357 0.15649439233929022
2358 0.15925344233265612
2359 0.16252021853224421
2360 0.16915369508352268
2361 0.1701872331889247
2362 0.17250024971292394
2363 0.17106567648285012
2364 0.16694420421630188
2365 0.16793945739725272
2366 0.1650886056726489
2367 0.16270634394037548
2368 0.159031357119809
2369 0.15920341677993274
2370 0.1602226555424607
2371 0.16276042849519934
2372 0.16248586944370647
2373 0.15972151015665392
2374 0.15938789535581704
2375 0.15843882759529027
2376 0.1625759685050041
2377 0.16584373718594825
2378 0.1663576904484211
2379 0.17156306447523048
2380 0.17193845398965962
2381 0.17499631781348723
2382 0.17512088244231766
2383 0.1727386852360269
2384 0.16977802576927845
2385 0.17201624359764311
2386 0.17140300315091897
2387 0.17378999210718177
2388 0.1738322563528082
2389 0.1726681176625843
2390 0.17300669406084612
2391 0.17742310214842913
2392 0.17682245298152172
2393 0.1740022324674577
2394 0.1708898445802853
2395 0.17673993416171602
2396 0.18116854704208374
2397 0.1866066000770378
2398 0.18242134528555107
2399 0.18146183977005748
2400 0.1847459574593115
2401 0.1810800150084205
2402 0.1895437015635706
2403 0.1923560863920692
2404 0.18805769379633455
2405 0.18997764702765157
2406 0.18825593992586145
2407 0.1894410974190999
2408 0.18388767627534588
2409 0.17875458080462206
2410 0.17413597356282104
2411 0.1716264580279806
2412 0.16826053213389683
2413 0.1707880236325738
2414 0.1717471201078365
2415 0.16505315397884873
2416 0.1675202264908531
2417 0.16214668433579016
2418 0.1642649294201631
2419 0.16759353470183302
2420 0.17626339427867732
2421 0.17542911379551174
2422 0.17904276677085712
2423 0.17719304139715808
2424 0.18294977911087015
2425 0.17963720799480803
2426 0.17967727876599068
2427 0.1860710480531642
2428 0.18323115993028188
2429 0.19100983579592679
2430 0.18855881368789174
2431 0.1843214453071931
2432 0.1772388491759222
2433 0.1769641495105196
2434 0.17372144070475423
2435 0.1716934723306518
2436 0.17456667268116663
2437 0.17328512797212056
2438 0.17242918428291784
2439 0.17386896774032629
2440 0.1721380460100673
2441 0.17192496727442466
2442 0.17329999390723458
2443 0.17120224163069264
2444 0.1739657514554316
2445 0.1749719166691948
2446 0.17359326785229284
2447 0.17094620918115352
2448 0.17116739620161392
2449 0.17178021165185278
2450 0.16840779446768558
2451 0.1637182794202071
2452 0.16285960932272986
2453 0.1641178136440961
2454 0.16274072277899224
2455 0.16634584857543383
2456 0.1654238005893237
2457 0.16645951572806897
2458 0.16294027719275292
2459 0.1605819808248532
2460 0.15859407008920778
2461 0.15771493006856444
2462 0.15951504727403407
2463 0.16254406351029949
2464 0.17042483697694608
2465 0.16809717247213785
2466 0.17069895651333808
2467 0.17190842705720616
2468 0.1717324052252229
2469 0.18093600815515423
2470 0.17361641105396186
2471 0.17251357295855257
2472 0.17534185372660493
2473 0.17647958924952092
2474 0.17343035755082617
2475 0.17151042149237974
2476 0.1695249646226065
2477 0.17059935653085975
2478 0.1697513895381284
2479 0.16460983116764955
2480 0.16630688005094946
2481 0.16775105619494815
2482 0.16881691119728715
2483 0.1703458550720653
2484 0.17001327483200201
2485 0.16808911509820673
2486 0.16624517602481415
2487 0.16954892304025265
2488 0.1682387032492355
2489 0.16513615742773374
2490 0.1694977140019884
2491 0.16903491517220887
2492 0.1693502950696494
2493 0.17223177147165053
2494 0.17117326073874636
2495 0.1675197954150701
2496 0.16765731053107957
2497 0.16520838865537033
2498 0.16369774278013632
2499 0.16085515173681433
2500 0.17613798158533445
2501 0.1779163906917012
2502 0.1822026905368301
2503 0.18393493625079388
2504 0.18189320205946083
2505 0.1778459853467284
2506 0.17720932124885366
2507 0.17830494069009226
2508 0.177319699731015
2509 0.17382757443774596
2510 0.1699768743984895
2511 0.16746139306482646
2512 0.16311928133955872
2513 0.16287080795280284
2514 0.16282670811455383
2515 0.16039323016084076
2516 0.15685802582571065
2517 0.1533074577182754
2518 0.15460891272397853
2519 0.1516151301184775
2520 0.15334119398470059
2521 0.15234935282834175
2522 0.1543286696001989
2523 0.15876776769087633
2524 0.15782035703354408
2525 0.16029500050747392
2526 0.1578453652567029
2527 0.1561468710756028
2528 0.15627460809848226
2529 0.15742282985718414
2530 0.1582610599911633
2531 0.16055932128874267
2532 0.1597193701664907
2533 0.15918615671398958
2534 0.1570009965813403
2535 0.1598061811133842
2536 0.15745769362490958
2537 0.15604886937893855
2538 0.15445633705339515
2539 0.1535224480260761
2540 0.15387228395009203
2541 0.15292346714852004
2542 0.15454049622044935
2543 0.1540272120984731
2544 0.15565522173216978
2545 0.15824786268923616
2546 0.16057927408743444
2547 0.15499652250643264
2548 0.15427644542487584
2549 0.15398935221104731
2550 0.15312050648750883
2551 0.15326712609728
2552 0.15325340701401075
2553 0.1578325099342451
2554 0.16673975288212767
2555 0.165074960285489
2556 0.1626061656123974
2557 0.1699034906667392
2558 0.1680110934891034
2559 0.16901681067208013
2560 0.17281832315021362
2561 0.1739728318228746
2562 0.17488403617511017
2563 0.17359326928111754
2564 0.17374988927769222
2565 0.17518105984623036
2566 0.17311858428324584
2567 0.1707040902328967
2568 0.17283762422375196
2569 0.17153471196149866
2570 0.16881521181275025
2571 0.168618103587713
2572 0.16829568510420875
2573 0.1702887448534467
2574 0.17101957495794579
2575 0.1777590790014197
2576 0.1831836219388899
2577 0.18041651389825256
2578 0.17795306541169803
2579 0.17640082923452666
2580 0.1728874405134971
2581 0.171863874188893
2582 0.16975687330231037
2583 0.17354276375709446
2584 0.17410830494825666
2585 0.17716438624618613
2586 0.17214652049563675
2587 0.17428074313422157
2588 0.17190215617317062
2589 0.17583684888390988
2590 0.1730686807654049
2591 0.16919862783149595
2592 0.16669825216706738
2593 0.16586782783784995
2594 0.16571276113854524
2595 0.16430016957640656
2596 0.1644532645009757
2597 0.16426385023559342
2598 0.16930288891522777
2599 0.1669117643284383
2600 0.16618516151734436
2601 0.16625864897335987
2602 0.16387866223602374
2603 0.1675148020811279
2604 0.16443947648650997
2605 0.16064640905541117
2606 0.15913768135978523
2607 0.15961324742561944
2608 0.1592394641440484
2609 0.15906740856778978
2610 0.16301558434318625
2611 0.16503281610624004
2612 0.16163416550233373
2613 0.15750730495757825
2614 0.15610186869895729
2615 0.15698704971369748
2616 0.15400510001328568
2617 0.15360522688758654
2618 0.16311875660418526
2619 0.164763651900283
2620 0.1632294752712174
2621 0.16192253069714818
2622 0.1602684003409992
2623 0.1624556728271172
2624 0.1588073460520082
2625 0.156552112543056
2626 0.15553870181155466
2627 0.1542430583826804
2628 0.15854766048718427
2629 0.1630577451979721
2630 0.1616687482889537
2631 0.15946887191796696
2632 0.1603863217532432
2633 0.15875558359323108
2634 0.1621336457392409
2635 0.16470050072021797
2636 0.16368477125776573
2637 0.16155153733324495
2638 0.16143190463034648
2639 0.16260146736784284
2640 0.1589741406412438
2641 0.1573919353698059
2642 0.1587144045067755
2643 0.15857008916434
2644 0.1577025427427562
2645 0.15818147426903295
2646 0.16109385847502988
2647 0.161454280550367
2648 0.15962502539314602
2649 0.16000263852022087
2650 0.1599339660597622
2651 0.15909401177699387
2652 0.15704743205906468
2653 0.15759008949459957
2654 0.1608101367246631
2655 0.1656241720281413
2656 0.163911630692694
2657 0.16462509630556113
2658 0.1645270031550694
2659 0.1675391934984179
2660 0.16434418195544945
2661 0.16162773699217378
2662 0.16118206439006336
2663 0.16202105603445777
2664 0.16214319934096227
2665 0.1636791903046932
2666 0.16319531902088222
2667 0.15956617627513556
2668 0.1608960291800393
2669 0.16321575889505388
2670 0.16234711780712702
2671 0.16129416502623883
2672 0.1637221063117009
2673 0.15856865360794856
2674 0.15819426460079902
2675 0.15494292154621384
2676 0.15478578962127537
2677 0.15425146005070361
2678 0.15531499279900926
2679 0.1542058058979917
2680 0.15414645240331964
2681 0.15607833533548068
2682 0.15834668578859645
2683 0.1555578586651964
2684 0.15526784901566057
2685 0.15454977254343105
2686 0.15633473247532909
2687 0.1556308339558083
2688 0.15562678460973842
2689 0.15573647843031593
2690 0.15512195729817607
2691 0.15868740234022433
2692 0.16129363286416318
2693 0.16659405864406157
2694 0.16666127774532316
2695 0.1629153820879669
2696 0.16218717542356947
2697 0.1637182621395591
2698 0.1643267486902478
2699 0.1638346476327541
2700 0.16919756796698238
2701 0.17333292096919237
2702 0.17412911769807118
2703 0.1748547963833193
2704 0.17304286472815694
2705 0.16839803260104438
2706 0.17180048228683992
2707 0.17106332303329935
2708 0.1744973175636944
2709 0.1743380856137291
2710 0.17095817014165063
2711 0.1666412879638732
2712 0.16700866487141197
2713 0.16517206281288635
2714 0.16865318342921887
2715 0.16724393062184234
2716 0.16890665703168492
2717 0.16858631503418964
2718 0.16550192652794019
2719 0.1646647818564084
2720 0.1616380245398319
2721 0.16245761939086045
2722 0.1583515876072424
2723 0.16365590007940925
2724 0.16197084020233152
2725 0.1584614303468704
2726 0.15777469755044937
2727 0.1551600701883259
2728 0.16014193957520928
2729 0.15822585045224494
2730 0.1616766657137221
2731 0.16333251199454182
2732 0.16545627118346198
2733 0.16827259303209577
2734 0.17201948321828897
2735 0.16848590216311504
2736 0.16848084546273373
2737 0.16955363646577676
2738 0.16812570001570176
2739 0.16745787208576018
2740 0.16729160855977848
2741 0.1625328954527001
2742 0.16116334168337768
2743 0.16205682159861612
2744 0.1660687488442721
2745 0.1762674089186843
2746 0.1782048793953767
2747 0.1763434143950442
2748 0.17694122184126673
2749 0.17957512815722018
2750 0.17843288582499195
2751 0.1819894409352723
2752 0.1778609153188035
2753 0.18162677704305336
2754 0.18084043132374483
2755 0.18062729865708768
2756 0.1787183424568071
2757 0.17662695116423613
2758 0.16948455780705554
2759 0.1680769924219913
2760 0.16843448316125276
2761 0.16755493791462364
2762 0.1667087180456047
2763 0.16668502715592307
2764 0.1642792677345698
2765 0.1650141884800337
2766 0.16498093097655853
2767 0.16433954646511864
2768 0.1639265454738497
2769 0.16392241599522464
2770 0.16000995351996214
2771 0.1600930808257418
2772 0.16136979922098135
2773 0.16147581515707565
2774 0.1590148369490921
2775 0.15564649045644577
2776 0.15406381851594186
2777 0.15579159646773819
2778 0.1571561985273166
2779 0.1555095249169174
2780 0.1569510162251982
2781 0.1539384210447484
2782 0.15524611929118756
2783 0.155581239393891
2784 0.15551101136047343
2785 0.1546918448910597
2786 0.15614822779048826
2787 0.15538842624976645
2788 0.15630329829354056
2789 0.1569451944401768
2790 0.16288072374799017
2791 0.16479184783105402
2792 0.16615663668457584
2793 0.16771235794672892
2794 0.16623078344031747
2795 0.16453517280010502
2796 0.16386473299850335
2797 0.16154792417695502
2798 0.16070335814008457
2799 0.16142423637493858
2800 0.1669138463239468
2801 0.16820443051164718
2802 0.16892711112295425
2803 0.16645109018142373
2804 0.16425421560217754
2805 0.1689003532327099
2806 0.16929278748007567
2807 0.16793828138803202
2808 0.1626178854324945
2809 0.16371717157529547
2810 0.1660750279060014
2811 0.1624146448878355
2812 0.16511431908380156
2813 0.16679318614993544
2814 0.1666578370469277
2815 0.16536322994269115
2816 0.1683091798118101
2817 0.1669910769484651
2818 0.1681099016209434
2819 0.17098265994250691
2820 0.1700919548451297
2821 0.17270915476495557
2822 0.17210344464791894
2823 0.17400722495805993
2824 0.17192941867195166
2825 0.16771258529617725
2826 0.1685631419711799
2827 0.1722752432966373
2828 0.16886518874265027
2829 0.16950092892495341
2830 0.1630115405975063
2831 0.16743052866383906
2832 0.16718028068236576
2833 0.16786362153016388
2834 0.16959459264626675
2835 0.16729260992602027
2836 0.16651868681546017
2837 0.16810951257141798
2838 0.17249298504941796
2839 0.17040126841026368
2840 0.17408646184883553
2841 0.17843834792389307
2842 0.17937665940654726
2843 0.17970736707448173
2844 0.1791271855103899
2845 0.17681959775101502
2846 0.175423346522552
2847 0.17723308881798588
2848 0.17423595828425173
2849 0.17412180759857251
2850 0.17782849125579137
2851 0.177596067361669
2852 0.178711375569674
2853 0.17407746998253998
2854 0.16873852212235516
2855 0.16556616841857302
2856 0.16917492347155216
2857 0.16782578287000244
2858 0.16716213039286243
2859 0.16617414216751433
2860 0.16322024041910094
2861 0.16678450144379547
2862 0.16361323121532093
2863 0.16227944752583762
2864 0.161906703361957
2865 0.15890722040750568
2866 0.16181529966966496
2867 0.16040740973928141
2868 0.1661428695962897
2869 0.16881379360372464
2870 0.1664258826471684
2871 0.16686637300526955
2872 0.1701926478589403
2873 0.17355730880899675
2874 0.172217950966389
2875 0.1764969638703147
2876 0.17181698784690017
2877 0.1735938248526536
2878 0.1736513070009484
2879 0.18091094569048294
2880 0.18005667396498629
2881 0.17652073146205763
2882 0.1774032083866145
2883 0.18043499002311936
2884 0.1781401199947683
2885 0.1798470642731388
2886 0.17672847150854465
2887 0.17418448274516043
2888 0.1690248532162575
2889 0.16971253899334085
2890 0.16921701026795696
2891 0.17080880993162148
2892 0.17094329560000793
2893 0.16784830895840314
2894 0.1713126898507403
2895 0.17229097342790306
2896 0.17156547388107604
2897 0.17049664629105651
2898 0.16583425437751942
2899 0.16333383442768634
2900 0.15908765529223545
2901 0.16151267201866149
2902 0.16543629686086275
2903 0.16906748938604205
2904 0.16819513793030985
2905 0.17036776204621443
2906 0.17613572293265745
2907 0.17526459169755057
2908 0.1746166122469575
2909 0.17286500983058845
2910 0.17065481083946915
2911 0.16780210051558161
2912 0.1690830574657477
2913 0.17323957856529568
2914 0.1730846328380729
2915 0.17105327065375675
2916 0.17395591898787524
2917 0.17679732141520238
2918 0.17578857628368427
2919 0.1798807217585721
2920 0.1804682866252373
2921 0.1752306555673698
2922 0.17606603368805823
2923 0.17192558286804238
2924 0.17005080436067235
2925 0.16811726499554322
2926 0.17071636029145248
2927 0.17139654017741496
2928 0.17467301777531222
2929 0.1744710477429287
2930 0.17412555863597898
2931 0.17825486943249919
2932 0.17767729626707748
2933 0.17913564979981644
2934 0.1768876875038558
2935 0.17568318974336508
2936 0.17654121158743374
2937 0.17879493747554248
2938 0.18257254553796673
2939 0.17482672953273495
2940 0.17617821237741985
2941 0.17508576698272596
2942 0.1681433362111673
2943 0.1670103885840081
2944 0.16820563984906997
2945 0.16740369003709846
2946 0.16639027775850915
2947 0.16595901353532394
2948 0.16298767301476885
2949 0.16103853320810396
2950 0.159051505050658
2951 0.16131144075536621
2952 0.15960027255663775
2953 0.16161066870137603
2954 0.15787898969868913
2955 0.161481195439876
2956 0.1625798050314017
2957 0.15993865910915983
2958 0.1612115643955629
2959 0.16319463633334882
2960 0.16158128663453084
2961 0.15941628263490754
2962 0.15651104551044726
2963 0.15596493811745307
2964 0.15774084089403329
2965 0.15496164522950331
2966 0.1544332545612855
2967 0.15554547383915812
2968 0.1544422513949701
2969 0.1496290250159349
2970 0.15042167605790907
2971 0.1503000322148211
2972 0.14958829550430244
2973 0.15445663066344023
2974 0.1559267747250488
2975 0.15759250293796873
2976 0.15598464552127375
2977 0.1584912557324444
2978 0.15457321276551558
2979 0.15627161327260203
2980 0.1571010738306415
2981 0.15738516059754837
2982 0.15675685114179747
2983 0.15906350141627815
2984 0.15241557054993415
2985 0.14850906827995394
2986 0.15307661711230172
2987 0.15561174290526772
2988 0.15629199538065966
2989 0.15662191563934663
2990 0.15620195496759337
2991 0.15657622184170653
2992 0.15331986828875574
2993 0.15225519494025735
2994 0.15219641258545663
2995 0.15113676366413784
2996 0.14984497526769475
2997 0.15155304759280058
2998 0.15443894525947724
2999 0.1546407186441054
3000 0.15645873041025668
3001 0.1622803433931339
3002 0.1629937461790265
3003 0.16360115007550907
3004 0.16149508651487282
3005 0.15870339151971563
3006 0.16051300594287835
3007 0.16337665822277417
3008 0.16154842739853217
3009 0.1588914126058187
3010 0.15530909045634564
3011 0.1542316074141672
3012 0.15288970723469353
3013 0.14948155601071683
3014 0.1484585534266892
3015 0.14901356375803915
3016 0.15040795633128612
3017 0.14589303698180314
3018 0.14106836586628732
3019 0.1403548270711396
3020 0.1405401796325231
3021 0.1445942256055043
3022 0.14138373954907946
3023 0.146722351525568
3024 0.15170530976147328
3025 0.1539984375353832
3026 0.15171284050788095
3027 0.1534946522508169
3028 0.15839426172322973
3029 0.16061298804772148
3030 0.15939360341989026
3031 0.16302269829717003
3032 0.16289861321514895
3033 0.16046177882015156
3034 0.1629859465783189
3035 0.16547813341844234
3036 0.16640415035928624
3037 0.16617853709976677
3038 0.16416507007706885
3039 0.16180630959894113
3040 0.15699096788012254
3041 0.15581135394313872
3042 0.15417877234940774
3043 0.15535988120369656
3044 0.15557598508714923
3045 0.15618818495261036
3046 0.1522181517802539
3047 0.15044097038413845
3048 0.14681474058901456
3049 0.14280127455957403
3050 0.14262655648739045
3051 0.13863119578198407
3052 0.13395452883096767
3053 0.13630822348224134
3054 0.138494915195945
3055 0.13731695392308513
3056 0.13521965603749048
3057 0.1348197766606816
3058 0.1348158188281782
3059 0.1330725596205885
3060 0.13227701895146027
3061 0.1312628258410852
3062 0.13287796251271017
3063 0.1362201452758358
3064 0.13664246027229246
3065 0.14125795892975943
3066 0.1456855824479659
3067 0.1487893513640046
3068 0.1564026223242533
3069 0.1613636177736746
3070 0.161676203783592
3071 0.1630622332479719
3072 0.16234247104997904

